Deep learning of thermodynamics-aware reduced-order models from data

We present an algorithm to learn the relevant latent variables of a large-scale discretized physical system and predict its time evolution using thermodynamically-consistent deep neural networks. Our method relies on sparse autoencoders, which reduce the dimensionality of the full order model to a set of sparse latent variables with no prior knowledge of the coded space dimensionality. Then, a second neural network is trained to learn the metriplectic structure of those reduced physical variables and predict its time evolution with a so-called structure-preserving neural network. This data-based integrator is guaranteed to conserve the total energy of the system and the entropy inequality, and can be applied to both conservative and dissipative systems. The integrated paths can then be decoded to the original full-dimensional manifold and be compared to the ground truth solution. This method is tested with two examples applied to fluid and solid mechanics.

==> graphs/tire/eigen_POD.txt <==
variable eigen_val
1 1.119571e+07
2 3.465002e+06
3 1.501045e+06
4 2.068607e+05
5 1.527003e+05
6 1.231347e+05
7 1.002836e+05
8 6.612575e+04
9 5.530373e+04
10 4.097307e+04
11 3.384142e+04
12 2.304196e+04
13 2.137252e+04
14 1.533552e+04
15 9.821722e+03
16 9.051269e+03
17 6.470830e+03
18 5.359387e+03
19 4.292825e+03
20 3.379215e+03


==> graphs/tire/error_AE.txt <==
tsnap tspan MSE_q MSE_v MSE_sigma
1 0.0025 0.0001262299 0.002332412 0.0004752196
2 0.005 8.570795e-05 0.0019453756 0.00034700686
3 0.0075 5.714022e-05 0.0016552781 0.00018749747
4 0.01 3.5868685e-05 0.0014319682 0.0001093979
5 0.0125 2.2343891e-05 0.0013504004 7.1956485e-05
6 0.015 1.2916121e-05 0.001277309 5.6415116e-05
7 0.0175 7.4668787e-06 0.001029976 6.559389e-05
8 0.02 5.373136e-06 0.0009316669 8.972412e-05
9 0.0225 4.3856703e-06 0.0009083333 0.0001112042
10 0.025 4.2203255e-06 0.00093468133 0.00012219805
11 0.0275 4.489583e-06 0.0011784428 0.00011850684
12 0.03 4.1833896e-06 0.0011728542 0.0001257715
13 0.0325 4.060846e-06 0.001340842 0.00010503058
14 0.035 3.8910134e-06 0.0016698469 8.9900655e-05
15 0.0375 4.1969147e-06 0.0017469694 7.108126e-05
16 0.04 5.256394e-06 0.0018041093 7.679118e-05
17 0.0425 7.3946135e-06 0.0019118637 7.583021e-05
18 0.045 9.972014e-06 0.0018103505 7.09608e-05
19 0.0475 1.11629415e-05 0.0016052123 7.29602e-05
20 0.05 1.0484397e-05 0.001381774 9.724167e-05
21 0.0525 1.1635031e-05 0.0013851891 0.000121676196
22 0.055 1.2062861e-05 0.0012953359 0.00010943631
23 0.0575 1.2039784e-05 0.0015459531 0.00012397079
24 0.06 1.0936085e-05 0.0016870727 0.00012601349
25 0.0625 9.181599e-06 0.0017937316 0.00010743883
26 0.065 7.722113e-06 0.0020606138 0.00010970971
27 0.0675 6.6358484e-06 0.0025056931 9.233492e-05
28 0.07 6.136444e-06 0.0022841082 9.119665e-05
29 0.0725 6.753691e-06 0.0018771136 8.573479e-05
30 0.075 8.241491e-06 0.0016844244 9.754452e-05
31 0.0775 8.855539e-06 0.0015773628 0.000101000835
32 0.08 9.76281e-06 0.0014237459 8.409682e-05
33 0.0825 1.1357745e-05 0.0012444574 7.254888e-05
34 0.085 1.2097781e-05 0.0011311545 7.0076894e-05
35 0.08750000000000001 1.1064566e-05 0.0012332019 8.3029416e-05
36 0.09 8.679342e-06 0.0011751916 6.780856e-05
37 0.0925 6.8014233e-06 0.0012454541 7.300238e-05
38 0.095 5.1226148e-06 0.0013149803 8.42199e-05
39 0.0975 3.388566e-06 0.0011377949 0.000105141946
40 0.1 2.5910576e-06 0.00112745 8.2776365e-05
41 0.10250000000000001 2.6087853e-06 0.0009572751 8.744976e-05
42 0.105 3.4539646e-06 0.0009288557 7.6456025e-05
43 0.1075 4.6772516e-06 0.0008642169 7.7698096e-05
44 0.11 6.047707e-06 0.00091457885 7.003815e-05
45 0.1125 7.578869e-06 0.0009318677 7.2649476e-05
46 0.115 8.053598e-06 0.0010268 6.85389e-05
47 0.11750000000000001 8.153107e-06 0.0012947354 5.8393893e-05
48 0.12 8.789873e-06 0.0014899829 5.8643986e-05
49 0.1225 1.0258882e-05 0.00152069 7.9528276e-05
50 0.125 1.2586856e-05 0.0012470572 0.000103172664
51 0.1275 1.5596894e-05 0.0015942355 0.0001386628
52 0.13 1.9561294e-05 0.0020131718 0.00014527532
53 0.1325 2.555625e-05 0.0029340133 0.00014529403
54 0.135 2.805492e-05 0.0034412902 0.00012106906
55 0.1375 2.8190336e-05 0.0033433195 0.000112809765
56 0.14 2.7369113e-05 0.0030310054 8.032678e-05
57 0.14250000000000002 2.4996194e-05 0.0023823043 0.000116663396
58 0.145 2.0151423e-05 0.0024921324 0.00018940424
59 0.1475 1.6023327e-05 0.0022006796 0.00017616205
60 0.15 1.4493989e-05 0.0019780311 0.00014680547
61 0.1525 1.6507787e-05 0.0020202275 0.00018465215
62 0.155 1.924674e-05 0.0018680663 0.00017277797
63 0.1575 2.4187177e-05 0.0015298588 0.00020394991
64 0.16 2.6195703e-05 0.0013586221 0.00024332905
65 0.1625 2.8095661e-05 0.0013119624 0.00016582839
66 0.165 2.8250875e-05 0.0012529577 0.00017892024
67 0.1675 2.7568041e-05 0.0011527161 0.00020146828
68 0.17 2.5911604e-05 0.0011247476 0.00020602778
69 0.17250000000000001 2.3606995e-05 0.0014201221 0.00016186427
70 0.17500000000000002 2.260717e-05 0.0014964576 7.609396e-05
71 0.1775 2.2009117e-05 0.0014667948 0.00010488561
72 0.18 2.0465779e-05 0.001418376 0.00016890945
73 0.1825 1.864592e-05 0.0014537297 0.00015187146
74 0.185 1.7777766e-05 0.0015585589 0.0001338469
75 0.1875 1.7637753e-05 0.0013110414 0.00012307221
76 0.19 1.6444741e-05 0.0012019952 0.00011796994
77 0.1925 1.6838512e-05 0.0012090805 0.00012752893
78 0.195 1.9021287e-05 0.0013937479 0.00011958088
79 0.1975 2.3025015e-05 0.0015223144 0.00012106798
80 0.2 2.783532e-05 0.0017959602 0.0001495972
81 0.2025 3.8596216e-05 0.0018457676 0.00020735268
82 0.20500000000000002 4.4573837e-05 0.0016332921 0.00024469206
83 0.20750000000000002 4.2493008e-05 0.0016273925 0.0002391046
84 0.21 3.9445997e-05 0.0013526598 0.00018976122
85 0.2125 3.4723565e-05 0.0012905815 0.00019355085
86 0.215 3.0620537e-05 0.0011135685 0.000158527
87 0.2175 2.5740452e-05 0.0012668516 0.00016872493
88 0.22 2.0870664e-05 0.0012445649 8.715406e-05
89 0.2225 1.77237e-05 0.001325041 8.696431e-05
90 0.225 1.4202623e-05 0.0011490906 9.119152e-05
91 0.2275 1.0931105e-05 0.0011976982 0.00010943189
92 0.23 1.0970533e-05 0.0011918974 0.00015294233
93 0.2325 1.3957141e-05 0.0014645153 0.00016658596
94 0.23500000000000001 1.762858e-05 0.0011444167 0.00017071229
95 0.23750000000000002 2.0342732e-05 0.0013677297 0.00017568027
96 0.24 2.3747258e-05 0.0014033575 0.00016486779
97 0.2425 2.6084259e-05 0.0015184539 0.00016184845
98 0.245 2.542614e-05 0.0016127325 0.00015126631
99 0.2475 2.268336e-05 0.0016911548 0.000143389
100 0.25 1.8141962e-05 0.0016714273 0.00017017365
101 0.2525 1.5168709e-05 0.001697234 0.0001812388
102 0.255 1.1998062e-05 0.0016668284 0.00015342848
103 0.2575 1.0575933e-05 0.0016095691 0.00013124385
104 0.26 1.0778985e-05 0.0013035137 0.00014024191
105 0.2625 1.0709683e-05 0.0010930946 0.00013253906
106 0.265 1.1724774e-05 0.0010913017 0.00013997914
107 0.2675 1.4915367e-05 0.0011216509 0.00012114175
108 0.27 1.643324e-05 0.0011753393 0.00012567203
109 0.2725 1.533823e-05 0.0012177312 0.000115905736
110 0.275 1.4879777e-05 0.0013062005 0.0001220236
111 0.2775 1.4418675e-05 0.0012969357 0.00016182137
112 0.28 1.39972e-05 0.0013041599 0.00013461751
113 0.28250000000000003 1.3531935e-05 0.0015382686 0.00013560985
114 0.28500000000000003 1.6486483e-05 0.0016146144 0.00016354106
115 0.28750000000000003 2.0679587e-05 0.0015834194 0.00016522752
116 0.29 2.5372734e-05 0.0014644006 0.00014716997
117 0.2925 3.184389e-05 0.0017224345 9.4720104e-05
118 0.295 3.156557e-05 0.0013059514 0.000107219086
119 0.2975 2.6298783e-05 0.0015401732 0.00014366512
120 0.3 2.074908e-05 0.001293608 0.00017264312
121 0.3025 1.778612e-05 0.0014024061 0.00016495479
122 0.305 1.5457035e-05 0.0013172464 0.00019179203
123 0.3075 1.3186353e-05 0.0014625684 0.00013434599
124 0.31 1.2576242e-05 0.0014012408 0.00010917091
125 0.3125 1.3815416e-05 0.0011842016 0.00013416428
126 0.315 1.6035572e-05 0.0015137653 0.00014240271
127 0.3175 1.8113053e-05 0.0014541735 0.00011036869
128 0.32 2.0951971e-05 0.0014676362 0.00014236895
129 0.3225 2.1737587e-05 0.0013291255 0.00018748651
130 0.325 1.9955545e-05 0.0014325037 0.00019798463
131 0.3275 1.8214529e-05 0.0015255272 0.0001385834
132 0.33 1.6153717e-05 0.0015473751 0.00015454945
133 0.3325 1.4291204e-05 0.001849359 0.00014170662
134 0.335 1.3746361e-05 0.0022795603 0.00020343413
135 0.3375 1.3893605e-05 0.002535071 0.000208235
136 0.34 1.49613015e-05 0.0027006462 0.00015507864
137 0.3425 1.7900751e-05 0.0026667872 0.00020886632
138 0.34500000000000003 2.1590777e-05 0.0023610275 0.00030743613
139 0.34750000000000003 2.5533183e-05 0.002181826 0.00026424867
140 0.35000000000000003 2.9263623e-05 0.0020792861 0.00033036093
141 0.3525 3.3311488e-05 0.0018922995 0.00030886263
142 0.355 3.3883796e-05 0.0020655894 0.00031825612
143 0.3575 2.8605595e-05 0.0019624894 0.0002507349
144 0.36 2.4042229e-05 0.0017184783 0.00022185822
145 0.3625 1.999235e-05 0.0019233056 0.00022438423
146 0.365 1.7696593e-05 0.0019014463 0.00017585068
147 0.3675 1.7765808e-05 0.0017756289 0.00016896467
148 0.37 1.9894404e-05 0.0014704963 0.00013796924
149 0.3725 1.8101759e-05 0.0013049836 8.9995454e-05
150 0.375 1.835617e-05 0.001093588 0.00011758011
151 0.3775 1.8625253e-05 0.0010936037 7.269515e-05
152 0.38 1.9168612e-05 0.001323677 6.588933e-05
153 0.3825 1.8327273e-05 0.0013348166 9.3601404e-05
154 0.385 1.7351065e-05 0.0013700171 0.00011758276
155 0.3875 1.6455675e-05 0.0014334057 0.00010626134
156 0.39 1.7737111e-05 0.001695878 0.000101377016
157 0.3925 1.8809338e-05 0.0016271725 0.00015365727
158 0.395 2.0414833e-05 0.0014015037 0.00013224415
159 0.3975 2.1193528e-05 0.0013629991 0.00010129886
160 0.4 2.1986183e-05 0.0012455184 8.3966006e-05
161 0.4025 2.2572482e-05 0.0012270339 9.664833e-05
162 0.405 2.151511e-05 0.00108527 8.22589e-05
163 0.40750000000000003 1.9360226e-05 0.001204128 8.8705165e-05
164 0.41000000000000003 1.6541177e-05 0.0012332209 8.938633e-05
165 0.41250000000000003 1.3761201e-05 0.0013225549 0.00010792733
166 0.41500000000000004 1.0593481e-05 0.0012029974 0.00011348821
167 0.4175 8.502822e-06 0.0012528439 9.860055e-05
168 0.42 9.333637e-06 0.0013823924 9.030359e-05
169 0.4225 1.1204826e-05 0.0012852092 8.6988846e-05
170 0.425 1.3535596e-05 0.0012808648 5.310199e-05
171 0.4275 1.5955235e-05 0.0012682359 6.916763e-05
172 0.43 1.781302e-05 0.0011858298 8.159798e-05
173 0.4325 1.7291111e-05 0.0011115978 8.348426e-05
174 0.435 1.5513864e-05 0.0009764302 9.1997244e-05
175 0.4375 1.3471542e-05 0.00091746467 8.1146434e-05
176 0.44 1.2579654e-05 0.0009810027 0.00014445253
177 0.4425 1.05625595e-05 0.0008567956 9.3138406e-05
178 0.445 8.484043e-06 0.0010197463 0.00010863459
179 0.4475 8.288419e-06 0.0010333284 0.00012099736
180 0.45 8.615975e-06 0.0010297751 8.651005e-05
181 0.4525 9.421897e-06 0.00092615915 7.056441e-05
182 0.455 1.1266566e-05 0.0010898804 7.829385e-05
183 0.4575 1.1943767e-05 0.0009143288 5.243199e-05
184 0.46 1.1495126e-05 0.0009909811 6.9512585e-05
185 0.4625 1.1810185e-05 0.0010463697 5.9922695e-05
186 0.465 1.1731459e-05 0.00094338093 8.500891e-05
187 0.4675 1.0385921e-05 0.0010331224 9.4904426e-05
188 0.47000000000000003 9.143188e-06 0.0012105737 9.731152e-05
189 0.47250000000000003 8.999584e-06 0.0010543893 0.00010571472
190 0.47500000000000003 9.451311e-06 0.0010471352 0.00012355171
191 0.47750000000000004 1.03869e-05 0.0013775615 0.00010722035
192 0.48 1.1498778e-05 0.0010441017 9.475268e-05
193 0.4825 1.3145108e-05 0.0007164786 7.813791e-05
194 0.485 1.5876743e-05 0.0006806979 6.805463e-05
195 0.4875 1.8473604e-05 0.00066754734 6.941877e-05
196 0.49 2.239058e-05 0.0008769051 7.372893e-05
197 0.4925 3.0530533e-05 0.0010556396 0.00010279142
198 0.495 4.0351948e-05 0.0013538672 0.00013533075
199 0.4975 4.8817386e-05 0.0014366866 0.0001978546
200 0.5 5.976365e-05 0.0023567248 0.0003511545


==> graphs/tire/error_POD.txt <==
tsnap tspan MSE_q MSE_v MSE_sigma 
1 2.500000e-03 3.384611e-03 6.948302e-03 8.719371e-02 
2 5.000000e-03 2.432471e-03 3.951409e-02 7.275802e-02 
3 7.500000e-03 1.888914e-03 3.110053e-02 5.202576e-02 
4 1.000000e-02 1.405672e-03 3.487096e-02 4.182657e-02 
5 1.250000e-02 9.018367e-04 2.945047e-02 2.934101e-02 
6 1.500000e-02 1.320102e-04 3.231337e-02 2.177801e-02 
7 1.750000e-02 1.166935e-04 3.165174e-02 1.659655e-02 
8 2.000000e-02 9.082723e-06 3.021931e-02 1.320398e-02 
9 2.250000e-02 1.468641e-05 2.792556e-02 1.350057e-02 
10 2.500000e-02 8.937891e-05 2.810826e-02 1.727882e-02 
11 2.750000e-02 3.872773e-04 2.967784e-02 1.919190e-02 
12 3.000000e-02 4.355053e-04 2.962658e-02 2.252594e-02 
13 3.250000e-02 5.041262e-04 3.045285e-02 2.529779e-02 
14 3.500000e-02 4.914687e-04 3.014977e-02 2.950115e-02 
15 3.750000e-02 5.100822e-04 3.411128e-02 3.232100e-02 
16 4.000000e-02 2.789996e-04 3.290128e-02 3.501108e-02 
17 4.250000e-02 1.099825e-04 3.144241e-02 3.537592e-02 
18 4.500000e-02 6.450650e-05 3.018824e-02 3.802726e-02 
19 4.750000e-02 5.911622e-05 2.765344e-02 3.307600e-02 
20 5.000000e-02 8.573997e-05 2.569204e-02 3.574355e-02 
21 5.250000e-02 8.644175e-06 2.256129e-02 3.158502e-02 
22 5.500000e-02 9.892617e-05 2.482664e-02 3.098310e-02 
23 5.750000e-02 1.743652e-04 2.737524e-02 2.597732e-02 
24 6.000000e-02 4.244177e-05 2.584133e-02 2.391320e-02 
25 6.250000e-02 8.829398e-06 3.004686e-02 2.030303e-02 
26 6.500000e-02 3.561886e-05 2.913965e-02 1.940028e-02 
27 6.750000e-02 2.674589e-05 2.948872e-02 1.687200e-02 
28 7.000000e-02 4.547856e-05 2.733900e-02 1.569104e-02 
29 7.250000e-02 7.567321e-05 2.635486e-02 1.425592e-02 
30 7.500000e-02 9.777440e-05 2.562839e-02 1.576830e-02 
31 7.750000e-02 1.576728e-05 2.469966e-02 1.614036e-02 
32 8.000000e-02 1.798533e-05 2.331216e-02 1.762543e-02 
33 8.250000e-02 5.587903e-05 2.382602e-02 1.862673e-02 
34 8.500000e-02 1.316189e-04 2.510978e-02 2.225837e-02 
35 8.750000e-02 6.675232e-05 2.517895e-02 2.840824e-02 
36 9.000000e-02 9.239355e-05 2.978636e-02 2.771005e-02 
37 9.250000e-02 3.793489e-04 2.742273e-02 2.885780e-02 
38 9.500000e-02 2.511496e-04 3.082227e-02 2.682657e-02 
39 9.750000e-02 1.071576e-04 2.803168e-02 3.280214e-02 
40 1.000000e-01 2.626120e-05 3.226025e-02 2.736282e-02 
41 1.025000e-01 3.465405e-05 2.523668e-02 2.701921e-02 
42 1.050000e-01 2.833532e-05 3.001425e-02 2.560345e-02 
43 1.075000e-01 8.168645e-05 2.252644e-02 2.221557e-02 
44 1.100000e-01 5.170581e-06 2.261101e-02 1.868626e-02 
45 1.125000e-01 2.523866e-05 2.207842e-02 1.680865e-02 
46 1.150000e-01 6.194249e-06 2.111082e-02 1.552147e-02 
47 1.175000e-01 6.165769e-05 2.512919e-02 1.181481e-02 
48 1.200000e-01 4.608308e-06 2.642986e-02 1.256929e-02 
49 1.225000e-01 1.505941e-04 2.987718e-02 1.521809e-02 
50 1.250000e-01 2.389838e-04 2.852167e-02 1.496490e-02 
51 1.275000e-01 2.204873e-04 2.764177e-02 2.234161e-02 
52 1.300000e-01 1.583260e-04 2.858985e-02 2.571003e-02 
53 1.325000e-01 3.360126e-05 3.515001e-02 3.272016e-02 
54 1.350000e-01 1.206711e-04 3.673863e-02 3.660885e-02 
55 1.375000e-01 6.626233e-04 2.977112e-02 4.162293e-02 
56 1.400000e-01 4.748725e-04 3.690520e-02 4.162630e-02 
57 1.425000e-01 7.188510e-04 4.575550e-02 4.011539e-02 
58 1.450000e-01 1.301758e-04 5.552730e-02 4.265123e-02 
59 1.475000e-01 4.308517e-05 6.042762e-02 3.558996e-02 
60 1.500000e-01 5.337663e-04 5.603334e-02 2.741168e-02 
61 1.525000e-01 4.653718e-04 5.616002e-02 2.262145e-02 
62 1.550000e-01 2.138730e-04 6.101167e-02 2.054190e-02 
63 1.575000e-01 3.311907e-04 4.009671e-02 1.669938e-02 
64 1.600000e-01 3.866314e-04 3.438850e-02 2.100521e-02 
65 1.625000e-01 2.983032e-04 3.811005e-02 1.825047e-02 
66 1.650000e-01 1.712252e-04 3.045592e-02 2.259790e-02 
67 1.675000e-01 1.616522e-04 4.282246e-02 2.585002e-02 
68 1.700000e-01 5.742290e-04 5.601837e-02 2.659665e-02 
69 1.725000e-01 5.254827e-04 6.930464e-02 2.233384e-02 
70 1.750000e-01 4.206767e-04 6.819926e-02 1.596301e-02 
71 1.775000e-01 1.605496e-04 8.202929e-02 1.833739e-02 
72 1.800000e-01 2.177688e-04 8.037970e-02 2.445006e-02 
73 1.825000e-01 1.332715e-05 6.849821e-02 2.036569e-02 
74 1.850000e-01 1.380327e-04 4.654866e-02 1.985531e-02 
75 1.875000e-01 1.001018e-04 4.276295e-02 1.980781e-02 
76 1.900000e-01 2.760003e-05 4.297887e-02 1.995740e-02 
77 1.925000e-01 1.461015e-04 2.575784e-02 1.508474e-02 
78 1.950000e-01 9.343917e-05 3.229202e-02 1.833285e-02 
79 1.975000e-01 1.671481e-04 3.160259e-02 1.775513e-02 
80 2.000000e-01 1.946836e-04 3.963897e-02 2.549249e-02 
81 2.025000e-01 8.278454e-05 3.690401e-02 3.482124e-02 
82 2.050000e-01 7.893660e-05 4.528523e-02 4.169120e-02 
83 2.075000e-01 1.087250e-04 3.624687e-02 4.162267e-02 
84 2.100000e-01 2.752206e-04 3.111030e-02 3.561997e-02 
85 2.125000e-01 2.391822e-04 3.122533e-02 4.103736e-02 
86 2.150000e-01 1.200265e-04 2.882695e-02 3.543884e-02 
87 2.175000e-01 2.786529e-05 3.244718e-02 3.852812e-02 
88 2.200000e-01 7.223384e-05 5.852290e-02 3.547199e-02 
89 2.225000e-01 6.266199e-05 6.741894e-02 4.085406e-02 
90 2.250000e-01 4.375325e-05 5.208447e-02 3.338159e-02 
91 2.275000e-01 1.283921e-04 5.018153e-02 3.029832e-02 
92 2.300000e-01 1.409324e-04 5.847181e-02 3.138619e-02 
93 2.325000e-01 1.047057e-04 4.248640e-02 2.198486e-02 
94 2.350000e-01 1.260691e-04 3.005153e-02 2.461667e-02 
95 2.375000e-01 2.265734e-05 3.606637e-02 2.549259e-02 
96 2.400000e-01 8.623896e-05 3.429812e-02 2.833671e-02 
97 2.425000e-01 1.501698e-04 5.118998e-02 2.202922e-02 
98 2.450000e-01 1.123925e-04 7.892578e-02 2.701444e-02 
99 2.475000e-01 1.475616e-04 9.057319e-02 2.984761e-02 
100 2.500000e-01 2.977841e-04 7.783793e-02 3.519173e-02 
101 2.525000e-01 2.138592e-05 9.214288e-02 3.695813e-02 
102 2.550000e-01 2.819485e-05 1.159076e-01 4.026483e-02 
103 2.575000e-01 1.141266e-04 1.123448e-01 4.114724e-02 
104 2.600000e-01 1.699027e-04 6.936405e-02 4.138963e-02 
105 2.625000e-01 6.387261e-05 6.308979e-02 3.988412e-02 
106 2.650000e-01 5.964228e-05 4.673339e-02 4.106740e-02 
107 2.675000e-01 1.678188e-05 4.242276e-02 3.888671e-02 
108 2.700000e-01 1.047434e-04 3.794120e-02 3.740581e-02 
109 2.725000e-01 4.376111e-05 3.798992e-02 3.719121e-02 
110 2.750000e-01 2.693897e-06 3.851744e-02 3.644809e-02 
111 2.775000e-01 7.444992e-05 3.879512e-02 3.745055e-02 
112 2.800000e-01 2.141201e-04 7.184980e-02 3.819101e-02 
113 2.825000e-01 6.500383e-04 6.799107e-02 3.415332e-02 
114 2.850000e-01 3.717665e-04 6.095785e-02 4.074076e-02 
115 2.875000e-01 2.663200e-04 4.903206e-02 3.252332e-02 
116 2.900000e-01 3.256603e-04 5.745269e-02 3.369079e-02 
117 2.925000e-01 2.509599e-04 5.031584e-02 2.679239e-02 
118 2.950000e-01 1.050626e-04 3.637099e-02 2.294633e-02 
119 2.975000e-01 9.313024e-05 3.364012e-02 2.749161e-02 
120 3.000000e-01 2.096198e-04 3.005622e-02 2.512470e-02 
121 3.025000e-01 3.216469e-04 3.718532e-02 2.579745e-02 
122 3.050000e-01 2.810723e-04 4.056054e-02 2.445018e-02 
123 3.075000e-01 1.524930e-04 5.462905e-02 2.966816e-02 
124 3.100000e-01 9.702787e-05 3.918585e-02 3.072001e-02 
125 3.125000e-01 3.619243e-05 3.541750e-02 3.145824e-02 
126 3.150000e-01 5.549928e-04 4.230017e-02 3.946747e-02 
127 3.175000e-01 6.420750e-04 3.354347e-02 3.055413e-02 
128 3.200000e-01 6.814201e-04 3.622393e-02 3.709772e-02 
129 3.225000e-01 5.501985e-04 3.224686e-02 3.856644e-02 
130 3.250000e-01 2.320534e-04 3.252084e-02 4.077703e-02 
131 3.275000e-01 1.119400e-04 4.702990e-02 3.588321e-02 
132 3.300000e-01 1.885690e-04 5.349690e-02 3.848037e-02 
133 3.325000e-01 6.837196e-05 6.669462e-02 3.985399e-02 
134 3.350000e-01 6.691418e-05 6.049939e-02 4.240639e-02 
135 3.375000e-01 4.726669e-04 4.507862e-02 3.923832e-02 
136 3.400000e-01 4.898894e-04 5.936934e-02 3.578334e-02 
137 3.425000e-01 4.394486e-04 5.401269e-02 3.822655e-02 
138 3.450000e-01 1.881548e-04 3.673097e-02 2.994446e-02 
139 3.475000e-01 2.528505e-05 3.514989e-02 2.896455e-02 
140 3.500000e-01 5.127185e-06 2.929810e-02 3.157030e-02 
141 3.525000e-01 2.164313e-04 3.382373e-02 2.687942e-02 
142 3.550000e-01 2.825302e-04 4.722345e-02 2.813794e-02 
143 3.575000e-01 1.617417e-05 5.892362e-02 2.872837e-02 
144 3.600000e-01 1.195494e-04 6.032635e-02 2.924357e-02 
145 3.625000e-01 1.837979e-04 6.337285e-02 2.891429e-02 
146 3.650000e-01 2.821172e-04 6.862240e-02 3.426262e-02 
147 3.675000e-01 4.556267e-04 7.854731e-02 3.386267e-02 
148 3.700000e-01 3.552819e-04 5.757450e-02 3.774263e-02 
149 3.725000e-01 2.009965e-05 4.277765e-02 3.279647e-02 
150 3.750000e-01 9.224761e-05 3.391647e-02 3.866756e-02 
151 3.775000e-01 1.914888e-04 4.073382e-02 3.813747e-02 
152 3.800000e-01 7.043962e-05 2.702632e-02 3.203067e-02 
153 3.825000e-01 7.392903e-05 3.405391e-02 4.043365e-02 
154 3.850000e-01 2.724398e-05 3.489047e-02 4.199123e-02 
155 3.875000e-01 4.246751e-05 3.646993e-02 3.951249e-02 
156 3.900000e-01 8.419282e-05 4.391205e-02 3.751901e-02 
157 3.925000e-01 1.542394e-04 5.672837e-02 4.374942e-02 
158 3.950000e-01 6.734415e-04 4.281464e-02 3.650259e-02 
159 3.975000e-01 1.138385e-03 4.163462e-02 3.471238e-02 
160 4.000000e-01 1.295051e-03 4.375046e-02 3.651107e-02 
161 4.025000e-01 1.544051e-03 3.339760e-02 3.193149e-02 
162 4.050000e-01 1.523736e-03 3.522962e-02 2.691795e-02 
163 4.075000e-01 3.055499e-04 3.183309e-02 2.459074e-02 
164 4.100000e-01 4.225058e-05 3.624358e-02 2.366685e-02 
165 4.125000e-01 5.016966e-05 3.921638e-02 2.540666e-02 
166 4.150000e-01 5.943634e-05 3.584194e-02 2.301650e-02 
167 4.175000e-01 8.769265e-06 5.524572e-02 2.580800e-02 
168 4.200000e-01 7.971380e-06 4.208100e-02 2.833912e-02 
169 4.225000e-01 1.879383e-04 3.325970e-02 2.934658e-02 
170 4.250000e-01 3.114018e-04 4.308938e-02 3.151927e-02 
171 4.275000e-01 9.208537e-05 3.254097e-02 3.551895e-02 
172 4.300000e-01 8.072365e-05 3.248865e-02 3.391933e-02 
173 4.325000e-01 2.910649e-04 3.867463e-02 3.507213e-02 
174 4.350000e-01 5.758166e-04 3.741264e-02 4.379416e-02 
175 4.375000e-01 5.455571e-04 4.287601e-02 4.028994e-02 
176 4.400000e-01 4.661992e-04 4.043595e-02 4.780785e-02 
177 4.425000e-01 3.764223e-04 6.703894e-02 4.845627e-02 
178 4.450000e-01 2.824786e-04 6.258820e-02 5.738454e-02 
179 4.475000e-01 5.896930e-05 5.213301e-02 5.734852e-02 
180 4.500000e-01 3.112504e-04 5.901729e-02 6.240829e-02 
181 4.525000e-01 1.283950e-03 6.194104e-02 5.814505e-02 
182 4.550000e-01 1.978588e-03 4.375003e-02 5.660771e-02 
183 4.575000e-01 3.028806e-03 3.697045e-02 5.263660e-02 
184 4.600000e-01 3.170895e-03 2.812914e-02 5.140467e-02 
185 4.625000e-01 3.128675e-03 3.627249e-02 4.054156e-02 
186 4.650000e-01 1.903622e-03 3.216570e-02 3.595782e-02 
187 4.675000e-01 8.869420e-04 4.931163e-02 3.267619e-02 
188 4.700000e-01 2.014615e-04 4.969625e-02 2.610720e-02 
189 4.725000e-01 5.325471e-05 4.344357e-02 2.048806e-02 
190 4.750000e-01 4.785197e-05 4.426785e-02 1.862910e-02 
191 4.775000e-01 3.020951e-06 5.743080e-02 2.085616e-02 
192 4.800000e-01 5.073747e-05 3.744093e-02 2.199038e-02 
193 4.825000e-01 1.538909e-04 4.035342e-02 2.828631e-02 
194 4.850000e-01 2.429898e-04 3.194016e-02 3.358111e-02 
195 4.875000e-01 1.182053e-03 3.703598e-02 4.190750e-02 
196 4.900000e-01 3.092116e-03 3.453022e-02 4.923773e-02 
197 4.925000e-01 4.248710e-03 3.585653e-02 6.197560e-02 
198 4.950000e-01 5.446885e-03 4.423098e-02 7.779518e-02 
199 4.975000e-01 6.350980e-03 3.646708e-02 9.377650e-02 
200 5.000000e-01 7.024438e-03 3.409223e-02 1.132737e-01 


==> graphs/tire/error_SPNN.txt <==
tsnap tspan MSE_q MSE_v MSE_sigma
1 0.0025 0.0001159828 0.002332412 0.0004752196
2 0.005 7.691737e-05 0.0019595798 0.00035387135
3 0.0075 4.960525e-05 0.001709523 0.00022566553
4 0.01 2.654642e-05 0.0014768502 0.00016285347
5 0.0125 1.19777205e-05 0.0014444729 0.000121998666
6 0.015 5.8188057e-06 0.0014739068 8.721568e-05
7 0.0175 4.823527e-06 0.0016385535 9.19604e-05
8 0.02 7.261558e-06 0.0015786738 0.0001249703
9 0.0225 1.06330945e-05 0.0015411408 0.00014391418
10 0.025 1.1805867e-05 0.0015659755 0.00016961801
11 0.0275 1.4547378e-05 0.0015623461 0.0001527246
12 0.03 1.7731525e-05 0.0017288682 0.00015320735
13 0.0325 2.1167945e-05 0.0019780362 0.00012437605
14 0.035 2.4490748e-05 0.0026344482 0.000102397054
15 0.0375 2.6129075e-05 0.0029851042 8.2828796e-05
16 0.04 2.571712e-05 0.003025361 8.4730855e-05
17 0.0425 2.4162795e-05 0.0030355183 8.975664e-05
18 0.045 2.1219197e-05 0.003164377 8.4281586e-05
19 0.0475 2.100959e-05 0.0032246478 8.813123e-05
20 0.05 2.2899554e-05 0.0032220848 0.00011352141
21 0.0525 2.7159835e-05 0.0036639657 0.00013896673
22 0.055 3.0104873e-05 0.0035905212 0.000112419446
23 0.0575 3.1258645e-05 0.003683652 0.00012798722
24 0.06 3.0606276e-05 0.004082547 0.00012790365
25 0.0625 3.0824358e-05 0.004437094 0.00011117055
26 0.065 3.2252636e-05 0.0046979333 0.00012092999
27 0.0675 3.4784094e-05 0.005165723 0.0001017901
28 0.07 3.796878e-05 0.0051784115 0.00010232307
29 0.0725 4.297729e-05 0.0048749265 9.899311e-05
30 0.075 5.043259e-05 0.0042599575 0.00011715
31 0.0775 6.0845745e-05 0.0042260806 0.00010331301
32 0.08 6.968607e-05 0.0046212357 8.566249e-05
33 0.0825 7.199527e-05 0.0048371134 7.8101664e-05
34 0.085 7.220134e-05 0.004358467 7.8298144e-05
35 0.08750000000000001 7.0934344e-05 0.004666908 9.158687e-05
36 0.09 6.7471796e-05 0.0055434774 7.9868485e-05
37 0.0925 6.294381e-05 0.005520316 8.429503e-05
38 0.095 5.7435336e-05 0.0045034555 9.62892e-05
39 0.0975 5.452412e-05 0.0040915087 0.00011893732
40 0.1 4.6366087e-05 0.004443484 9.886248e-05
41 0.10250000000000001 3.939083e-05 0.004252938 9.733261e-05
42 0.105 3.8236067e-05 0.004144843 9.190656e-05
43 0.1075 4.04132e-05 0.0047174566 9.371118e-05
44 0.11 4.259332e-05 0.005401667 8.89873e-05
45 0.1125 4.3579716e-05 0.0052258708 9.6330645e-05
46 0.115 4.3880562e-05 0.00480576 9.809691e-05
47 0.11750000000000001 4.26906e-05 0.005230434 8.91719e-05
48 0.12 4.1030376e-05 0.0054040235 9.266352e-05
49 0.1225 4.1095627e-05 0.0053193043 0.00010896282
50 0.125 4.1828036e-05 0.005531151 0.00011433417
51 0.1275 4.18758e-05 0.006702572 0.0001450558
52 0.13 4.163767e-05 0.007960317 0.00019462623
53 0.1325 3.8889204e-05 0.0110531235 0.00028244118
54 0.135 3.684248e-05 0.013862795 0.00028002664
55 0.1375 3.8930015e-05 0.01568778 0.00027793198
56 0.14 4.5481105e-05 0.015733624 0.00023832345
57 0.14250000000000002 5.0661652e-05 0.015625091 0.0002709163
58 0.145 5.5816286e-05 0.016024666 0.0003209424
59 0.1475 6.1189574e-05 0.012282786 0.0003153093
60 0.15 6.085643e-05 0.009445775 0.00027812916
61 0.1525 5.6643377e-05 0.008056036 0.0002969021
62 0.155 5.3886895e-05 0.007050983 0.0002451927
63 0.1575 4.5333043e-05 0.004941182 0.00024201885
64 0.16 3.922795e-05 0.0040724687 0.00023524412
65 0.1625 3.5705005e-05 0.0038845285 0.0001626114
66 0.165 3.163468e-05 0.0037847876 0.00017682077
67 0.1675 2.9040946e-05 0.0030550428 0.00019872877
68 0.17 2.8842362e-05 0.0031872003 0.00020546913
69 0.17250000000000001 2.727469e-05 0.0035302157 0.00014090666
70 0.17500000000000002 2.830299e-05 0.0033752492 8.408263e-05
71 0.1775 3.0715964e-05 0.0030123128 0.0001253186
72 0.18 3.1387997e-05 0.0029468788 0.00016986912
73 0.1825 3.1301748e-05 0.0028919189 0.00016771286
74 0.185 3.0736912e-05 0.0027733918 0.00014516358
75 0.1875 3.0423354e-05 0.0025120934 0.00013341843
76 0.19 2.9121971e-05 0.0027513085 0.00012767011
77 0.1925 2.8985954e-05 0.0029131984 0.00012975172
78 0.195 3.05343e-05 0.0030567925 0.00012344586
79 0.1975 3.3753295e-05 0.0032683325 0.0001246529
80 0.2 3.8262893e-05 0.0038495185 0.00015260577
81 0.2025 4.4716424e-05 0.0039205807 0.00020961207
82 0.20500000000000002 5.1401865e-05 0.0034310555 0.00024553237
83 0.20750000000000002 5.724224e-05 0.003467881 0.00024216269
84 0.21 6.455066e-05 0.0033579317 0.0001940533
85 0.2125 6.801838e-05 0.0032595473 0.00019727014
86 0.215 6.772174e-05 0.0030373845 0.00016763272
87 0.2175 7.3683805e-05 0.0036412254 0.00017030578
88 0.22 8.523891e-05 0.0038449664 9.77614e-05
89 0.2225 0.00010218846 0.0033739696 9.499365e-05
90 0.225 9.592409e-05 0.0027836936 0.00010020353
91 0.2275 8.549716e-05 0.0027598797 0.00011465227
92 0.23 8.2521154e-05 0.002832868 0.00015166333
93 0.2325 8.0976584e-05 0.002775381 0.0001643427
94 0.23500000000000001 8.463246e-05 0.002569362 0.00016878177
95 0.23750000000000002 8.9495144e-05 0.0029382017 0.00017591422
96 0.24 9.657592e-05 0.0030105829 0.00016372133
97 0.2425 0.00010310355 0.0029980505 0.00015568576
98 0.245 0.00010681531 0.0032893382 0.00015691038
99 0.2475 0.00010642064 0.0034785394 0.0001473399
100 0.25 0.00011115007 0.0031410765 0.00017845262
101 0.2525 0.0001190345 0.0029664633 0.00018942264
102 0.255 0.00012016247 0.0036508788 0.00016994652
103 0.2575 0.00012014687 0.0056861974 0.00014580156
104 0.26 0.00011496837 0.006014003 0.00014912234
105 0.2625 0.000106735235 0.0056727733 0.00013697302
106 0.265 9.567279e-05 0.006348537 0.00013906775
107 0.2675 8.573377e-05 0.007587747 0.00011936234
108 0.27 8.135265e-05 0.006690938 0.000123162
109 0.2725 9.33941e-05 0.00542192 0.00011565479
110 0.275 0.00010764945 0.005190214 0.00012187788
111 0.2775 0.00011881516 0.0049999873 0.00016038319
112 0.28 0.00013389548 0.0044925786 0.00013349524
113 0.28250000000000003 0.00015738694 0.004618688 0.00013362923
114 0.28500000000000003 0.00017586279 0.005057815 0.00016033252
115 0.28750000000000003 0.00020013815 0.0054790447 0.00015958761
116 0.29 0.00022368076 0.005259803 0.00014243157
117 0.2925 0.00021728779 0.006083423 0.00011665078
118 0.295 0.00019849057 0.006931243 0.00013105648
119 0.2975 0.0001768816 0.006619543 0.00017380631
120 0.3 0.00015846633 0.005581662 0.00020448735
121 0.3025 0.00013718609 0.0052787773 0.00020315945
122 0.305 0.00011824429 0.004896083 0.00024566802
123 0.3075 0.00010639412 0.0048596845 0.00024318627
124 0.31 0.00010158787 0.0043779523 0.00021731318
125 0.3125 0.00010351642 0.003854229 0.0002264027
126 0.315 0.00010729238 0.0041748537 0.00027791873
127 0.3175 0.00011085443 0.004434844 0.00026132955
128 0.32 0.00011285433 0.0058954656 0.00024652047
129 0.3225 0.00012866236 0.008060614 0.00027223412
130 0.325 0.0001523653 0.00889121 0.00026667686
131 0.3275 0.00016539579 0.008534949 0.00021953572
132 0.33 0.00016856253 0.00910473 0.00023767125
133 0.3325 0.00017906592 0.009532488 0.00019569806
134 0.335 0.0001970753 0.008704229 0.00023985194
135 0.3375 0.00018455135 0.0075230245 0.0002288682
136 0.34 0.00017380719 0.007613065 0.00021745794
137 0.3425 0.00017267275 0.008293133 0.00026091482
138 0.34500000000000003 0.0001682195 0.009639075 0.00031598614
139 0.34750000000000003 0.00016629389 0.011112477 0.00033006645
140 0.35000000000000003 0.00017522287 0.012221056 0.00040490695
141 0.3525 0.00017978209 0.0131395655 0.00040978496
142 0.355 0.00019412766 0.014699454 0.0005040231
143 0.3575 0.0002059365 0.015407401 0.00039321845
144 0.36 0.00021148939 0.014518283 0.00034776877
145 0.3625 0.00021289563 0.012516013 0.0003091886
146 0.365 0.00021126553 0.010914532 0.00024603802
147 0.3675 0.0002148086 0.009802595 0.00021448139
148 0.37 0.00023421102 0.009963156 0.00023441661
149 0.3725 0.00025462857 0.011844088 0.00022032125
150 0.375 0.00022394456 0.013044622 0.00028015417
151 0.3775 0.00020325919 0.013916687 0.0002245978
152 0.38 0.0002077147 0.017213011 0.00021641106
153 0.3825 0.0002128454 0.021690508 0.00025155448
154 0.385 0.00019480509 0.022992847 0.00023649879
155 0.3875 0.00016996555 0.021324439 0.00025578702
156 0.39 0.0001477886 0.020911792 0.00025339262
157 0.3925 0.00012667586 0.020965708 0.00024458772
158 0.395 0.000108103624 0.019815067 0.00022585166
159 0.3975 0.00010226934 0.019301543 0.00019616494
160 0.4 0.000109007124 0.019291623 0.00016813423
161 0.4025 0.00012238715 0.019617064 0.00015851925
162 0.405 0.00013967014 0.020150723 0.00013655088
163 0.40750000000000003 0.0001631945 0.021140352 0.00017400384
164 0.41000000000000003 0.00016629203 0.021136189 0.00018794149
165 0.41250000000000003 0.00016943381 0.02102615 0.00020884206
166 0.41500000000000004 0.00018217502 0.021460569 0.0002473852
167 0.4175 0.0001913767 0.023501894 0.00024189778
168 0.42 0.00021080067 0.025980627 0.00021811195
169 0.4225 0.00024768966 0.027488956 0.0001614301
170 0.425 0.0002794818 0.028254023 0.00010794424
171 0.4275 0.00029779435 0.029344305 0.000109402055
172 0.43 0.0003113651 0.030298641 9.56223e-05
173 0.4325 0.00032027214 0.029574236 0.00010017718
174 0.435 0.0003272203 0.028545648 0.000115550705
175 0.4375 0.00033687105 0.027657358 0.00012699189
176 0.44 0.00034775515 0.026455248 0.00018839179
177 0.4425 0.0003604122 0.023891142 0.00011983834
178 0.445 0.00038395158 0.022559196 0.00010945456
179 0.4475 0.00040569573 0.022173027 0.00013096545
180 0.45 0.00042689615 0.022084082 0.0001341305
181 0.4525 0.00045521764 0.021382429 0.00017371068
182 0.455 0.00049296883 0.021369414 0.00016934365
183 0.4575 0.00050676643 0.022094727 0.00012646857
184 0.46 0.00052734977 0.023233453 0.00012577027
185 0.4625 0.00056747213 0.022176437 0.00013551836
186 0.465 0.00060998 0.021963863 0.0001976065
187 0.4675 0.0006224497 0.023115272 0.00019195076
188 0.47000000000000003 0.00061279075 0.022847688 0.00020087992
189 0.47250000000000003 0.00062241143 0.02029159 0.00022915217
190 0.47500000000000003 0.000616422 0.019408427 0.00026154914
191 0.47750000000000004 0.0006260051 0.02051656 0.00024248842
192 0.48 0.00065098226 0.019841839 0.00024444907
193 0.4825 0.000676044 0.018985713 0.00019841715
194 0.485 0.0007075291 0.020394204 0.00014951768
195 0.4875 0.0007310132 0.021744654 0.00016636525
196 0.49 0.0007494081 0.022401461 0.00016721174
197 0.4925 0.00076014345 0.022586033 0.00018957573
198 0.495 0.0007737653 0.024487907 0.0003283006
199 0.4975 0.0007671739 0.026323466 0.00050236954
200 0.5 0.0007496492 0.028578512 0.00059914985


==> graphs/tire/latent_AE_q.txt <==
tsnap tspan var_1 var_2 var_3 var_4 var_5 var_6 var_7 var_8 var_9 var_10
1 0.0025 0.006836325 0.008126222 2.2670767 0.0029633343 0.15994623 0.007600531 0.00039969757 1.0566111 -0.0023200703 0.0036267117 
2 0.005 0.006573908 0.0033377595 2.2480443 0.0036533475 0.13619256 0.0068978257 0.0015242174 1.0018436 -0.0029818811 0.0039821863 
3 0.0075 0.0063040443 0.00021642819 2.2283838 0.0048053116 0.113446265 0.006261267 0.0032878518 0.9468107 -0.0042956816 0.004671067 
4 0.01 0.0064095072 -0.0016942024 2.2086587 0.00460425 0.09522268 0.0057703927 0.0035241917 0.89200807 -0.0041022073 0.0046457574 
5 0.0125 0.0064930543 -0.0027851947 2.189388 0.0037086457 0.07945266 0.005200524 0.003390275 0.8387449 -0.003237037 0.00438869 
6 0.015 0.0064302497 -0.0039475802 2.1704245 0.0028100759 0.06450458 0.0047439374 0.003126707 0.78681153 -0.0022184765 0.0039566755 
7 0.0175 0.0064996146 -0.0040206797 2.151949 0.0018622428 0.051407844 0.0043720715 0.002966199 0.7363172 -0.001194632 0.003506638 
8 0.02 0.006338969 -0.0037834756 2.1328504 0.000939548 0.039179534 0.0041335262 0.0029385127 0.6857895 -0.00012240536 0.002900213 
9 0.0225 0.006268315 -0.0037527084 2.1135278 0.0003799051 0.027291149 0.0042170957 0.002922468 0.63590336 0.00075152423 0.002265796 
10 0.025 0.006125599 -0.0036966242 2.0935738 -9.1820955e-05 0.015495986 0.0044306964 0.0030125529 0.5856299 0.0015593511 0.0017210394 
11 0.0275 0.0060494803 -0.0031211711 2.0723379 -0.00046767294 0.0035740435 0.004653491 0.0031566322 0.53380704 0.0019930254 0.0013669357 
12 0.03 0.006095607 -0.001976572 2.0497487 -0.0007164329 -0.007827491 0.0050847866 0.0034230016 0.47998616 0.0023567562 0.0009987652 
13 0.0325 0.00618916 -0.000868544 2.0265388 -0.00068090856 -0.01922308 0.005758673 0.0038006753 0.42593655 0.0024887482 0.00073293597 
14 0.035 0.0062728785 -0.0005363226 2.0017972 -0.0001462996 -0.031370983 0.0068422556 0.0040994063 0.3708776 0.0021192601 0.0004899502 
15 0.0375 0.00630562 0.00042083114 1.9769218 0.0002655685 -0.04257167 0.007857818 0.004578531 0.31622946 0.0018522121 0.00026801974 
16 0.04 0.006426841 0.0015793219 1.9520106 0.0008343011 -0.053317703 0.009087406 0.0050660595 0.26197165 0.0014613633 -5.031377e-05 
17 0.0425 0.0062805004 0.0022101365 1.9274907 0.0017430484 -0.06384148 0.010552853 0.0056097806 0.20935991 0.0009097433 -0.00043413043 
18 0.045 0.0067727156 0.0029770955 1.9035188 0.0034203231 -0.07416064 0.011820331 0.0054908283 0.15979266 -0.0005429854 -0.00013571233 
19 0.0475 0.009329818 0.0032868274 1.8787899 0.0074463338 -0.08820549 0.011551399 0.0017392337 0.11350455 -0.0053883158 0.0029627904 
20 0.05 0.009582605 -0.0016942844 1.8500315 0.006782487 -0.10656702 0.010082953 0.0019537173 0.06429667 -0.005349736 0.0034317747 
21 0.0525 0.008568246 -0.0038036834 1.8234726 0.006239146 -0.12117858 0.008317854 0.004299499 0.01529929 -0.0052134544 0.0021485016 
22 0.055 0.0080674365 -0.00456604 1.7971944 0.005538583 -0.13343365 0.0066838935 0.0060754605 -0.031636022 -0.005008366 0.001427874 
23 0.0575 0.007599961 -0.0047011487 1.7699006 0.0045202076 -0.1449017 0.0049325004 0.0075193383 -0.07937866 -0.0045740474 0.00078445673 
24 0.06 0.007437989 -0.0036189258 1.7438806 0.0033507496 -0.15340169 0.0032956451 0.008066025 -0.12393894 -0.003746313 0.0006075725 
25 0.0625 0.007475551 -0.002175223 1.7190182 0.002499044 -0.15939121 0.0021926686 0.007640615 -0.1646415 -0.0029438902 0.00069146603 
26 0.065 0.0077732764 -0.00034103915 1.6947976 0.001711145 -0.16414809 0.0013903826 0.0067655146 -0.20391056 -0.0021988135 0.0009120703 
27 0.0675 0.008367125 0.0021073967 1.6704676 0.0007595569 -0.16778061 0.00062135234 0.0056733526 -0.24249989 -0.0012458208 0.0012325943 
28 0.07 0.008839652 0.004859071 1.6464287 -0.00024324656 -0.1700927 -0.00010468811 0.0041001514 -0.27914557 -9.443879e-05 0.0017709509 
29 0.0725 0.009476185 0.007465262 1.6229516 -0.00081805885 -0.1713731 -0.00024323165 0.0018923432 -0.31386834 0.0007599893 0.0025247186 
30 0.075 0.010380525 0.0102788955 1.5987363 -0.0014733523 -0.17207332 -0.00021741912 -0.00039325655 -0.3487763 0.0018203228 0.0033833608 
31 0.0775 0.011038534 0.01384237 1.5727456 -0.0023292303 -0.17267478 -0.00049330667 -0.0019705668 -0.38605753 0.0028072698 0.003933497 
32 0.08 0.010926612 0.01829806 1.5469476 -0.0030617565 -0.17231295 -0.0008812733 -0.002053924 -0.42371014 0.003679886 0.003558226 
33 0.0825 0.010761291 0.022451784 1.52119 -0.0032982081 -0.1719101 -0.0008458048 -0.0020101704 -0.46044677 0.0042114146 0.0031647384 
34 0.085 0.01065233 0.025997214 1.4952292 -0.0033473223 -0.17213629 -0.0005303547 -0.0018039718 -0.49796745 0.0046898145 0.0025875196 
35 0.08750000000000001 0.010446053 0.02940876 1.468518 -0.0034755915 -0.17239636 -0.0002685152 -0.0013243146 -0.5353089 0.0052176826 0.001970321 
36 0.09 0.010234956 0.03219954 1.4414049 -0.0032707602 -0.17311527 0.00052264705 -0.0008402057 -0.57237023 0.005350596 0.0011940598 
37 0.0925 0.009902101 0.033739828 1.4141759 -0.0025236905 -0.17495191 0.0016040355 -0.00043868646 -0.60898334 0.0051475377 0.00030181557 
38 0.095 0.009610709 0.035917804 1.3874267 -0.0019062608 -0.175848 0.0027735122 0.00042374805 -0.6449913 0.005208615 -0.0006999895 
39 0.0975 0.009270679 0.03839103 1.3596773 -0.0012622327 -0.17592692 0.004062161 0.0011644848 -0.6818876 0.00522666 -0.0018220618 
40 0.1 0.008938432 0.04226236 1.3318685 -0.00063453615 -0.17381664 0.005507149 0.0020956583 -0.7171163 0.0052514914 -0.0029347166 
41 0.10250000000000001 0.008465681 0.045949236 1.3035285 7.812679e-05 -0.1714193 0.0072216317 0.0029910468 -0.75300556 0.005216335 -0.004360467 
42 0.105 0.0082311 0.050959207 1.2768306 0.0007715672 -0.16670597 0.008813385 0.0038693175 -0.78664607 0.005475774 -0.0056000203 
43 0.1075 0.007705413 0.056885816 1.2509023 0.0014495254 -0.15998971 0.010690972 0.0048707724 -0.8186202 0.0059036138 -0.0072136223 
44 0.11 0.0071078986 0.06331841 1.2260492 0.002500981 -0.15155621 0.012778372 0.0054884255 -0.848038 0.0059282454 -0.008795254 
45 0.1125 0.0065961927 0.070994414 1.2032642 0.0032409579 -0.1412806 0.014697485 0.0061068535 -0.8752453 0.006478274 -0.010470793 
46 0.115 0.007451065 0.0763491 1.1775935 0.0020894855 -0.13097526 0.013508767 0.006654639 -0.90131366 0.006583424 -0.008987926 
47 0.11750000000000001 0.0088651255 0.08155562 1.1524384 0.0007979125 -0.11874346 0.011801679 0.006898593 -0.924686 0.006314286 -0.0067731887 
48 0.12 0.010108355 0.087798946 1.1280876 -0.00058843195 -0.10481155 0.010069899 0.0073375367 -0.94645095 0.0061736153 -0.004554324 
49 0.1225 0.01127094 0.095355876 1.1041561 -0.0023065805 -0.08904797 0.008123804 0.007760443 -0.9672998 0.006446594 -0.0023420826 
50 0.125 0.012403011 0.10319469 1.0793593 -0.0039418936 -0.071810246 0.0063623674 0.008023474 -0.9879386 0.0067386567 -0.0003059283 
51 0.1275 0.013749003 0.11107995 1.0550658 -0.0051719546 -0.05388502 0.0052274875 0.008453112 -1.0077752 0.0065577147 0.0015637279 
52 0.13 0.014072381 0.117283724 1.0309266 -0.006222844 -0.036491357 0.003963873 0.0077444576 -1.0276114 0.0073573603 0.002118498 
53 0.1325 0.012866624 0.119746186 1.0053035 -0.0072420835 -0.022850648 0.002559159 0.0051991455 -1.0509149 0.009335286 0.0001572147 
54 0.135 0.012501657 0.11656662 0.975847 -0.0072067976 -0.01665248 0.002018351 0.0033539087 -1.0777347 0.009413974 -0.00084058195 
55 0.1375 0.012668312 0.11180615 0.9464557 -0.0063737035 -0.0131325275 0.0020184554 0.001820758 -1.1047746 0.008537303 -0.0013676658 
56 0.14 0.012204349 0.1048452 0.91535664 -0.006035909 -0.013336286 0.001754839 0.0012295283 -1.1342276 0.008190482 -0.002211243 
57 0.14250000000000002 0.011991151 0.095459215 0.8798741 -0.0051187575 -0.017042667 0.0018641464 0.0003316179 -1.1678278 0.0067925486 -0.0027564764 
58 0.145 0.012740687 0.083095804 0.8381783 -0.004555166 -0.024482943 0.0018986166 0.00084388256 -1.2059579 0.0051220683 -0.0023276657 
59 0.1475 0.013062194 0.07104066 0.7928471 -0.005200118 -0.030623168 0.0009571612 0.0019243881 -1.2456762 0.004602579 -0.0017084628 
60 0.15 0.012928575 0.059897587 0.74563 -0.006066665 -0.03402499 7.068366e-05 0.00268865 -1.2864138 0.004546622 -0.0016807988 
61 0.1525 0.012870774 0.049154945 0.6972776 -0.0066667944 -0.036484174 -0.00035432354 0.0036262944 -1.3266253 0.004316709 -0.001788646 
62 0.155 0.012971625 0.038274243 0.65001583 -0.0069992393 -0.03748879 -0.00081978366 0.004448898 -1.3639582 0.0041253045 -0.0014432967 
63 0.1575 0.012922049 0.027538978 0.6055319 -0.0073847026 -0.03890904 -0.0013029277 0.005410228 -1.3997316 0.0037843664 -0.0013366789 
64 0.16 0.013132334 0.01967189 0.5674991 -0.007733509 -0.036820337 -0.0018881299 0.00608474 -1.4285775 0.003663496 -0.0009640977 
65 0.1625 0.0132789835 0.01237525 0.53201926 -0.007818311 -0.03308388 -0.002282165 0.006793253 -1.4536395 0.003216274 -0.0003620535 
66 0.165 0.0131468475 0.007232316 0.49933928 -0.008017078 -0.025687926 -0.0029068105 0.0070765056 -1.4749464 0.0031829828 -2.2053719e-05 
67 0.1675 0.013202943 0.0039305054 0.46832734 -0.008643523 -0.014948055 -0.0037060566 0.006933365 -1.4949411 0.0037995642 6.248057e-05 
68 0.17 0.0130590275 0.0046439543 0.44094378 -0.009280145 0.003164515 -0.004263956 0.0060276836 -1.5095373 0.004879301 -0.000600934 
69 0.17250000000000001 0.012160681 0.007028427 0.4142667 -0.009856537 0.0266044 -0.0048228726 0.0050292946 -1.5198323 0.0065126494 -0.001390703 
70 0.17500000000000002 0.0113630295 0.010811467 0.38741943 -0.010700896 0.051783428 -0.0053259507 0.003890548 -1.5296837 0.008334274 -0.002505593 
71 0.1775 0.010688517 0.014349684 0.36085355 -0.011425704 0.07752368 -0.005673494 0.00253978 -1.5396789 0.010264976 -0.0038874 
72 0.18 0.010343514 0.017525084 0.33680907 -0.01167497 0.10330126 -0.005807642 0.00083296 -1.5468009 0.011463483 -0.0047072545 
73 0.1825 0.00976133 0.02031314 0.31470677 -0.011841714 0.12768704 -0.0058745667 0.0003704913 -1.5514004 0.012870143 -0.0054930523 
74 0.185 0.009763159 0.02044497 0.2888844 -0.011562191 0.14769766 -0.0058507808 -0.00080384314 -1.5604577 0.0130600985 -0.0055818185 
75 0.1875 0.009863384 0.018559147 0.2624671 -0.011216357 0.1644462 -0.005729299 -0.0014553592 -1.5714226 0.013129072 -0.0056123734 
76 0.19 0.010053191 0.016922545 0.238816 -0.01056546 0.18201038 -0.005348243 -0.0013902336 -1.5782193 0.013361292 -0.0055894107 
77 0.1925 0.010300644 0.01399051 0.2124427 -0.009518102 0.19891542 -0.0046587214 -0.0018484071 -1.586774 0.012520564 -0.0051238686 
78 0.195 0.010093741 0.011801127 0.18352124 -0.008682013 0.2179307 -0.003740646 -0.0018844008 -1.5963266 0.012835261 -0.0056932494 
79 0.1975 0.01026611 0.007069133 0.15215515 -0.0074797273 0.23373371 -0.0026952513 -0.002030179 -1.6077963 0.011989467 -0.0052968264 
80 0.2 0.010218963 0.004241787 0.12555297 -0.006598443 0.2533867 -0.0006448552 -0.00077345595 -1.6142004 0.012563206 -0.00605835 
81 0.2025 0.010528605 0.0015336312 0.10281418 -0.007038206 0.27129212 0.0031439438 0.0015365556 -1.6221412 0.0142569505 -0.007826813 
82 0.20500000000000002 0.010332618 -0.002251558 0.08048011 -0.008393571 0.2924565 0.0043086857 0.0039683655 -1.6245681 0.015292359 -0.008968636 
83 0.20750000000000002 0.009745751 -0.0077506267 0.059912175 -0.0100930035 0.3162587 0.0027015284 0.006387979 -1.6197517 0.01485374 -0.008630477 
84 0.21 0.009488471 -0.011052964 0.04382734 -0.011225298 0.3422815 0.0013444386 0.007952295 -1.6111437 0.014263674 -0.00838086 
85 0.2125 0.009326443 -0.011851786 0.031524897 -0.012426935 0.3716033 1.9706786e-06 0.008856684 -1.5994581 0.0140646985 -0.008231141 
86 0.215 0.009117052 -0.011557881 0.02028799 -0.01363387 0.40290642 -0.0011749044 0.009443838 -1.5861508 0.01385648 -0.008252941 
87 0.2175 0.008667134 -0.0093844775 0.011734642 -0.014805205 0.4386871 -0.0023932718 0.0100179985 -1.5680454 0.0142828 -0.008316629 
88 0.22 0.008481942 -0.0035575107 0.0070455223 -0.015869103 0.4808511 -0.0030416138 0.009951279 -1.5448512 0.014836556 -0.008993961 
89 0.2225 0.007968154 0.0050599314 0.0060547665 -0.017193876 0.52839506 -0.0036728866 0.009194296 -1.517414 0.016159728 -0.010114178 
90 0.225 0.007703889 0.013666969 0.006122656 -0.017896473 0.5758441 -0.0041061714 0.008194953 -1.48833 0.01683957 -0.010813646 
91 0.2275 0.0077266768 0.021380149 0.0059653297 -0.01823207 0.6221477 -0.0042634904 0.007881857 -1.4587876 0.01734839 -0.011432357 
92 0.23 0.007612493 0.031172343 0.008662641 -0.018871225 0.66963243 -0.004804272 0.0063726716 -1.4279068 0.018102368 -0.011888586 
93 0.2325 0.007895019 0.03943029 0.011334926 -0.018879183 0.71411026 -0.00510332 0.004676845 -1.3982998 0.01808955 -0.012256131 
94 0.23500000000000001 0.008408062 0.045989 0.01435291 -0.018250242 0.75572336 -0.0052797943 0.0044238307 -1.367821 0.01822989 -0.011998922 
95 0.23750000000000002 0.008591179 0.049628355 0.0123749 -0.017967783 0.79357827 -0.005690165 0.0039318763 -1.3421955 0.01767105 -0.011566021 
96 0.24 0.008771405 0.05357123 0.010340296 -0.017533943 0.83232605 -0.0058245733 0.003410913 -1.3158531 0.016829051 -0.011415876 
97 0.2425 0.009337615 0.05596561 0.008317389 -0.016506009 0.87085444 -0.0055382177 0.0037825853 -1.2874053 0.016106397 -0.010999776 
98 0.245 0.008519396 0.055332616 0.001135245 -0.015393056 0.90537685 -0.0038555637 0.004904192 -1.2625395 0.015146906 -0.012036711 
99 0.2475 0.0074135736 0.053469308 -0.00917232 -0.014480948 0.9384164 -0.0020403676 0.006533265 -1.2394338 0.013893852 -0.013190724 
100 0.25 0.0065064505 0.051062115 -0.019926071 -0.013415605 0.9717826 5.1308423e-05 0.008309245 -1.2165493 0.012780124 -0.014374532 
101 0.2525 0.0058938228 0.046217307 -0.024528682 -0.014812268 1.003154 -0.00017851591 0.009618986 -1.1929657 0.013169669 -0.014041893 
102 0.255 0.0054533184 0.03796447 -0.03170951 -0.01666893 1.0293872 -0.0011267252 0.011132985 -1.1739362 0.01316368 -0.012812801 
103 0.2575 0.004980415 0.029870383 -0.03936877 -0.018860497 1.0545435 -0.0021124631 0.012751713 -1.156393 0.013148543 -0.011710778 
104 0.26 0.004055783 0.023126207 -0.045867987 -0.02092848 1.0819457 -0.00257425 0.014440075 -1.1366588 0.013453836 -0.011072189 
105 0.2625 0.0038415566 0.016859882 -0.04995149 -0.022228234 1.1094482 -0.003082849 0.015733458 -1.1130195 0.012976195 -0.009401999 
106 0.265 0.0034171566 0.011193208 -0.053563964 -0.023353353 1.1384904 -0.0032487214 0.017129809 -1.0886587 0.0125255445 -0.00836581 
107 0.2675 0.0037936158 0.009049807 -0.056646023 -0.02320046 1.1743264 -0.004444424 0.013059713 -1.0613025 0.012296925 -0.008539788 
108 0.27 0.0038834661 0.01039223 -0.055011194 -0.021902002 1.2146873 -0.0044431537 0.010335296 -1.0264673 0.01226145 -0.009330608 
109 0.2725 0.0047144666 0.011988878 -0.050614484 -0.019609295 1.2552052 -0.0040610954 0.007010434 -0.9879117 0.010856393 -0.008891366 
110 0.275 0.0053023696 0.0147027485 -0.04499421 -0.017857648 1.2967231 -0.0034725443 0.0047137216 -0.9496271 0.010680654 -0.009426013 
111 0.2775 0.005318854 0.019716099 -0.036402483 -0.016992182 1.3384621 -0.0028312802 0.0041568056 -0.9101566 0.012286491 -0.01115834 
112 0.28 0.006071139 0.023825496 -0.026673637 -0.014922604 1.378386 -0.0017641969 0.0030208863 -0.86970294 0.012281186 -0.011672951 
113 0.28250000000000003 0.007185705 0.027848326 -0.015584454 -0.011837766 1.4175563 -0.00049868226 0.0017624795 -0.82754385 0.011272259 -0.011158273 
114 0.28500000000000003 0.007503841 0.033623815 -0.0047289506 -0.009598389 1.4580851 0.0005626157 0.0011220165 -0.78572524 0.011570617 -0.011264592 
115 0.28750000000000003 0.008603606 0.035975054 0.0041213334 -0.0071174353 1.4954436 0.0012946911 -0.0003232509 -0.746856 0.01063666 -0.010960326 
116 0.29 0.010099698 0.03682009 0.013817549 -0.003464669 1.5320523 0.0020915344 -0.0022766888 -0.7046871 0.008375398 -0.009308219 
117 0.2925 0.011318486 0.038272746 0.024161756 0.0004543811 1.5707271 0.0033370927 -0.003737457 -0.66082346 0.0064065624 -0.007947817 
118 0.295 0.010532986 0.03021627 0.026844315 -0.0009700209 1.6007223 0.0031548664 -0.0018803179 -0.6245277 0.00955247 -0.009640209 
119 0.2975 0.009275071 0.013823073 0.023380585 -0.0043094456 1.621701 0.0012023561 0.00023429096 -0.595181 0.013530451 -0.0112888515 
120 0.3 0.008348383 -0.0041685533 0.019633956 -0.0070890784 1.6396012 -0.00092225894 0.0021921918 -0.56646883 0.016489193 -0.011737525 
121 0.3025 0.0076643825 -0.023221813 0.018269897 -0.008714393 1.6547604 -0.0008477494 0.0031761602 -0.54276454 0.017317895 -0.01225847 
122 0.305 0.00774312 -0.044647336 0.015737161 -0.009832814 1.6652622 -0.001174137 0.0030694008 -0.52351445 0.016570149 -0.011613831 
123 0.3075 0.008351624 -0.068045124 0.010097921 -0.010605276 1.6728466 -0.0029851533 0.0020154603 -0.5061847 0.014851432 -0.009680115 
124 0.31 0.008961018 -0.09184587 0.0050983354 -0.01130265 1.6803315 -0.004561629 0.0009695105 -0.48792404 0.013082203 -0.0076535866 
125 0.3125 0.009558983 -0.11500839 0.0025010705 -0.011480123 1.6894066 -0.0044549033 0.00096652284 -0.466946 0.011385974 -0.006412253 
126 0.315 0.0102985315 -0.14020595 -0.0010750294 -0.011443816 1.6973827 -0.005010769 0.0004904531 -0.44574082 0.008804156 -0.004289642 
127 0.3175 0.011144534 -0.16706356 -0.0050874874 -0.011250854 1.7038996 -0.0059647933 5.6110322e-05 -0.42289668 0.00592755 -0.0013708025 
128 0.32 0.0119222775 -0.19249797 -0.0061905384 -0.010752857 1.7125916 -0.005173605 0.00026637316 -0.39843142 0.002974356 0.00051526725 
129 0.3225 0.01210136 -0.21678466 -0.00431709 -0.010166302 1.7220066 -0.0032544024 0.0017109253 -0.37110212 0.0003050029 0.0022186264 
130 0.325 0.012309685 -0.24241409 -0.00420139 -0.0095927715 1.7291875 -0.002835475 0.002286449 -0.34458056 -0.0028753197 0.005542107 
131 0.3275 0.011337753 -0.2696612 -0.003653109 -0.0088992715 1.7341778 -0.0021848194 0.0008728169 -0.32133427 -0.0045060683 0.005702257 
132 0.33 0.00869992 -0.2992113 -0.0011624917 -0.008895293 1.7364321 -0.0020797886 -0.0005139448 -0.30053762 -0.00311311 0.002380751 
133 0.3325 0.0063168705 -0.33030784 0.0028444603 -0.009630129 1.7361257 -0.0031479187 5.8226287e-06 -0.28042483 -0.0009284365 -0.0012943372 
134 0.335 0.0041174814 -0.36184952 0.008301318 -0.009863928 1.735501 -0.0032604188 0.0011763312 -0.25868765 0.0009933941 -0.0055272058 
135 0.3375 0.0020986237 -0.39525607 0.0123401135 -0.0098422915 1.7339013 -0.0039483234 0.0014536083 -0.23727226 0.0026661097 -0.009194329 
136 0.34 -0.00046425685 -0.43017918 0.016864859 -0.010066897 1.7309558 -0.0045005493 0.0018583499 -0.21498719 0.004192953 -0.012855664 
137 0.3425 -0.002562616 -0.46710312 0.022467822 -0.00981535 1.7260001 -0.0037600882 0.0023577549 -0.19153461 0.0051208744 -0.016488336 
138 0.34500000000000003 -0.004427284 -0.50485903 0.028781623 -0.009971902 1.7183974 -0.0021601394 0.003457982 -0.16894352 0.0069073965 -0.020439915 
139 0.34750000000000003 -0.0061391667 -0.54348946 0.03321795 -0.011149928 1.7074685 -0.0010459833 0.0036610626 -0.15124476 0.009313441 -0.024105735 
140 0.35000000000000003 -0.0074426048 -0.5815437 0.03595735 -0.01207348 1.6954355 -0.00048599392 0.0029078089 -0.13522775 0.011326612 -0.027033351 
141 0.3525 -0.008771289 -0.6198762 0.039339483 -0.013025768 1.6821251 0.0002984777 0.0025252365 -0.119021356 0.01417311 -0.030723773 
142 0.355 -0.008934364 -0.66023266 0.04018709 -0.014182657 1.6678512 0.00087886676 0.0031292066 -0.105175614 0.017097736 -0.032292895 
143 0.3575 -0.007687226 -0.7034141 0.034660675 -0.014872134 1.652735 0.00050083175 0.0032935143 -0.09523688 0.018320113 -0.029594608 
144 0.36 -0.0059039816 -0.74806273 0.028191924 -0.015056409 1.6357987 -1.8887222e-05 0.0025014468 -0.0861161 0.019238537 -0.026640512 
145 0.3625 -0.004291285 -0.79499483 0.02318918 -0.014951184 1.6175635 0.00036947802 0.002901636 -0.07481341 0.020743772 -0.023911662 
146 0.365 -0.0027533248 -0.8430672 0.018389076 -0.014814682 1.5986261 0.0008684024 0.003781531 -0.06309263 0.022191536 -0.021107428 
147 0.3675 -0.0008103922 -0.891533 0.011371776 -0.014492162 1.5781121 0.00033386052 0.0029175542 -0.053095218 0.023076769 -0.017538063 
148 0.37 0.0010068566 -0.9376956 0.0068452284 -0.013490841 1.5566502 -0.000992734 0.0018873326 -0.043240763 0.02122063 -0.014847949 
149 0.3725 0.0027382448 -0.98158044 0.005071342 -0.012816519 1.5344398 -0.0031552128 0.001083672 -0.03282828 0.017703654 -0.012599491 
150 0.375 0.004813798 -1.0238669 0.0039972067 -0.012472481 1.5135474 -0.0049556904 0.00042521954 -0.02293045 0.014202828 -0.010314845 
151 0.3775 0.0052508377 -1.0647346 0.0021272302 -0.012409307 1.4924622 -0.006140616 -1.3817102e-05 -0.012830146 0.012734843 -0.009522602 
152 0.38 0.005584933 -1.1056042 0.0004892126 -0.012586184 1.4707336 -0.0066928416 -0.00052523986 -0.0032282732 0.011733395 -0.009245776 
153 0.3825 0.005821191 -1.1464632 0.0026074573 -0.013213642 1.4500904 -0.0057249554 0.0015238672 0.009294845 0.01165953 -0.009558938 
154 0.385 0.0054432005 -1.1879497 0.005768284 -0.014079638 1.4286623 -0.004522696 0.0039868653 0.022727437 0.01270424 -0.010151289 
155 0.3875 0.005000189 -1.2310162 0.008031972 -0.014758162 1.4051569 -0.003519509 0.0058722496 0.035802044 0.013819443 -0.010672964 
156 0.39 0.005070228 -1.2744862 0.010510512 -0.015288152 1.3809824 -0.00231326 0.007774137 0.048578195 0.014316595 -0.0109111 
157 0.3925 0.0042866543 -1.3179023 0.015621424 -0.016227655 1.3574815 -0.0004216507 0.011417117 0.06367736 0.01635464 -0.011748575 
158 0.395 0.0035353713 -1.3610356 0.019012794 -0.016823359 1.3325365 0.0010506436 0.013559975 0.07678693 0.018324403 -0.012480788 
159 0.3975 0.0035017096 -1.403752 0.019870698 -0.017156035 1.3064926 0.0014699176 0.014139898 0.087801315 0.019381592 -0.012330964 
160 0.4 0.003323201 -1.4457804 0.020506814 -0.017223038 1.2810361 0.0017396063 0.014853999 0.09866246 0.020044861 -0.012099177 
161 0.4025 0.0028356947 -1.4880635 0.020645723 -0.0170374 1.2551026 0.0018734373 0.015021607 0.10891127 0.020940537 -0.0118967 
162 0.405 0.0027186833 -1.5308899 0.019008838 -0.016618311 1.226404 0.0012900569 0.013932906 0.1178386 0.021674618 -0.011278681 
163 0.40750000000000003 0.0029111467 -1.5754117 0.01416491 -0.015735276 1.1958346 -0.00030616298 0.011125669 0.12496882 0.020949585 -0.009984225 
164 0.41000000000000003 0.001753658 -1.6210915 0.0090409 -0.015598051 1.1655197 -0.0017504059 0.009767588 0.13337296 0.02124735 -0.009463564 
165 0.41250000000000003 0.0010744072 -1.667992 0.0024761856 -0.01513581 1.1325045 -0.0034169033 0.0073849633 0.14050844 0.021289414 -0.008470289 
166 0.41500000000000004 0.00028291345 -1.7156299 -0.005550027 -0.014650986 1.0971797 -0.005736705 0.0039818212 0.14660081 0.021396456 -0.007278368 
167 0.4175 -0.0008332096 -1.7631869 -0.014501609 -0.013914242 1.0625052 -0.008568492 0.00014962628 0.15246296 0.02121826 -0.0059453845 
168 0.42 -0.0014072061 -1.8140725 -0.018900894 -0.011967458 1.0223253 -0.008371685 -0.004640054 0.15107307 0.01709856 -0.004404925 
169 0.4225 -0.00033462793 -1.8655651 -0.019977488 -0.011068553 0.97750145 -0.008752491 -0.0048629194 0.14451173 0.01465571 -0.004594393 
170 0.425 -1.7300248e-05 -1.9158424 -0.020547867 -0.010388404 0.933307 -0.009343766 -0.0055496655 0.13791692 0.012655253 -0.0046140477 
171 0.4275 3.908202e-05 -1.9662621 -0.0211761 -0.009876251 0.8893849 -0.010080829 -0.006027486 0.13221532 0.011054907 -0.004750423 
172 0.43 0.00089212134 -2.0178015 -0.021481678 -0.009330556 0.8440568 -0.010309607 -0.006026555 0.12634388 0.009421987 -0.0049118623 
173 0.4325 0.0008084662 -2.06939 -0.020340249 -0.009193957 0.79791695 -0.010338567 -0.005490806 0.12088434 0.009156109 -0.0052355975 
174 0.435 0.00021596998 -2.1210852 -0.017912403 -0.009180754 0.7515011 -0.0098348595 -0.00465421 0.11615824 0.009458138 -0.005719006 
175 0.4375 4.7374517e-05 -2.1737378 -0.014829181 -0.009239972 0.70398647 -0.008836631 -0.0030277185 0.11255921 0.010055546 -0.006416641 
176 0.44 -0.0002671294 -2.2261188 -0.0116490275 -0.009428382 0.6569378 -0.007776808 -0.0014248826 0.10887354 0.011178332 -0.007143609 
177 0.4425 -0.0011432059 -2.277013 -0.008200794 -0.010005236 0.6098959 -0.0072554424 4.3336302e-05 0.10417306 0.012950701 -0.007654287 
178 0.445 -0.001711756 -2.3263416 -0.0037225708 -0.01083307 0.5639872 -0.005616147 0.002334576 0.100478224 0.015062538 -0.008228503 
179 0.4475 -0.0019043908 -2.3756955 0.0011849031 -0.011593901 0.5180171 -0.0031733885 0.004933439 0.09736962 0.016953487 -0.009071179 
180 0.45 -0.0024903677 -2.4260802 0.004667297 -0.012573138 0.4696313 -0.0019044243 0.0062072687 0.09136654 0.018605828 -0.009551294 
181 0.4525 -0.0029192828 -2.4767487 0.008082271 -0.01339598 0.41909504 -0.0007495694 0.007762652 0.084135674 0.020156397 -0.009687066 
182 0.455 -0.002972804 -2.5281339 0.012097314 -0.014143527 0.36812901 0.0008991249 0.009829156 0.07705475 0.021856595 -0.01019109 
183 0.4575 -0.0031259544 -2.5829127 0.015285216 -0.014565028 0.31282383 0.002261836 0.011105776 0.06793032 0.02286588 -0.010740578 
184 0.46 -0.0035043173 -2.6402628 0.017127186 -0.014777407 0.252 0.0025018565 0.010900695 0.054927014 0.02289873 -0.010798983 
185 0.4625 -0.003117025 -2.6972406 0.018364191 -0.01483126 0.190606 0.0026947781 0.011048675 0.04033111 0.022737108 -0.010771483 
186 0.465 -0.0028166436 -2.7533176 0.019679457 -0.01469589 0.13075995 0.0029371865 0.01139066 0.026154786 0.0226128 -0.010912083 
187 0.4675 -0.0025185645 -2.8102658 0.01932554 -0.014358059 0.0675261 0.002133295 0.009918869 0.008326843 0.021149363 -0.010474876 
188 0.47000000000000003 -0.0018216483 -2.867127 0.018023215 -0.01385314 0.0034427047 0.0008931421 0.00801041 -0.011382941 0.01940513 -0.00994689 
189 0.47250000000000003 -0.0010837764 -2.9218922 0.017119788 -0.013465181 -0.05728337 -0.00015036017 0.006884314 -0.029828385 0.018289892 -0.009754732 
190 0.47500000000000003 -0.0003834106 -2.9769316 0.01617118 -0.0130853355 -0.11996654 -0.0013444126 0.0053306445 -0.049596157 0.016668951 -0.009064972 
191 0.47750000000000004 0.0002627857 -3.0342245 0.014915183 -0.012525849 -0.18699002 -0.002686128 0.0030769147 -0.072013095 0.014786379 -0.008506671 
192 0.48 0.0006604716 -3.0923975 0.01422742 -0.012220748 -0.25425592 -0.003908232 0.001430612 -0.09367214 0.0138860205 -0.008313537 
193 0.4825 0.0011850707 -3.1494422 0.014618173 -0.012066588 -0.32081985 -0.0044992827 0.00038219243 -0.11464779 0.0131272115 -0.007966518 
194 0.485 0.001540646 -3.206342 0.015526138 -0.012014493 -0.38904727 -0.0049861 -0.00049763545 -0.13681972 0.0126769915 -0.0074690953 
195 0.4875 0.0013914183 -3.2633402 0.016905695 -0.012255862 -0.45653617 -0.005424425 -0.0010754839 -0.15761068 0.013563815 -0.007510498 
196 0.49 0.0015217774 -3.3179893 0.018629164 -0.012709342 -0.5213707 -0.005674947 -0.0015431605 -0.17763916 0.0144052645 -0.007325776 
197 0.4925 0.001617331 -3.3693585 0.020738393 -0.013334222 -0.5834434 -0.0058898367 -0.0013715476 -0.19697568 0.015653541 -0.0068307742 
198 0.495 0.0012267381 -3.4201221 0.02337709 -0.014509074 -0.6441487 -0.0061551966 -0.0010128766 -0.21531802 0.018385364 -0.006831117 
199 0.4975 0.0008466765 -3.4708817 0.026520371 -0.01549229 -0.70500845 -0.005968433 -0.00026981533 -0.23328272 0.021109039 -0.0068666115 
200 0.5 0.0007977262 -3.5217223 0.029222429 -0.016433895 -0.76737237 -0.006029617 -0.00029933453 -0.2529312 0.023016447 -0.0064831153 


==> graphs/tire/latent_AE_sigma.txt <==
tsnap tspan var_1 var_2 var_3 var_4 var_5 var_6 var_7 var_8 var_9 var_10 var_11 var_12 var_13 var_14 var_15 var_16 var_17 var_18 var_19 var_20
1 0.0025 0.0010415884 0.0009052176 0.003643292 -2.0163822 0.002286084 -0.0014575771 -0.00028294697 -0.0026906505 0.0004323162 0.0018358082 -0.0031846613 0.6642432 0.00048045628 0.001314111 -0.0013675466 -0.00068987906 -0.0013961382 -0.00081991404 0.00034572184 0.0051145926 
2 0.005 -8.657575e-05 0.001641877 -0.0008715745 -2.1051686 0.0036970712 0.001702433 1.1984259e-05 -0.0034856573 -0.0011207014 0.003330212 0.0008951947 0.6764031 -0.006068172 0.0031980574 -0.0019828752 -0.0018068999 -0.0001568906 -0.0021719858 -0.0034657344 -0.0037780628 
3 0.0075 0.000516566 0.00092028826 0.002091811 -2.0909755 0.0016709343 -0.0024333373 -0.00080982223 -0.0026030466 0.0016975142 0.00087751076 -0.0019594207 0.6696313 -0.000335237 0.00028392673 -0.0016700402 -0.0030636862 -0.0021226704 0.0003258586 0.0005275756 0.0042610466 
4 0.01 -0.00050298404 0.0008835625 0.0020270264 -2.1256456 0.0007448867 -0.0048423484 -0.0014523081 -0.0032141283 0.0030917786 0.00036216155 -0.0028444678 0.6682977 0.0012370422 -0.0015002936 -0.0014967695 -0.0045245364 -0.0034762993 0.0019892529 0.0005892813 0.0041246563 
5 0.0125 -0.00026149116 0.0025637131 0.0018613553 -2.1817403 0.0006542504 -0.0027046362 -0.00021332875 -0.0027729422 0.0018968582 0.00040062517 -0.0013032854 0.657739 0.00096211955 -0.0013898611 0.00013243407 -0.005249791 -0.0023649633 0.0016852543 0.00036251545 0.0043260753 
6 0.015 0.0010612565 0.0037099235 0.0011112401 -2.2223954 0.0025555007 0.0008123745 -0.000811778 -0.0027363747 -0.0019664057 0.00072973967 -0.0006540045 0.6176732 -0.002852614 -0.0018455461 0.00055717677 -0.0035429522 -0.0011860766 -0.00032684952 -0.0014015213 0.0015967637 
7 0.0175 0.00076910947 0.0039071217 0.0014747409 -2.2518733 0.0023411028 -0.00034346245 -0.0010181516 -0.0034999251 -0.0014037453 -0.00079089403 -0.00025651604 0.5628183 -0.0015851501 -0.0029236749 0.00017654896 -0.004297383 -0.000325948 -0.00084435195 -0.0013952032 0.002445154 
8 0.02 0.0020061007 0.0052329227 0.0028830105 -2.3038046 0.0013853237 -0.00066404836 -0.00086232275 -0.0036604032 -0.00096905604 -0.0016680881 -0.0004762262 0.50062263 -0.0020545628 -0.0045303106 0.0004983172 -0.005186133 -4.6126544e-05 -0.00024228543 0.00040242076 0.0031289905 
9 0.0225 0.0010368738 0.004973773 0.00403428 -2.328852 0.0012980923 -0.00039685378 0.0018347166 -0.0022302568 0.0008107163 9.910762e-05 -0.00089132786 0.45598653 -0.0020071492 -0.0028158128 0.00013474375 -0.0038267002 -0.0026796907 0.0026508346 0.0007545352 0.0035752729 
10 0.025 5.887216e-05 0.0024935994 0.002010773 -2.360542 0.00167064 -0.00076640723 0.0006118603 -0.0034502894 0.0019308999 -0.0004701726 -0.0004483238 0.35031912 0.0011401866 -0.0022718161 -0.00080126524 -0.004067652 -9.7256154e-05 0.0010147169 -0.0004915595 0.003982581 
11 0.0275 0.00021384889 0.0025248341 0.0024197036 -2.367371 0.0018817112 -0.0012440542 0.0013695173 -0.0037403926 0.0021783337 -0.00028422102 -6.8701804e-05 0.2745684 0.00086550415 -0.002170466 -0.0014553294 -0.0041349754 -0.00016812608 0.0011776611 -0.00020904839 0.0036986768 
12 0.03 0.00034635933 0.0027796049 0.003417679 -2.3762822 0.0011681989 -0.0013422593 0.0014332682 -0.0028779656 0.0026150383 5.9381127e-06 -0.0016741008 0.1980986 0.000857709 -0.0023584142 -0.00044344366 -0.0050374568 -0.0015111268 0.0022852942 0.00066022575 0.004805766 
13 0.0325 0.0002449304 0.0025120843 0.0032114545 -2.3716495 0.0014860108 -0.0016756887 0.0001609847 -0.0027663112 0.0026588514 -0.0010093525 -0.001857236 0.13944104 0.0014194753 -0.0025122166 -0.0006376356 -0.0048699975 -0.00040532276 0.0016864315 0.0006643981 0.0054180324 
14 0.035 0.0004888214 0.0026001558 0.003877147 -2.3256755 0.0021324456 -0.0016111862 0.00034663454 -0.0032272562 0.002127625 -0.0006799102 -0.0016360357 0.0857841 0.00082325004 -0.0017113909 -0.0012602955 -0.0037765205 -0.00065337867 0.0013919547 0.00023540854 0.004748948 
15 0.0375 -0.00012527173 0.0026243012 0.003792788 -2.3156617 0.0017433763 -0.0015610456 -0.00060540065 -0.002520986 0.0017881803 -0.0011570118 -0.0019797608 0.036908485 0.001309216 -0.002068244 -0.0005046576 -0.0042581484 -0.00013967976 0.0008716807 0.0002565831 0.0050411373 
16 0.04 -0.00064441934 0.003070131 0.004777466 -2.272371 0.0017769188 -0.0019182693 0.000272844 -0.0021900088 0.0017764121 -0.00082281604 -0.0029060245 -0.00024827942 0.0006137639 -0.0014076754 -0.0004493147 -0.004148878 -0.0019497536 0.0018049479 0.00034178048 0.005123958 
17 0.0425 -0.00080353627 0.0029045753 0.0043254113 -2.2370706 0.0018180013 -0.0025695069 -0.00062355027 -0.002706118 0.0011268333 -0.0018641315 -0.002762273 -0.057679832 0.00067988783 -0.0016268939 -0.0008071065 -0.0045932904 -0.0015624836 0.0011458024 0.00013565272 0.0047247484 
18 0.045 -0.0005031377 0.0027308501 0.0037654163 -2.1863081 0.001848191 -0.0026190178 -0.0020718984 -0.0033615679 -0.000703536 -0.00311682 -0.0026104674 -0.09710879 -0.0003674496 -0.0019022599 -0.0012445599 -0.0043770447 -0.0006570928 -0.00038698316 -0.00025811046 0.004159078 
19 0.0475 -0.0002028998 0.0035925955 0.0045305705 -2.1391516 0.0022024736 -0.002204556 0.00041582808 -0.0029263943 0.000112228096 -0.0019411221 -0.0019432679 -0.144405 0.0008464139 -0.0022448748 -0.00031144172 -0.0041348934 -0.0020010583 0.00052105635 0.00018589199 0.004591532 
20 0.05 0.00053372467 0.0039319135 0.0043500504 -2.082985 0.0021179542 -0.0024335068 0.0012193993 -0.0030001402 0.00020895153 -0.0014930442 -0.0015006214 -0.18039975 0.0006808676 -0.0027318448 -9.164214e-05 -0.0050327703 -0.00239788 0.0004047379 0.00029889494 0.004149474 
21 0.0525 0.0017527046 0.0046558455 0.0047617527 -2.0072768 0.0027165003 -0.0017684121 0.0023326576 -0.0036101565 0.0018638857 -0.00055333227 -0.0019304976 -0.27951568 0.001603879 -0.0030464604 0.0005299896 -0.0062873587 -0.0036852658 0.0020150766 0.0014340207 0.005960442 
22 0.055 0.00095336884 0.004167445 0.004367062 -1.9829665 0.0023802072 -0.0020271372 0.0014921911 -0.0038012788 0.00025441498 -0.001854118 -0.0010244399 -0.2602315 0.001180781 -0.00304351 -0.00010768324 -0.0047622696 -0.002103638 -1.0572374e-05 0.00012727082 0.00436344 
23 0.0575 0.0008573611 0.005144257 0.0053239884 -1.9464797 0.002185464 -0.002303484 0.0024434067 -0.0018976852 -0.0002937317 -0.00046624988 -0.0012964308 -0.3111241 -0.00034905598 -0.0020436049 0.0006158799 -0.0033588707 -0.0023407415 0.00088801235 0.00029467046 0.0050905123 
24 0.06 0.00041904906 0.0056666546 0.0056414 -1.9226477 0.0017400272 -0.003502855 0.00083156675 -0.0012609065 0.0003357567 -0.00057610124 -0.001325652 -0.34658828 -0.0004786495 -0.0021731257 0.0003175512 -0.0045309216 -0.0018355586 0.00034890324 -0.00051380694 0.0057219937 
25 0.0625 0.0007266593 0.0050139986 0.005138655 -1.8818861 0.0021345057 -0.0029694475 0.00015237555 -0.0019469783 0.0005043894 -0.0010183342 -0.0016092137 -0.39604193 0.00032844208 -0.0021831766 0.00011946261 -0.00401441 -0.0011230372 -0.00014143437 -0.0006493479 0.005554728 
26 0.065 0.0002123639 0.0034975782 0.004303078 -1.8701236 0.0025974512 -0.0024354495 -0.0002380535 -0.0028739944 0.00033626333 -0.0014257766 -0.0032955483 -0.45673317 0.0023899283 -0.0021518692 0.0013952777 -0.0050435513 -0.0013242848 -0.0007934347 -0.00081570446 0.007084891 
27 0.0675 0.0006308872 0.0051371455 0.0050828094 -1.8251256 0.0023173168 -0.0035693292 0.0005557351 -0.0022219792 -0.00017863885 -0.0007862747 -0.0011119694 -0.48611528 -0.000117417425 -0.0024069697 0.00012276322 -0.0039055273 -0.0011617467 -0.00031141192 -0.00091950595 0.0056503266 
28 0.07 -0.0005538142 0.0060007833 0.0048850356 -1.8077204 0.0019229278 -0.0034840778 0.0008546673 -0.0006919801 0.00022637472 -0.0014988855 -0.00061801076 -0.53660536 -0.0010394584 -0.002948381 0.0004817322 -0.004470572 -0.0015275888 6.109476e-07 -7.762015e-05 0.005090192 
29 0.0725 -0.00019357773 0.0051125884 0.0046539633 -1.7823396 0.0022221506 -0.0037811305 -0.00021859258 -0.0014443696 0.0008214414 -0.0015319809 -0.0014768466 -0.6006835 0.0002976153 -0.0029416531 0.00029157847 -0.0045752376 -0.0012258776 -2.7216971e-05 -0.0004837513 0.005663082 
30 0.075 0.00047554774 0.00455682 0.0033358736 -1.7734491 0.003090635 -0.003942349 -0.0023345351 -0.0021892637 0.0021077022 -0.0034579523 -0.0019047558 -0.67111063 0.0022584498 -0.003600128 -0.00041934848 -0.0051229447 0.00036670268 -0.0006387457 0.0003540218 0.0065139234 
31 0.0775 -0.00032362528 0.00536241 0.0041816095 -1.7144475 0.0016474947 -0.0042238496 -0.0014985129 -0.0020974502 0.0016771108 -0.001406204 -0.0011619627 -0.7279305 -0.00023133308 -0.0034630895 -0.0004671812 -0.00633315 -0.0012886189 0.0009139851 -0.00056026876 0.0057226047 
32 0.08 -0.0013922616 0.006797999 0.0051628584 -1.6927642 0.001491528 -0.004259524 -0.00085256994 -7.715821e-05 0.00041282177 -0.0006870404 0.00033370405 -0.7609253 -0.0013254136 -0.003961928 -4.248321e-05 -0.004471846 -0.001575917 0.0012962893 -0.00071300566 0.005614117 
33 0.0825 -0.0007034978 0.004601285 0.0039970754 -1.6610548 0.0029398426 -0.0025815694 -0.0011253469 -0.0016795844 0.002000399 -0.0016901158 -0.0019289851 -0.80215186 0.0016904883 -0.0030891672 0.00043789297 -0.0039425567 -0.00016092137 1.6093254e-05 -0.00011873245 0.0056720674 
34 0.085 -0.001000545 0.0043857396 0.0038646078 -1.6218129 0.002808258 -0.003554576 -0.0009043701 -0.0017594919 0.0019489899 -0.0016989894 -0.0019901693 -0.8439284 0.001414869 -0.0028721765 0.00019482523 -0.0046172887 -0.00056696683 0.00030905753 -0.0006624162 0.0062806606 
35 0.08750000000000001 -0.0014108587 0.0056467317 0.00471435 -1.5743088 0.0015850924 -0.0035418458 -0.00088612735 -0.00079325587 0.0012415051 -0.0005206764 -0.0014439672 -0.8896649 -0.0006556157 -0.003265418 0.00040744245 -0.004610397 -0.001387883 0.00097546726 -0.00094643235 0.0057183728 
36 0.09 -0.0011100839 0.0061375983 0.004870669 -1.5359929 0.0019961074 -0.0038224887 -0.0006807931 -0.0004715398 0.00075154006 -0.0010789633 -0.00030190498 -0.9325648 -0.00044370815 -0.003609091 0.0003206879 -0.0041159615 -0.0009802543 0.00041491538 -0.00072821975 0.0056975484 
37 0.0925 -0.0006898297 0.004520096 0.0032881377 -1.507768 0.0027293675 -0.0036464324 -0.0024103373 -0.0010429025 0.0024296567 -0.0027041733 -0.0021744594 -0.9841181 0.0022087116 -0.0038745254 0.00038160384 -0.004897088 0.0001874268 -0.00048420578 8.736551e-05 0.005858779 
38 0.095 -0.0017645136 0.0033238716 0.0025002183 -1.442635 0.0028367937 -0.0035593817 -0.0028194822 -0.0021662489 0.003389664 -0.0028183758 -0.002538003 -1.0615966 0.0039578844 -0.0036158785 0.00012806803 -0.0058405027 0.0005389415 -0.0010592416 -0.00070779026 0.005451858 
39 0.0975 -0.0012098942 0.0043188706 0.0032073325 -1.3970968 0.0025695004 -0.004722477 -0.002000466 -0.0010728687 0.0027099587 -0.0025208555 -0.0017165467 -1.0818958 0.001848083 -0.0035527274 -0.00045448542 -0.005026117 -0.00038300082 -0.00087150186 -0.00075928867 0.0047665685 
40 0.1 8.24281e-05 0.006312173 0.004642411 -1.3316829 0.0022277832 -0.0044432785 -0.0011571795 -0.0005690828 0.00070742145 -0.0016181655 9.5427036e-05 -1.1028807 -0.0010312703 -0.0040524974 -0.000411354 -0.004146993 -0.0010567494 -0.00043927878 -0.0004892945 0.0049952418 
41 0.10250000000000001 0.000514667 0.005721882 0.0040952256 -1.2913496 0.002702158 -0.004318717 -0.0010781288 -0.0016735271 0.0013731048 -0.0021389946 0.00018082559 -1.1189841 0.00063039176 -0.003933914 -0.0005444065 -0.0045730323 -0.00019195676 -0.0013569444 -0.00069554895 0.0049161986 
42 0.105 -0.00028937217 0.0058870204 0.0049378974 -1.2413484 0.0015343614 -0.0039685573 -0.00015153736 -0.00127168 0.00024721026 -0.0005803518 -2.4981797e-05 -1.1349028 -0.001095619 -0.003376834 9.3229115e-05 -0.0042897537 -0.0014122427 -0.00071695447 -0.0017444044 0.0047770813 
43 0.1075 -0.000685927 0.0054231994 0.0046434803 -1.2209675 0.0015673935 -0.0036983024 -0.00015724823 -0.0009768456 0.0005842857 -0.0007251315 -0.00056040287 -1.1799548 -0.0008462351 -0.0034219548 0.00025328994 -0.0041722357 -0.001823511 -0.00020497292 -0.001360096 0.0052860677 
44 0.11 0.00028562732 0.0051535666 0.004158349 -1.1697434 0.0018123128 -0.0037143277 -0.00087793916 -0.0011673644 0.00073671713 -0.0013898015 -0.0007639453 -1.2170202 -0.00047911145 -0.0035747215 0.00020695478 -0.0044162646 -0.001152765 -0.0008251816 -0.0010250807 0.0052521974 
45 0.1125 -0.0001719473 0.004560452 0.004015661 -1.1314303 0.0019332916 -0.0035365997 -0.00091840327 -0.0014037192 0.0011813641 -0.0014244728 -0.0011834279 -1.2677408 0.00068520755 -0.003383264 0.00059115887 -0.0043886006 -0.00069363415 -0.0014183372 -0.0012430847 0.0050886124 
46 0.115 0.00013648393 0.006168857 0.005030238 -1.076107 0.0016708449 -0.0044626817 0.00037883967 -0.0012480244 -3.6753714e-05 -0.0007053204 0.0014102906 -1.3046793 -0.0020792894 -0.0032108575 -0.0006611645 -0.0037555844 -0.0017915294 -0.0013836399 -0.0018489659 0.004223004 
47 0.11750000000000001 0.0006858655 0.005407229 0.004678144 -1.0615659 0.0015937984 -0.003852577 0.00019209087 -0.0010947883 -1.5690923e-05 -0.0009987243 6.5498054e-05 -1.3425832 -0.00181696 -0.0031791255 0.00020515174 -0.0039011315 -0.0018023588 -0.0012876019 -0.00093236566 0.004575543 
48 0.12 0.00042908546 0.004403256 0.0035407664 -1.0160756 0.0025396608 -0.0037822397 -0.0013207048 -0.0018662363 0.0017377585 -0.0026627593 -0.00048499554 -1.4292055 0.0007276293 -0.00364808 -0.00029126555 -0.004237443 -0.0006354414 -0.0016893968 -0.00033777952 0.0045263693 
49 0.1225 0.00016234396 0.0045830384 0.0037756274 -0.98679024 0.002153471 -0.0040708175 -0.00072917715 -0.0013663173 0.0014448054 -0.0020477138 0.00020627677 -1.4801773 2.2271648e-05 -0.0034397393 -0.00012561679 -0.0044122115 -0.00076427683 -0.0015354753 -0.00033789128 0.0042629167 
50 0.125 0.00066309003 0.0052222237 0.004342706 -0.9733083 0.0017474294 -0.0038917018 -0.00059210137 -0.0011314303 0.0006852262 -0.001646746 0.00075567514 -1.5055892 -0.0017811749 -0.003183782 -0.0002901107 -0.0044391453 -0.0014473535 -0.0015650168 -0.00014610589 0.0039760247 
51 0.1275 0.00045840582 0.0039737187 0.0032279687 -0.99089974 0.0030675754 -0.0035013715 -0.0022629462 -0.002414517 0.0026953071 -0.0037410334 -0.00081592053 -1.5401073 0.0009263251 -0.00352408 -0.00077386945 -0.0050415173 -0.0007440038 -0.0015727878 0.00079347193 0.0047517866 
52 0.13 -0.0002774587 0.0041252524 0.0030677905 -0.92605966 0.0023857877 -0.002617755 -0.0017482154 -0.00089416653 0.0010185838 -0.0023144782 -0.00028897822 -1.6383361 -0.0004763715 -0.0034224316 -0.0009824857 -0.003943108 -0.0005212687 -0.00092595816 0.0007465035 0.0044724494 
53 0.1325 -0.0007694373 0.003918741 0.00384543 -0.8655349 0.0019155145 -0.0032263855 -0.0007407144 -0.00071567297 0.0012931973 -0.0015139952 5.26309e-05 -1.7631571 -0.00042252615 -0.0027721375 -0.00049426407 -0.0040068403 -0.001499854 -9.68799e-05 0.0011175275 0.004667878 
54 0.135 -0.0023259926 0.003804803 0.0029995693 -0.8303244 0.0019224212 -0.0020472342 -0.0011366904 -0.00019846112 0.001642894 -0.0014918447 -0.00085360557 -1.9107276 -4.4317916e-05 -0.0029414222 -0.0016921163 -0.0044802353 -0.00039136037 -0.0002245009 0.0008614063 0.0032181516 
55 0.1375 -0.0007835007 0.0018520337 0.0024500107 -0.77768403 0.0024597608 -0.0029719248 -0.0029662214 -0.0020638555 0.003143549 -0.0020154752 -0.0033671707 -2.083366 0.003308557 -0.0036651865 -0.0012848303 -0.0057614595 0.00093912333 -0.00135874 -0.00027924776 0.0016744956 
56 0.14 0.0011348289 0.0032395907 0.004295078 -0.7149746 0.0020859465 -0.0063281627 -0.0016758293 -0.0031299517 0.0013264716 -0.00031352043 -0.0014853552 -2.1691158 0.0011469461 -0.004090555 -0.0007843077 -0.004903406 -0.00012232363 0.0008619055 -0.0018785 0.0021699145 
57 0.14250000000000002 0.0005710842 0.0057750456 0.0034402711 -0.64013004 0.0017481074 -0.0039830515 0.0015314259 -0.0016014948 0.001039207 -0.0007368326 0.0015334487 -2.2244978 -0.0013669953 -0.0021763146 8.5256994e-05 -0.005881645 0.0014966689 0.0008645281 -0.0010318011 0.0018402115 
58 0.145 -0.0014751134 0.004703 0.003727545 -0.6019802 0.00050356984 -0.0037752446 0.0005831979 -0.0024758205 0.0026541352 -0.0029413179 0.001165852 -2.252745 -0.0008737743 -0.0048055947 -4.3578446e-05 -0.004725322 0.0019141957 0.0003215745 -0.0006333068 0.0019616187 
59 0.1475 -0.0008163233 0.003564801 0.0034396546 -0.4655026 0.0018030852 -0.0047270944 -0.0001860857 -0.0031017512 0.0033009201 -0.0035793185 0.00017893314 -2.2863653 0.00037830696 -0.0036631152 -0.00069143623 -0.0041829795 0.00053796545 0.0003379658 -0.0005786568 0.0032586008 
60 0.15 -0.0007517063 0.0042281076 0.0029488122 -0.37803662 0.001783222 -0.0048881825 -0.00060814247 -0.0023081377 0.0023379363 -0.003523551 -0.00038724393 -2.2998257 -0.0005999189 -0.0020647496 -0.0016997755 -0.005055979 -0.0010985956 -0.0003125444 0.00052945316 0.0051757023 
61 0.1525 -0.0018600109 0.0042072684 0.004276431 -0.23869991 0.00015698001 -0.003648487 -0.00023539364 -0.005184248 0.0028775744 -0.0027900077 -0.00036985427 -2.1992702 -0.001225993 -0.0019116178 -0.0029622614 -0.003526941 -0.00084332377 0.00037705153 -0.00046733767 0.0048423856 
62 0.155 -0.00044309674 0.0038633458 0.0032526394 -0.25836805 0.0019857027 -0.004862665 0.001077611 -0.0025929436 1.6018748e-05 -0.0023144968 0.0011329651 -2.2655947 0.00025433302 -0.0028548464 -0.00012947619 -0.0044075623 -0.00097549334 -0.0015506968 -0.0005449131 0.0053170025 
63 0.1575 -0.0008657542 0.0052164905 0.0031243572 -0.16017142 0.002274923 -0.0047500106 -0.00040597096 -0.0028263628 0.001869604 -0.0033444464 0.000738889 -2.253083 -0.0017417613 -0.0016831309 -0.0017701089 -0.0046913177 -0.0018985197 -0.0014134794 -8.6829066e-05 0.0041203797 
64 0.16 -3.8492493e-05 0.005752936 0.0033326978 -0.17473513 0.0016569421 -0.0057542706 -0.0012930371 -0.002748482 0.0012001358 -0.0026205927 0.0015105307 -2.2353945 -0.004117567 -0.0022120029 -0.0025657713 -0.0055740625 -0.0023813397 -0.0018051639 -0.0001372546 0.0035624877 
65 0.1625 -0.00074161915 0.0040730163 0.0035153208 -0.123778656 0.0011002943 -0.005378891 -0.00011971593 -0.0032618195 0.002597563 -0.0029541627 0.00016899407 -2.269492 -0.0007779803 -0.0029170513 -0.001429081 -0.0042854697 -0.0010672398 -0.00060322136 -0.00021718442 0.0050769597 
66 0.165 -0.0013765721 0.0044792444 0.0034430744 -0.12260162 0.0008267164 -0.005237501 -0.0004655011 -0.0034217536 0.0034441315 -0.003130354 -5.684793e-06 -2.3006012 -0.00026821718 -0.0030954406 -0.0016112402 -0.0037168562 -0.000655178 -0.0011372492 -0.00059033185 0.0051511824 
67 0.1675 -0.0011464637 0.0049955472 0.0030200602 -0.10989122 0.0013332628 -0.005173836 -0.0008817874 -0.0034876764 0.0035224035 -0.0039768405 0.00019313395 -2.3243968 -0.00041489117 -0.002556868 -0.0021107718 -0.0042390227 -0.0011572093 -0.0007739812 7.306039e-05 0.0055295154 
68 0.17 -0.0013732179 0.0042826496 0.0024079746 -0.086015604 0.001828149 -0.0054358616 -0.0006087348 -0.003614597 0.0028847978 -0.0034046061 0.00038951635 -2.3602407 -0.0011739582 -0.0021722913 -0.001987107 -0.0036770925 -0.001549989 -0.0004857257 -0.00021653622 0.0052805915 
69 0.17250000000000001 -0.0016406178 0.003907617 0.002262474 -0.14593284 0.0021902733 -0.0048814313 0.00036783516 -0.0009370148 0.0029201321 -0.0024364442 0.00076048076 -2.4688475 0.0021174662 -0.0031659082 0.0015258417 -0.0030650198 0.00012770295 -0.0014035031 0.00027952343 0.005048722 
70 0.17500000000000002 -0.0024941973 0.0034547225 0.0038041612 -0.10477478 0.0018061846 -0.0051054973 0.00036228448 -0.0024271384 0.0034760311 -0.0029019602 0.00019145757 -2.4663308 0.0012793671 -0.003321208 0.0004749 -0.003350608 -0.00053204596 0.00093934685 -0.00085710734 0.0042419136 
71 0.1775 -0.0025343178 0.0049356297 0.0013007419 -0.094215035 0.0017784201 -0.0049752267 -0.0020138547 -0.0026823357 0.003933642 -0.0039618276 -0.0002136305 -2.503898 0.00011913106 -0.0025702715 -0.0011808798 -0.004966289 -0.0010467321 -0.00073642284 0.0013268664 0.005918883 
72 0.18 -0.0032265675 0.0038111545 -0.00012686569 -0.12232412 0.00245196 -0.004515306 -0.001069516 -0.0016074181 0.0020927936 -0.0027998015 0.00048536062 -2.5477576 -0.001095783 -0.0010432005 -0.0006273985 -0.004434608 -0.0006732717 -0.0012125 -0.00069557875 0.0031735748 
73 0.1825 -0.0016086623 0.0039270595 0.0039008362 -0.07810959 0.0026929677 -0.005116269 0.0014273748 -0.0010508224 0.0028748102 -0.0024925284 0.00061510503 -2.5747287 0.0011027735 -0.0025372505 0.0016552955 -0.0036940873 0.00050004944 0.0017909706 0.0017400682 0.004957512 
74 0.185 -0.0029282863 0.0036640204 0.003598337 -0.048545584 0.0021417327 -0.0045679286 -0.00015964732 -0.0022480562 0.002994988 -0.0028353035 0.00051634014 -2.550057 0.00016069971 -0.0030207708 -0.0006000176 -0.0038942993 -0.00037584454 0.00061073154 0.00017547607 0.0042032003 
75 0.1875 -0.003013169 0.0046054907 0.002030612 -0.0025748834 0.002428282 -0.005106982 -0.0018055104 -0.002615802 0.0036818497 -0.0038102902 0.00019253045 -2.5687137 -0.00036160834 -0.0018354952 -0.0015070289 -0.004845232 -0.0008460656 0.00017682463 0.00091575086 0.0052853823 
76 0.19 -0.002108775 0.0033902861 0.0033850474 0.017890744 0.0023211278 -0.00538031 -0.0013978742 -0.0032938495 0.0029825196 -0.0032937936 0.00051395595 -2.533371 -0.0006226823 -0.002017051 -0.0019028038 -0.0050745085 -0.0004863888 -9.5926225e-05 -0.0004170537 0.004721999 
77 0.1925 -0.0029982314 0.0031827763 0.0050533256 0.048956685 0.0018315986 -0.0051272577 -0.00039406866 -0.0028000101 0.00392494 -0.003249202 0.0004226491 -2.4944715 -0.0003548693 -0.0035293326 -0.0018160567 -0.0039944723 0.0008913055 0.0011173412 -0.000528343 0.0035811588 
78 0.195 -0.002816659 0.004176762 0.0045706714 0.080991335 0.0013170242 -0.004740563 -0.0013387501 -0.0029068962 0.003516592 -0.003255222 0.00020714104 -2.458046 -0.0003785584 -0.0032301992 -0.0017425865 -0.0048105493 -0.00012416765 -0.00033991784 -0.00028232485 0.005239919 
79 0.1975 -0.0021318472 0.0046684034 0.0032810522 0.12716505 0.0020068288 -0.0047784355 -0.00139644 -0.0031796694 0.0034057684 -0.004227016 0.0003444031 -2.3963625 -0.0005223118 -0.0024502575 -0.002425097 -0.0044607744 -0.0007512793 0.0003092438 6.365776e-05 0.0050771832 
80 0.2 -0.002099448 0.004842423 0.0049522733 0.1788665 0.0010228306 -0.004017285 -0.00043680146 -0.0023899302 0.0033548772 -0.0032022595 -0.0009971559 -2.3403244 -3.061816e-05 -0.0031984225 -0.0015029535 -0.004390493 -0.000322178 0.00043860823 0.0012170076 0.0055286363 
81 0.2025 -0.0019298261 0.0049098767 0.0046878224 0.20711854 0.0022756532 -0.005136607 8.013099e-06 -0.002305217 0.0029514432 -0.0036155358 -0.00031733513 -2.2782464 0.0008509755 -0.002780348 -0.0008556172 -0.0036319867 -0.0010998845 -5.7570636e-05 0.0004029721 0.004805647 
82 0.20500000000000002 -0.001123412 0.005580742 0.0037989048 0.24836522 0.001800891 -0.00525764 -0.0005040467 -0.0027019158 0.002343487 -0.0031885542 3.887713e-05 -2.1858163 -8.8531524e-05 -0.002123408 -0.0012459755 -0.003897652 -0.0012348779 -0.0014586672 0.0004933551 0.005277835 
83 0.20750000000000002 -0.0019865055 0.006199926 0.0032964488 0.30468512 0.0010860488 -0.004753908 -0.0013539754 -0.0027955398 0.0032251403 -0.0037748069 -0.0002701357 -2.1385531 2.4240464e-05 -0.0025540963 -0.0024662614 -0.004108764 -0.0019770637 -0.0012435466 0.0006092414 0.0052427426 
84 0.21 -0.00081334077 0.0057051033 0.003980129 0.3594831 0.0010157377 -0.0054679094 -0.0009679273 -0.002998419 0.0025733635 -0.0029064529 5.7272613e-05 -2.0991712 -0.0010887869 -0.001631178 -0.002173178 -0.004655719 -0.002024684 -0.0013894066 -0.0005174726 0.0043531284 
85 0.2125 -0.0010025171 0.0057041347 0.00528098 0.38727424 0.0011173189 -0.005738167 -0.00047896802 -0.0030920804 0.002252102 -0.0026511028 0.0002660975 -2.0398426 -0.0003050398 -0.0019971207 -0.001415588 -0.0032552853 -0.0020064823 -0.0013413653 -0.0009356886 0.004905641 
86 0.215 -0.0013153772 0.005626332 0.004871431 0.43398446 0.000742916 -0.00511236 -0.0009695515 -0.0036218166 0.0026711784 -0.002689112 0.00026824325 -2.0207899 -0.0005000066 -0.0020109266 -0.0020612776 -0.0033717677 -0.0017585829 -0.001936093 -0.0009400025 0.0056946725 
87 0.2175 -0.0015085903 0.005596608 0.0051960917 0.50673854 0.00079313666 -0.0047387397 -0.0005479157 -0.0022239685 0.0017947517 -0.0022992305 -0.0010318905 -2.0463028 -0.0005667303 -0.0010911748 -0.00042205304 -0.002947405 -0.0031361468 -0.00058946013 -0.0008552149 0.004633479 
88 0.22 -0.0010494934 0.005172923 0.0056830356 0.4973374 0.0011917651 -0.005878133 -0.0006013438 -0.0033740997 0.0022101253 -0.0026732571 1.7113984e-05 -2.0347395 0.0001609046 -0.002008438 -0.001494661 -0.0032643005 -0.0019886345 -0.0010965243 -0.0011284649 0.005165443 
89 0.2225 -0.0013688817 0.0053302906 0.005556193 0.4995969 0.0010141693 -0.005355018 -0.0008353293 -0.0031869933 0.002610691 -0.0025465265 0.00025033206 -2.008785 -9.921566e-05 -0.0022637025 -0.0018169433 -0.0030346885 -0.0014117211 -0.0019766688 -0.00070980936 0.0048851 
90 0.225 -0.001171424 0.005697444 0.004651663 0.5444046 0.0012408718 -0.0047042314 -0.0011836179 -0.0030997694 0.0019243993 -0.0027789436 0.0006965995 -2.0401921 -0.0013220832 -0.0014116392 -0.0018763542 -0.003932111 -0.0020621233 -0.0020092651 -0.00150837 0.0034091473 
91 0.2275 -0.0022254367 0.0057101697 0.004980686 0.6182173 0.0013535991 -0.005516574 -0.0016269647 -0.0023079738 0.0027279109 -0.003961798 -0.00014142692 -2.0997024 0.0005981885 -0.0024145618 -0.0015183985 -0.0036198795 -0.0010384321 -0.0011677817 6.529689e-05 0.005084537 
92 0.23 -0.0020931745 0.005765669 0.0056780083 0.6912027 0.0013168156 -0.0047378913 -0.001593817 -0.0028385445 0.002186682 -0.0027293488 0.0004072562 -2.0600722 0.0008337237 -0.002108708 -0.0019376054 -0.0034199357 -0.0017710924 -0.0015688017 -0.0009685159 0.005263418 
93 0.2325 -0.0012902063 0.005322896 0.0058181165 0.7560494 0.0015537627 -0.0051545016 -0.0020606108 -0.0034106597 0.001814343 -0.0030389465 0.0007481575 -2.0389528 0.00014517829 -0.0018355623 -0.0023758635 -0.0033574551 -0.000993032 -0.0024097785 -0.00062423944 0.0050231963 
94 0.23500000000000001 -0.001695835 0.0050633475 0.0069907913 0.8544273 0.0015600882 -0.0059003076 -0.00088851526 -0.003086254 0.0016626604 -0.0024609007 0.0009867772 -2.0333645 0.00094284676 -0.0018483326 -0.0021723509 -0.0028529614 -0.00076239184 -0.0019597784 -0.0011959374 0.005254127 
95 0.23750000000000002 -0.0025040065 0.0051856823 0.006108609 0.9413485 0.0011634752 -0.005408493 -0.0015702359 -0.0026343092 0.001259584 -0.0026906505 0.00047966838 -2.0283768 -3.7705526e-05 -0.0015745386 -0.0022848994 -0.003605634 -0.0010986514 -0.0016590431 -0.0015946999 0.00473281 
96 0.24 -0.00324183 0.0055603907 0.006343632 0.98953456 0.0012239702 -0.0048079286 -0.0022597052 -0.0024053082 0.0016261414 -0.0024259575 0.00095780194 -1.9686322 0.0011021029 -0.001779072 -0.0024646 -0.0022870526 -0.0010863058 -0.0023104995 -0.0014964715 0.0067851916 
97 0.2425 -0.0010729134 0.005777605 0.00837314 0.96808654 0.0010168664 -0.0059882654 -0.0011854656 -0.0042156577 0.00072512776 -0.001549378 0.002035506 -1.9252665 0.0010783803 -0.0019974858 -0.001598902 -0.003906481 0.0002796501 -0.003362745 -0.0020483062 0.008145884 
98 0.245 -0.003285131 0.005574003 0.0063860035 1.0391655 0.0005079657 -0.00346802 -0.00052369386 -0.0023674518 -0.00015887246 -0.0011479482 0.0015483424 -1.9638028 -0.0016723722 -0.00067715347 -0.002590783 -0.0040382147 -0.0012758896 -0.0020477846 -0.0037825108 0.0029586926 
99 0.2475 -0.0022175019 0.005932469 0.00530262 1.0737449 0.0016522408 -0.004938579 -0.0033526458 -0.0034274608 0.0011659563 -0.003202349 0.0010489002 -1.919875 -6.126985e-05 -0.0014634132 -0.0012709349 -0.0023257062 -0.00036500394 -0.0011131987 -0.0010602921 0.00547909 
100 0.25 -0.0030162786 0.006207835 0.0069598155 1.1059319 0.0007457435 -0.0052202707 -0.002161745 -0.0023077428 0.0007517114 -0.002192244 0.0005994737 -1.8645632 0.0013287924 -0.0023517162 -0.001066342 -0.003281191 -0.0008389577 -0.0018348917 -0.0013282821 0.0073375553 
101 0.2525 -0.0012190267 0.005529832 0.0067319525 1.1217306 0.0013348348 -0.0058812136 -0.0014798269 -0.0035010725 0.0004563853 -0.002096191 0.0011996776 -1.7826428 -0.000304766 -0.0014947131 -0.0014849827 -0.0023389533 -0.0006597042 -0.0018140599 -0.0019514412 0.005306497 
102 0.255 -0.0027602017 0.004831534 0.0057714256 1.1862098 0.0009082891 -0.0043032477 -0.001146894 -0.002944529 5.3104013e-05 -0.0025098212 0.00021710247 -1.7607611 0.00013087317 -0.001722537 1.1309981e-05 -0.0022083744 -0.00097230077 -0.00076311827 -0.0018945709 0.0035568327 
103 0.2575 -0.002517039 0.006002076 0.006018321 1.2221593 0.00070795417 -0.005543337 -0.0016130805 -0.0024939775 0.0003835857 -0.0020894445 0.00023591518 -1.6538559 0.00010620803 -0.0016967505 -0.0015532747 -0.002403453 -0.0014053136 -0.0016889945 -0.0014873147 0.006706536 
104 0.26 -0.0026875031 0.0063932054 0.006575438 1.2678139 0.00034387782 -0.005229139 -0.0016074963 -0.0023595616 0.0005981736 -0.0015546195 -1.8440187e-05 -1.5778428 0.00019043498 -0.0015460327 -0.0013458505 -0.0016917065 -0.001725316 -0.0022024363 -0.0016334951 0.0068999454 
105 0.2625 -0.0011379714 0.0053582788 0.0069979513 1.2743961 0.0002870597 -0.0060749743 -0.00049607083 -0.003129691 -0.00014361739 -0.0012222081 0.00080639124 -1.5009907 -0.0007981714 -0.001401253 -0.0012295619 -0.0024698824 -0.0011007488 -0.0010908768 -0.0023654103 0.0056602806 
106 0.265 -0.0020331303 0.0055780485 0.0065449653 1.312228 -0.00016820058 -0.0055829603 -0.0012130104 -0.0035934001 0.0006419979 -0.0016026385 0.0003177002 -1.4463791 -0.0007502977 -0.0015457422 -0.0021772534 -0.0020181313 -0.0015269518 -0.0013159141 -0.0023199767 0.0058024377 
107 0.2675 -0.001442337 0.0062893704 0.0058942894 1.3092089 0.00051202625 -0.0056867264 -0.0014173314 -0.0022743046 0.00034583732 -0.0010683499 0.0004930198 -1.4214662 -0.0013369154 -0.0013816357 -0.0016981289 -0.0019862652 -0.0012758262 -0.001748994 -0.0012179166 0.005905837 
108 0.27 -0.0026825005 0.006109167 0.0068730162 1.3304352 4.9099326e-06 -0.0054961108 -0.00063213333 -0.002580896 0.00056389347 -0.0016572513 -0.0002636239 -1.3951291 -0.00034501776 -0.0021836087 -0.0004412979 -0.0015568957 -0.0019959658 0.00011269003 -0.0018204898 0.005757436 
109 0.2725 -0.00080440287 0.0053410344 0.0067096734 1.3445315 0.0002214089 -0.005886225 -0.0008443408 -0.004146397 0.00013779104 -0.0015112348 0.00031930953 -1.3784246 -0.0008568391 -0.0015594214 -0.0024994537 -0.002125129 -0.0014533661 -0.0016224384 -0.002305016 0.0057427734 
110 0.275 -0.0012825667 0.005722653 0.00656172 1.4198709 0.0009016916 -0.0063436506 -0.0012577474 -0.0033370927 0.0011099726 -0.0023545586 0.0007246807 -1.3807881 -8.161366e-05 -0.0022116601 -0.002760537 -0.001922816 -0.0011163913 -0.0016050115 -0.00080251694 0.0058277547 
111 0.2775 -0.002632792 0.0064140297 0.00701283 1.4695326 -1.2848526e-05 -0.0054150056 -0.00057448447 -0.0023088977 0.00054486096 -0.0017248578 -0.0006156415 -1.3503183 -0.0004895944 -0.002416879 -0.0012151599 -0.0015110895 -0.0019313358 -0.00018905848 -0.0012497902 0.006254211 
112 0.28 -0.002781693 0.0056957826 0.007595814 1.5595349 -0.00016553327 -0.0055324184 -0.00030762702 -0.0025557727 0.0006217025 -0.0018810816 -0.00051763654 -1.3435147 8.23196e-05 -0.002324 -0.0015915558 -0.0009926632 -0.0015126877 -0.0010020062 -0.0019036084 0.006773323 
113 0.28250000000000003 -0.00065491814 0.0048519783 0.0070728874 1.6574742 0.0008358322 -0.006757902 -0.0005306564 -0.004758537 0.00012705848 -0.002778329 0.00092419237 -1.3149778 -0.00064929016 -0.0015042871 -0.0023081377 -0.0010673702 -0.0017360896 -0.000617221 -0.0015182197 0.0051849782 
114 0.28500000000000003 -0.0012371079 0.0050752126 0.0074586878 1.7418966 0.00010750443 -0.007095839 -0.0009397119 -0.0030050278 0.0001459457 -0.0023343936 0.00030130148 -1.2640996 -0.0006279927 -0.0016530529 -0.00061509013 -0.001013346 -0.0021202937 -0.0006579831 -0.0010478795 0.0054143667 
115 0.28750000000000003 -0.002498439 0.0061495043 0.008208687 1.797556 -0.0007224679 -0.006639882 -0.00016858801 -0.0018011406 0.00065710396 -0.0016713627 2.2388995e-05 -1.23372 -0.00026445463 -0.0015471578 -0.0016373992 -0.0005968213 -0.0023328662 -0.0020754635 -0.001153022 0.007001281 
116 0.29 -0.0020625773 0.004995309 0.007693856 1.8842156 -0.0005940683 -0.0070343064 -0.00037139282 -0.002810277 0.00046320632 -0.0026476197 -9.327382e-05 -1.2189423 -0.0018108599 -0.0007221922 -0.001683645 -0.00016361475 -0.0027647763 -0.0010740459 -0.00139305 0.0057944506 
117 0.2925 -0.0030196798 0.0054938123 0.008541889 1.9449106 -0.0009276122 -0.005784655 0.0007644743 -0.001021035 -0.0001023002 -0.0020960234 -0.00027813762 -1.1886312 -0.0025156578 -0.0012995973 6.625056e-05 -0.0005037561 -0.0022928417 -0.0011061206 -0.0016167164 0.004662022 
118 0.295 -0.0013560392 0.0057758093 0.007659766 1.9247676 0.00014126301 -0.0068409964 0.0004173182 -0.0023345128 -9.145588e-05 -0.0021093227 0.0016113222 -1.1593486 -0.0021833545 -0.0013458952 -0.0020484254 -0.00039436668 -0.0015834793 -0.00029376894 -0.0011749566 0.005022332 
119 0.2975 -0.0018434422 0.0058356 0.007295965 1.9716092 0.00022504106 -0.006229628 7.4159354e-05 -0.0021179095 0.00045019016 -0.0029918589 0.0008048788 -1.1645005 -0.0023032203 -0.0011429489 -0.0022674724 -1.0885298e-05 -0.0025283694 0.000667274 -0.0014330447 0.004738137 
120 0.3 -0.0024305708 0.0054865927 0.00725668 2.0602014 0.00015961751 -0.006957881 -0.000544142 -0.0017545074 0.0012429617 -0.0037414469 0.00016555935 -1.1176977 -0.001908537 -0.0018894896 -0.0006617531 0.00020892918 -0.001525268 0.0009669885 -0.0015545785 0.005718395 
121 0.3025 -0.0021333164 0.0055527836 0.006957951 2.1061223 0.00014590472 -0.006215239 -0.0007891804 -0.001348123 0.0010057092 -0.0036435388 0.00063204765 -1.0603019 -0.002894735 -0.0025433078 0.00026512146 0.00018622726 -0.0016453341 0.0014685914 -0.0010695606 0.0043047965 
122 0.305 -0.0007135989 0.006213017 0.0055529894 2.0753846 0.0028958544 -0.007821143 -0.00035774708 -0.0026208535 -8.9369714e-05 -0.0017212182 0.005479902 -0.9212768 -0.0038015489 -0.0010152757 -0.0033495277 -0.00038328022 -0.0016320497 0.00089263916 -0.0027619153 0.0026929975 
123 0.3075 -0.002396428 0.0055516474 0.006870958 2.1865532 -0.00032717362 -0.0067321183 -0.0014315583 -0.00079964846 0.0027516223 -0.003781546 0.00010485202 -0.89882576 -0.0022014966 -0.003192529 -0.0011249781 0.00041882694 -0.002181545 9.808689e-05 -0.00038166344 0.0062802285 
124 0.31 -0.002252899 0.0060102753 0.0068064528 2.223698 -0.00094099715 -0.006019016 -0.0007369444 -3.52934e-05 0.0020850375 -0.0026474036 0.00039299577 -0.82557267 -0.0036398238 -0.003270112 -0.0015831143 8.640438e-05 -0.0022706166 -0.00053743273 -0.00044859946 0.006338738 
125 0.3125 -0.00023128884 0.00543344 0.006954537 2.1795175 -2.6162714e-05 -0.00676002 -9.370595e-05 -0.0012325197 0.00056901947 -0.0015268438 0.0024632663 -0.7735558 -0.003715288 -0.002463743 -0.0012254119 9.8988414e-05 -0.0018564165 -5.172938e-05 -0.0010267198 0.005162984 
126 0.315 -0.0013588103 0.0057409815 0.006425814 2.1970465 -0.00034482405 -0.0063926475 -6.872788e-05 -0.00045471638 0.0011286028 -0.0019410215 0.001433529 -0.7258488 -0.0032734694 -0.00253807 -0.0017435998 -0.00013447553 -0.0022355244 0.00022597611 -0.00068207085 0.005119726 
127 0.3175 -0.0023917384 0.0054194517 0.0057197763 2.270232 -0.0007057525 -0.0067700893 -0.001298409 8.191168e-05 0.0027801767 -0.0031074472 -0.00042627007 -0.68529695 -0.0021661492 -0.0032140985 -0.002205059 -0.0005643368 -0.0023433715 0.0006358102 -0.00014826655 0.0058470815 
128 0.32 -0.001494023 0.005977519 0.0064627295 2.2489483 -0.0005380139 -0.0067208586 -0.0004401803 0.00037314743 0.0016116612 -0.0028349832 -0.00016414374 -0.64509326 -0.0026594065 -0.0030538589 -0.0011832193 -0.00072645396 -0.0023894012 0.00025732815 7.9110265e-05 0.005278535 
129 0.3225 -0.001090365 0.004611194 0.0066835294 2.2289405 -0.0001806803 -0.0074165286 0.0004808791 -0.001141876 0.001112923 -0.0032069422 0.0006564036 -0.60040593 -0.0013302062 -0.0026224107 -0.00047041476 -0.0007104948 -0.0024271086 0.0021676943 -0.00049866736 0.0053626075 
130 0.325 -0.0005170037 0.006415937 0.007692744 2.308012 -0.0012429766 -0.006106328 -0.00032091886 0.0001064837 0.0024709404 -0.002160702 -0.0004898533 -0.63977647 -0.0015733298 -0.0031016544 -0.002057895 -0.0008920729 -0.0019952431 0.0004069507 0.0012772083 0.0067465305 
131 0.3275 -0.0012159967 0.0056109875 0.006243716 2.347521 3.5122037e-05 -0.00753484 -0.0007706396 0.00029545277 0.0020410158 -0.003092315 0.00052157044 -0.52743894 -0.001866363 -0.0031115338 -0.0019082353 -0.0010833815 -0.0021418259 0.00042173266 0.00043654442 0.0047951713 
132 0.33 -0.00072656665 0.005747456 0.006766801 2.3678873 8.442253e-05 -0.0070814965 -0.00024508312 0.0008172244 0.0013360605 -0.0026103295 0.0008846894 -0.4859072 -0.0025209067 -0.0028387606 -0.0012512729 -0.00058832765 -0.0025252476 0.00076803565 0.00016278028 0.005035557 
133 0.3325 -0.0006538839 0.0058873445 0.006704147 2.4653788 0.00021561608 -0.006345138 -0.0002790764 0.0011608899 0.0012074672 -0.0011112094 0.0011460334 -0.436404 -0.0029972913 -0.0024637878 -0.0015334263 -0.0013294294 -0.0023476928 -0.0009235665 0.00029158592 0.0045816153 
134 0.335 -0.001114076 0.0063454993 0.00674837 2.527632 0.0012473129 -0.006335414 -0.0010859966 0.0011870489 0.0008261278 -0.0008103587 0.0028137043 -0.35792875 -0.0014659036 -0.0023689643 -0.0015038773 -0.0022579208 -0.002452895 -0.0024906173 -0.00048707426 0.005470842 
135 0.3375 0.0011307991 0.003203448 0.0023507094 2.537471 -0.0020745024 -0.007467554 -0.0010944307 -0.00028532743 -0.00037445873 -0.0029398352 0.0030993968 -0.317407 -0.0043750973 -0.0012915805 -0.0043453425 -0.0025742128 -0.0011437982 0.00026343018 0.0010613352 0.0035020858 
136 0.34 -0.00031612907 0.0057770573 0.0048901075 2.6443095 -0.0006608628 -0.0060783364 -0.0017957427 0.0006069243 0.0025108345 -0.0016451962 0.0012481064 -0.3293607 -0.0022385214 -0.0023011863 -0.003646277 -0.0024730787 -0.0035280287 -0.00039375573 0.00053218007 0.005067937 
137 0.3425 -0.000109334476 0.003919076 0.0032547014 2.695863 -0.0022712387 -0.0063912394 -0.0018002354 -0.00035568327 0.0017093793 -0.0031925142 0.0005411878 -0.32395795 -0.0029130531 -0.0028985068 -0.0022322312 -0.001476936 -0.0025024787 0.002132617 0.0011619925 0.003857553 
138 0.34500000000000003 0.0051674508 0.0011158194 -0.0010755789 2.6560814 -0.0028174818 -0.010528176 -0.0009950213 -0.0045834333 0.0029620416 -0.007999275 -0.0017445385 -0.23798293 -0.0057405764 -0.004015565 -0.0010758787 -0.00076010823 0.0019921288 0.0097454935 0.008508548 0.0027020574 
139 0.34750000000000003 0.0007057525 0.003846325 0.0019207625 2.7536197 -0.0019527934 -0.0083438605 -0.001347173 -0.0005366653 0.0018311143 -0.0036471747 0.0007138252 -0.25955343 -0.0020849202 -0.0043181255 -0.002460137 9.3348324e-05 -0.0010085329 0.0022474974 0.0029530525 0.0036045462 
140 0.35000000000000003 -0.001823239 0.0043577775 0.0020370549 2.7876434 -0.0054757 -0.0054942165 -0.0012353659 0.0017569214 0.00056662783 -0.002120588 -0.0011776984 -0.25367618 -0.0011960249 -0.0033876598 -0.0043794587 -0.002415605 -0.003021665 -0.00053911656 0.0018665642 0.0068573058 
141 0.3525 0.004884546 0.005284168 -4.671514e-06 2.673413 -0.0035964772 -0.009459236 -0.0020739064 -0.003881298 0.0041321367 -0.0021956936 -0.0017941147 -0.13231185 -0.0061925873 -0.0035390407 -0.009862214 -0.0071930885 0.00017028302 0.0029517636 0.009150028 0.0076783523 
142 0.355 0.006595629 0.005488023 0.00011689868 2.6109598 -0.0037570074 -0.009800791 -0.0019403026 -0.005615473 0.0049729384 -0.0016996749 -0.0031927153 -0.080895096 -0.007163074 -0.0036853626 -0.010282718 -0.00860671 0.0014964268 0.0042489693 0.011931255 0.00968989 
143 0.3575 0.0030224586 0.0046644323 0.0006488245 2.5881295 -0.0046772547 -0.0074706012 -0.0027863681 -0.0038062707 0.003068503 -0.0032764226 -0.0021000728 -0.034758963 -0.007736574 -0.003803499 -0.007450193 -0.0075705796 -0.0015495345 0.004928969 0.005789548 0.0047862604 
144 0.36 -0.00082594156 0.004730303 0.0019379808 2.51968 -0.002807144 -0.007570645 -0.0014983118 -0.00040701032 0.0009945258 -0.002598133 -0.0001084432 0.023065163 -0.0030372916 -0.0029991865 -0.003928356 -0.0034078062 -0.0024336204 0.0010939315 0.0014166981 0.004204437 
145 0.3625 0.0029881625 0.0045583993 0.0017307429 2.3550391 -0.0029024184 -0.009383767 -0.0010334663 -0.0032831505 0.0024556927 -0.0022239424 -0.002282299 0.11821655 -0.0046499195 -0.0034366325 -0.0051268265 -0.00496275 0.0004471913 0.002284065 0.006580293 0.0069041178 
146 0.365 -0.00020905398 0.0037304498 0.0019704895 2.3257277 -0.0021151267 -0.007569207 -0.00083679333 -0.0006584376 0.000618767 -0.0020557232 4.2535365e-05 0.14447165 -0.0011949446 -0.0029872209 -0.0032409132 -0.0022977963 -0.0012830496 0.0003169477 0.0022310168 0.004846856 
147 0.3675 -0.00299314 0.0055680647 0.0067279795 2.2388437 -0.00045896322 -0.006264101 0.00013104454 0.0019082874 -7.179007e-05 -0.00090032443 0.00066642463 0.13527864 0.0019721575 -0.0033222586 0.000519976 -0.00028786808 -0.0036466047 -0.0041202083 -0.0028519332 0.005044304 
148 0.37 -0.0010776343 0.0027650222 0.0028342688 2.182742 -0.0030160137 -0.006629494 -0.00068059936 0.00016455352 0.0006307997 -0.0039014518 0.0005237013 0.24703252 -0.0012795292 -0.0026200637 -0.0011319295 -0.0011839047 -0.0023035556 0.00095216185 -0.00068868697 0.002421163 
149 0.3725 -7.894356e-06 0.0043018237 0.0038594538 2.0800464 -0.0016962737 -0.0074105477 -0.00040913 0.00026065856 0.0012287982 -0.002165556 0.00043129176 0.2879522 -0.0012826808 -0.002891332 -0.001749739 -0.0019324869 -0.0015344173 -0.0010114983 0.0005687475 0.0039435476 
150 0.375 -0.0010278043 0.0050388016 0.0058157006 2.0238826 -2.1368265e-05 -0.00747054 -0.0012809373 -0.00017172843 0.002696555 -0.002529189 -5.092472e-05 0.33663368 -0.00026072003 -0.0033312663 -0.0011159182 -0.0027487576 -0.0025601834 -0.0010753796 1.1667609e-05 0.0048478395 
151 0.3775 0.00039493944 0.002854772 0.0038725054 1.9571363 -0.003056731 -0.0078050317 -0.00040125474 -0.0006264001 0.0010690428 -0.003590472 -0.00016171485 0.39077717 -0.0022221925 -0.002845332 -0.0013454258 -0.002529949 -0.001825802 0.00096864253 0.00024683774 0.0037324354 
152 0.38 -0.00050341804 0.0023334064 0.0023931386 1.9479176 -0.0032233 -0.0071687484 -0.00065208226 -0.00087724626 0.00022124127 -0.0036018714 0.00063277036 0.43270275 -0.0033091344 -0.0021797568 -0.0019585416 -0.0022169948 -0.001456961 0.0023816153 -0.0003453344 0.0026274547 
153 0.3825 -0.00097069377 0.004113607 0.0051743807 1.8995703 -0.001584243 -0.006450097 -0.00090573356 -0.00057644397 0.0015006289 -0.003436759 0.00038600713 0.45630914 -0.002134188 -0.0028156042 -0.001094684 -0.002510406 -0.002697304 0.0001919195 -0.00069119036 0.0033443943 
154 0.385 -0.0009353864 0.0036829337 0.004476349 1.8499672 -0.0022881478 -0.0066075586 2.43783e-05 6.1020255e-05 0.0006004013 -0.0023391694 -0.0002103895 0.50826013 -0.0005295649 -0.0030349493 -0.0011738315 -0.0019593164 -0.0029468536 -0.00033894926 0.000101432204 0.0044573247 
155 0.3875 0.00030296203 0.00283207 0.0026038336 1.835303 -0.0029777698 -0.007840749 -0.0011987425 -0.0024316236 0.0007614121 -0.0029599145 -0.00011654198 0.5783408 -0.0029609092 -0.0033689141 -0.003514573 -0.0039627776 -0.0017332807 0.00094708055 0.00065407157 0.003469728 
156 0.39 -0.0021008006 0.0030499063 0.0032982668 1.8105099 -0.0024389476 -0.006914472 -0.00055284053 -5.055964e-05 1.1757016e-05 -0.002319809 0.00094331056 0.6450793 -0.0018049981 -0.0025079623 -0.0018196404 -0.0023043603 -0.0013639182 -0.0012760982 -0.0004659444 0.0027705655 
157 0.3925 -0.004099728 0.006122913 0.0062861415 1.8072128 -0.00018634275 -0.0074076355 -0.00081178546 0.0026736557 0.0010310039 -0.00187907 0.0009002909 0.6472215 0.0013007354 -0.0034129247 -0.0018989667 -0.000870429 -0.0031291172 -0.005094297 -0.0015769005 0.005274348 
158 0.395 -0.0026644552 0.0045399703 0.003300176 1.7504907 -0.0022144653 -0.007831591 -0.0012647994 0.0014631152 0.00064238906 -0.0015703551 -0.0017462373 0.7296066 -0.0005164221 -0.003514059 -0.0026018173 -0.002941765 -0.0019788817 -0.0053166375 0.00144355 0.0038142651 
159 0.3975 -0.0015480123 0.0061708763 0.006342263 1.6731058 -0.0039731376 -0.0054773036 -0.001415085 -0.0019904226 0.0025765784 -0.0026171282 -0.00013125688 0.83291215 -0.0009255577 -0.0034045354 -0.0028105304 -0.0022786483 -0.0024017133 0.00014705211 0.0011067688 0.00039958954 
160 0.4 -0.00252129 0.0046953 0.0061552646 1.6396948 -0.0037744157 -0.004374219 -0.0010661446 -0.0014962628 0.0025364496 -0.002805043 0.0006486997 0.8814648 -0.0022851657 -0.0017630458 -0.0021404997 -0.0018778592 -0.0006461032 0.0009900033 -0.00015717745 0.0022706315 
161 0.4025 -0.002880381 0.004478421 0.006088336 1.5725837 -0.0036437064 -0.0044880705 -0.0007185191 -0.0013356358 0.0026615486 -0.0027972981 0.00012639165 0.9170388 -0.0023746295 -0.0021342263 -0.0021235943 -0.0020166263 -0.0020197965 0.0004951507 -0.00017528236 0.0032452494 
162 0.405 -0.0031120921 0.005112175 0.0059005106 1.4814153 -0.0014936067 -0.00681022 0.000114094466 2.3059547e-05 0.0010083392 -0.0033105798 0.0030260757 0.97454697 0.00086723827 -0.0030648634 -0.0018740147 -0.0006970167 -0.00429577 0.00018978119 -0.0010614693 0.00055698305 
163 0.40750000000000003 -0.0038692341 0.0046213455 0.004530507 1.4227239 -0.0018302724 -0.0067794034 -0.0013065673 0.00097166747 0.00086914 -0.0045989566 0.0029299036 1.0447735 -7.186271e-05 -0.0035860687 -0.0023473427 -0.0012465417 -0.0048730485 0.0029471964 -0.0009943992 0.0015066862 
164 0.41000000000000003 -0.0031768638 0.0025742427 0.0057612183 1.370041 -0.0050373226 -0.004690678 -0.00010447949 -7.1041286e-05 0.0021454506 -0.0036427416 -0.0010007173 1.0596658 -0.0037698979 -0.002526842 0.00040804595 -0.001712352 -0.0030763298 0.0022085533 -0.0015314966 0.0034926683 
165 0.41250000000000003 -0.002738472 0.0034700222 0.0050706686 1.2919115 -0.003721755 -0.0059050824 -0.0007172078 -0.00022828579 0.0020221584 -0.0047025457 0.0003661886 1.081848 -0.003220181 -0.0029399842 -0.0017247498 -0.001100108 -0.003351789 0.0015465394 -0.0007777214 0.0033247918 
166 0.41500000000000004 -0.0030098544 0.004614949 0.0046533933 1.2063314 -0.0024661385 -0.005458938 -0.00020685047 -0.0010698289 0.00055712834 -0.0041552037 0.0022302791 1.1229236 -0.0014967192 -0.0020577312 -0.002695173 9.1940165e-06 -0.0035475418 0.0012063459 -0.0009901077 0.0031546727 
167 0.4175 -0.0027388972 0.004440218 0.005383185 1.1381899 -0.003412243 -0.0064864196 -0.0005276613 -0.00066327304 0.0017824993 -0.0038625523 0.00052330643 1.1623682 -0.0022624722 -0.0031040385 -0.0022008494 -0.0013791472 -0.003503777 0.001200527 -0.001250118 0.0035444424 
168 0.42 -0.0025417372 0.003596954 0.0058737723 1.0706133 -0.004642725 -0.0061764093 3.4403056e-05 -0.00028494 0.0020007677 -0.003288824 -0.00048564374 1.208084 -0.0034397962 -0.0025834367 -0.00022319704 -0.0014045015 -0.0023881085 0.0007115975 -0.0019003898 0.0029185489 
169 0.4225 -0.0020788084 0.004589826 0.0053450605 0.9530235 -0.0033706985 -0.006755476 -0.00035657734 -0.00078513473 0.0010808446 -0.004108757 0.0005806759 1.2466377 -0.0031710155 -0.003022097 -0.0023150072 -0.00039084256 -0.002658084 2.2366643e-05 -0.0010274798 0.003025651 
170 0.425 -0.0011991505 0.0050681084 0.0054418547 0.8720571 -0.0032970868 -0.0061168894 -0.00040657073 -0.002987899 0.00064911693 -0.003954962 0.00090494007 1.2712107 -0.0021109572 -0.0017288253 -0.0032090545 -0.0007424876 -0.003109645 0.0007678792 -0.001401946 0.0030796528 
171 0.4275 -0.000797119 0.0041772425 0.0056509236 0.84093785 -0.003245961 -0.0067866677 0.0004252419 -0.0015265569 0.0005248487 -0.002261933 -0.00017274916 1.2717456 -0.0031607524 -0.0018734038 -0.0021765456 -0.0012121573 -0.00253845 -0.00061223656 -0.0015604198 0.0031896308 
172 0.43 -0.0011977721 0.0046111755 0.005139324 0.78453314 -0.004508607 -0.007118202 -0.000477463 -0.0008985102 0.00016064942 -0.0042018555 -0.00032012165 1.3262197 -0.004473553 -0.0025363192 -0.0027039126 -0.0011694059 -0.0025435872 0.0010670498 -1.9863248e-05 0.0031904057 
173 0.4325 -0.00097621 0.0052518845 0.0052372543 0.75875616 -0.004567314 -0.007068568 -0.0010904111 -0.0015899763 0.00043381006 -0.0047686994 -5.3443015e-05 1.3596313 -0.0040578935 -0.0027074367 -0.0029869378 -0.0011220649 -0.0022798814 0.0005719885 -3.620982e-05 0.003503941 
174 0.435 -0.0015379689 0.0049483217 0.005663001 0.72935045 -0.0033671446 -0.0062919166 -0.00025752932 -0.0023839995 0.00056770816 -0.0031034276 -9.745359e-06 1.4071566 -0.0021234462 -0.0018278733 -0.0025608242 -0.0010096654 -0.0025783405 7.89538e-05 -0.0016289055 0.0032868907 
175 0.4375 -0.0020486503 0.005485926 0.005487618 0.7198161 -0.0037602037 -0.006351888 -0.00065994635 -0.0010979474 0.00014059246 -0.0030754656 0.00033248216 1.4438019 -0.0029851496 -0.0018977225 -0.002400823 -0.00062297285 -0.002214402 0.00019772351 -0.0009860098 0.0037673265 
176 0.44 -0.0034688083 0.0065349527 0.0032133358 0.7514301 -0.004773475 -0.009797688 -0.0051052608 8.793175e-05 0.0043369457 -0.009638995 0.0013964549 1.5099456 -0.0030308412 -0.005532995 -0.0066098273 -0.00054623187 -0.0036145635 0.004527271 0.0012983829 0.0026260987 
177 0.4425 -0.0031541507 0.005486373 0.005402577 0.69053876 -0.0045756623 -0.0054650046 -0.0012322403 -0.0010016412 0.0009621307 -0.0031875968 0.00045462698 1.5536407 -0.0030522374 -0.0022577047 -0.0013602898 -0.0004948601 -0.0023288168 0.0012269989 -0.001729995 0.0025055632 
178 0.445 -0.0035760175 0.0054125153 0.0058498243 0.6292157 -0.0045586824 -0.0045826426 -0.000569772 -0.0020872727 0.00045697019 -0.0030325763 0.00023433566 1.6063436 -0.0026909094 -0.002089642 -0.0013432577 -0.0005331412 -0.0034506284 0.0014043823 -0.0018309504 0.0023410767 
179 0.4475 -0.0018759915 0.0071565583 0.0049887197 0.6201592 -0.0038828254 -0.005879266 -0.0027574748 0.000654161 0.0004441142 -0.0040335096 0.0009841397 1.6310714 -0.0048335576 -0.0013916492 -0.0033494085 0.0007030964 -0.0026058778 0.0023609996 0.0013055652 0.0042972416 
180 0.45 -0.0054547186 0.005482033 0.0043160943 0.56112325 -0.005202692 -0.006515257 -0.002809327 4.87864e-05 0.0004421696 -0.004402578 0.00064807385 1.7024238 -0.0017406661 -0.0028414726 -0.0011698455 -0.00097634643 -0.0018512309 0.00097287446 -0.0016277432 0.0030919835 
181 0.4525 -0.005105017 0.0036827996 0.0055593727 0.47482497 -0.005905211 -0.0038031675 8.7659806e-05 -0.00201495 -0.0013270862 -0.0024384707 -4.275143e-05 1.7374027 -0.0018388163 -0.0014461651 0.000722602 -0.0008350983 -0.002527807 0.00066006184 -0.002545029 0.0024494678 
182 0.455 -0.004348514 0.0040473007 0.0060466016 0.4018582 -0.005372625 -0.0039134473 -1.0162592e-05 -0.0027447492 -0.0025328137 -0.0021041594 0.0003420338 1.75494 -0.0013768896 -0.0010934398 0.0001032576 -0.00037848204 -0.0017809793 -0.0013623014 -0.0021812469 0.0040030032 
183 0.4575 -0.0044043097 0.0047581084 0.006377029 0.35512808 -0.005009271 -0.0036182534 -0.0011661984 -0.0018724501 -0.0019871704 -0.0031725354 4.711747e-05 1.7649304 -0.0015602093 -0.0012502149 -0.0005681291 0.00083728135 -0.0014683418 0.00023230165 -0.0009776205 0.0052657574 
184 0.46 -0.0053856527 0.0036454983 0.006387205 0.3252334 -0.005271971 -0.0032359976 -0.00015497208 -0.0023440346 -0.002016034 -0.0022760928 0.0011185333 1.7676507 -0.00094143115 -0.0015057102 0.0002161488 0.0014480054 -0.0015496872 0.0011959597 -0.0027167797 0.0040120333 
185 0.4625 -0.0060599674 0.0036393031 0.0062429 0.25169998 -0.0046088807 -0.0034045428 -0.00082574785 -0.0018232465 -0.0020652972 -0.0024644323 0.000420779 1.7406156 -0.00056348555 -0.0016725808 0.0005430132 0.001371175 -0.0011516213 -0.00016635656 -0.002435714 0.0046781376 
186 0.465 -0.0047604316 0.0041208193 0.0063727377 0.17683429 -0.005144879 -0.0047881836 -0.0006837025 -0.0007012412 -0.0006526485 -0.0022027828 7.4483454e-05 1.7021419 -0.0029622093 -0.00218039 -0.00061798096 -0.00059268624 -0.0018362328 0.0002252236 -0.0016065538 0.0036180615 
187 0.4675 -0.0061639952 0.003021296 0.0062390165 0.124110974 -0.0043637305 -0.0040602805 -0.00011590868 -0.0005773306 -0.0016288534 -0.001752533 0.00019390881 1.6589037 -0.0017170459 -0.002145134 0.00090269744 0.00049134344 -0.0015167072 -0.00015739352 -0.0026126355 0.0036183 
188 0.47000000000000003 -0.006445898 0.003718827 0.0060343975 0.060389318 -0.004113581 -0.0032596802 -0.00054183975 -0.0011326969 -0.0020824522 -0.001843486 0.000790067 1.5912441 -0.0005107932 -0.0016763732 0.0011162162 0.001026839 -0.0010458753 -0.00016780198 -0.002607733 0.004843794 
189 0.47250000000000003 -0.0059184204 0.0044126734 0.005735702 -0.009963043 -0.004860863 -0.0028880555 -0.002457291 -0.0017866567 -0.0014589392 -0.0036295615 0.00043320656 1.5241483 -0.00027149357 -0.0014430732 0.00017251074 0.0010712743 -0.00055039674 0.0006629005 -0.00191544 0.005347334 
190 0.47500000000000003 -0.0027496326 0.0035575628 0.00600133 -0.07569538 -0.0049070306 -0.004873841 -0.0004453957 -0.00096684694 -0.00060127303 -0.0025322735 0.0003285259 1.449653 -0.0041592643 -0.0014732927 -0.0010147318 -0.0015156418 -0.001827836 -0.00031482428 -0.0012933314 0.0028119758 
191 0.47750000000000004 -0.0034847534 0.0013461579 0.004621825 -0.17003897 -0.00383446 0.00036111847 0.00048753247 -0.0014473572 -0.004772067 0.0008837804 0.000202775 1.3909867 -0.0019658804 0.0012033433 0.0014566854 0.0015474632 -0.0021815002 -0.0009925142 -0.0028441027 0.0022640973 
192 0.48 -0.003594738 0.0042196587 0.0050877975 -0.15580872 -0.0042647272 -0.0027778372 -0.0034217685 -0.0029964298 -0.0021252185 -0.0042557605 0.0003631264 1.3156424 0.00096268766 -0.0013274997 0.0002873689 0.0006930381 0.00048808753 -2.8684735e-06 -0.0015762076 0.006086789 
193 0.4825 -0.0015445561 0.0028160624 0.004421086 -0.2079083 -0.0041052327 -0.0036046794 -0.002597805 -6.8470836e-06 -0.0019759722 -0.0021258853 0.00027133524 1.2596897 -0.0024702689 -0.0015502647 -0.00019777566 -0.00027032942 -0.0012620166 -0.000534229 -0.0008927956 0.0038150847 
194 0.485 -0.0004159226 0.0015335493 0.004172324 -0.24607393 -0.0033243597 -0.0025477046 -0.0004901625 0.00036356598 -0.001416523 0.00067022815 -0.00107757 1.2264649 -0.0056055794 -0.00063132495 -0.0001468882 -0.0011344105 -0.002933763 0.0005191937 4.7802925e-05 0.000947617 
195 0.4875 -0.00057529705 0.0013587382 0.0037497217 -0.2472347 -0.0034224875 -0.0017076349 -0.0006241165 -0.0014766753 -0.0019652918 -0.00013840944 0.0001142472 1.1599045 -0.0029393118 0.0009339005 -0.0014855117 0.0010808036 -0.0024907514 0.0012400746 -0.001301162 0.0019334182 
196 0.49 -0.0010578544 0.0019618142 0.003213062 -0.2610047 -0.0029001012 -0.0019480651 -0.0013502873 -0.00045072287 -0.0017261691 -0.0005594194 -1.2472272e-05 1.13024 -0.0027341796 0.0011276603 -0.0017249882 0.0016183853 -0.00231025 0.002440475 -0.0009114444 0.002588071 
197 0.4925 -0.0012032823 0.0027766507 0.0040737847 -0.274194 -0.004250709 -0.004387673 -0.0009875782 0.0032130182 -0.0020748824 -0.000514742 -0.0018681288 1.1007011 -0.0055972943 -0.0022531226 0.00091237575 -0.0019010529 -0.0014200993 -0.0008113012 3.951043e-05 0.0021187365 
198 0.495 -0.0009281663 0.00210041 0.0037173303 -0.28421238 -0.003252171 -0.004043226 -0.0009188168 0.0009848699 -0.0017917976 -8.847192e-05 -0.0022412315 1.0496155 -0.0044727344 -0.0012626648 0.00046387315 -0.0014352277 -0.00028681383 -0.0016063899 -0.0006522238 0.0016725585 
199 0.4975 0.00023347465 0.0033364184 0.0031817975 -0.2847372 -0.0027367584 -0.004583896 -0.0021842904 -2.0042062e-05 -0.00015899539 -0.0012798533 -0.0016263798 1.0072862 -0.004672777 -0.0009791106 -0.0030814558 -0.0012747273 -0.001683645 0.00035500526 -8.174777e-05 0.0014820695 
200 0.5 -0.00057777436 0.003278371 0.0026732972 -0.2878459 -0.0020380951 -0.003940759 -0.002177786 0.001164034 -0.0007690713 -0.0018724054 -0.001565516 1.0164474 -0.0043414515 0.00013166666 -0.0028220862 0.000329189 -0.0018267483 0.0011957586 0.00047463924 0.0023601502 


==> graphs/tire/latent_AE_v.txt <==
tsnap tspan var_1 var_2 var_3 var_4 var_5 var_6 var_7 var_8 var_9 var_10
1 0.0025 -0.0068815947 -0.77461994 2.2288334 -0.00027896464 -0.0060883514 -0.003531769 0.002355136 -0.0036797747 -0.37464127 -0.0075415373 
2 0.005 -0.0090584755 -0.7716233 2.2240229 0.0016752481 -0.007678425 -0.0014542453 -0.0011797324 -0.0052648634 -0.33476135 -0.0011880472 
3 0.0075 -0.007509038 -0.757021 2.21074 0.0035960823 -0.0059733866 -0.00059613213 -0.0009872541 -0.004019417 -0.31159553 0.0008054152 
4 0.01 -0.0061166137 -0.7432525 2.1982794 0.0042781904 -0.0056073214 -0.0011060461 -0.001963064 -0.0028278977 -0.29314956 0.0017292611 
5 0.0125 -0.006223254 -0.7186015 2.1792922 0.0038659647 -0.004679507 -0.00045308843 -0.0011438131 -0.0030515194 -0.27891755 0.0029921606 
6 0.015 -0.005546026 -0.68543637 2.1550827 0.004327871 -0.0031644725 0.0009353943 -0.0013249367 -0.0021290332 -0.27328187 0.0035952143 
7 0.0175 -0.0046340004 -0.65221626 2.1347659 0.0051392913 -0.003623111 0.0001003854 -0.0027130619 -0.003394559 -0.25359246 0.0050545633 
8 0.02 -0.0039447322 -0.6021142 2.1006382 0.004460573 -0.00442274 -0.0011643916 -0.0022308677 -0.0034728944 -0.24956754 0.005670339 
9 0.0225 -0.0048355013 -0.532557 2.0528588 0.005152233 -0.00470036 -0.0011787079 -0.0022973418 -0.0038220212 -0.2586573 0.0064208433 
10 0.025 -0.0047383234 -0.44789273 1.9947699 0.0054098964 -0.0042293197 -0.0014467053 -0.0018993989 -0.0025399998 -0.27286825 0.005407598 
11 0.0275 -0.005187683 -0.35933924 1.9393207 0.0048224553 -0.0037872805 -0.00080259144 -0.0015010387 -0.0031228364 -0.29618463 0.004515942 
12 0.03 -0.0051739067 -0.26640153 1.881977 0.004520774 -0.0026064073 1.7136335e-06 -0.0006711483 -0.002465427 -0.32613292 0.0023003407 
13 0.0325 -0.0062168166 -0.17178263 1.8187827 0.005047351 -0.0015148451 -6.73905e-06 -0.00041864067 -0.0028426722 -0.35881528 0.0018948503 
14 0.035 -0.007227935 -0.07692818 1.7543683 0.005091183 -0.0004907731 0.0013824813 -0.00011893362 -0.0034760386 -0.38488454 0.00063546 
15 0.0375 -0.007552907 -0.0017762333 1.7041018 0.0046212673 -0.0008551383 0.0018382743 -0.00043545663 -0.0037210286 -0.399408 -0.0021011643 
16 0.04 -0.008086629 0.055517763 1.6638359 0.0040671453 -0.0009254272 0.0021505654 -0.0001366213 -0.003974974 -0.40116245 -0.0038080849 
17 0.0425 -0.008098856 0.10189435 1.6248021 0.003966287 -0.00033840723 0.0025281347 -0.00039514154 -0.0038865656 -0.39316666 -0.0034734085 
18 0.045 -0.008379832 0.14172694 1.5912405 0.004347183 -0.00033585145 0.0018298291 -0.00036652386 -0.0035153553 -0.37286982 -0.0046195574 
19 0.0475 -0.0077368096 0.15694624 1.5749687 0.003836356 -0.0010304461 0.00073198974 -0.0006881207 -0.0030815974 -0.3368148 -0.0051676705 
20 0.05 -0.00763081 0.15487838 1.5670034 0.0026041344 -0.0024375825 0.0012613907 -0.00075893104 -0.0037396178 -0.28639668 -0.004170336 
21 0.0525 -0.0066527724 0.14105813 1.5608683 0.002515003 -0.004141423 -0.000107087195 -0.0008194968 -0.0019514635 -0.22430804 -0.0026847236 
22 0.055 -0.005669251 0.12049474 1.5630496 0.0032336637 -0.004773016 -0.0002010651 0.0001707375 -0.0026502535 -0.15962976 -0.0018681027 
23 0.0575 -0.0046135187 0.08876154 1.5726261 0.0022540465 -0.006807138 -0.0013874657 0.00015308708 -0.0024433285 -0.087378174 -0.0010327622 
24 0.06 -0.0038390383 0.061762802 1.5777295 0.0027573183 -0.008023466 -0.0025305264 0.00040554255 -0.0028678179 -0.019438911 0.00044427812 
25 0.0625 -0.0031607524 0.044478506 1.5726554 0.0034851357 -0.008750078 -0.0037542656 0.0005450398 -0.0025350899 0.03867238 0.0030507632 
26 0.065 -0.003210865 0.03377253 1.5677966 0.0034136102 -0.010049445 -0.004242692 3.9711595e-05 -0.0032737404 0.089075655 0.0042172 
27 0.0675 -0.0029535368 0.033264212 1.5585816 0.0027887821 -0.011320502 -0.00506163 0.00019136816 -0.0040011927 0.13393052 0.0028567836 
28 0.07 -0.0030601472 0.052043267 1.5311185 0.0036762804 -0.012733563 -0.0040082596 -0.0005212948 -0.0038917288 0.1679945 0.0048308335 
29 0.0725 -0.0031722635 0.08975433 1.4933013 0.0045646355 -0.01237122 -0.0024672933 -0.0007740557 -0.004146382 0.1811858 0.007236004 
30 0.075 -0.0027974695 0.13635172 1.456671 0.0051374957 -0.012285868 -0.0010962076 -0.0010131672 -0.0050580055 0.17708343 0.0063140057 
31 0.0775 -0.004221216 0.2011023 1.4108628 0.0028960183 -0.010723212 0.00031197444 -0.0018353611 -0.006832391 0.15612896 0.0026569702 
32 0.08 -0.0052680597 0.27907997 1.3514302 -0.00017054379 -0.008367184 -0.001337599 -0.0020605996 -0.0050271004 0.13193041 -0.0002168864 
33 0.0825 -0.0063147843 0.35864648 1.2896348 -0.0008532405 -0.0056485254 -0.00037340075 -0.0014127269 -0.004134327 0.10148815 -0.0007486865 
34 0.085 -0.006469175 0.42540342 1.2383646 -0.00078285486 -0.0036801323 0.00093800947 -3.6358833e-05 -0.0037057921 0.0708198 0.00011466071 
35 0.08750000000000001 -0.007858865 0.4985274 1.1837265 -0.000813894 -0.0020691804 0.0035180897 0.001220502 -0.0030639172 0.042299457 0.0010837354 
36 0.09 -0.0067819655 0.57455236 1.1205591 0.0013815239 0.0017853233 0.0030245557 0.002038002 -0.0026447773 0.018891394 0.0009462014 
37 0.0925 -0.0056931525 0.63657564 1.0708841 0.005800247 0.0059235664 0.004043605 0.0028154626 -0.0010994524 -5.9749e-06 0.00036949664 
38 0.095 -0.0052287355 0.67591393 1.037353 0.007203743 0.008064636 0.003421314 0.002367355 -0.0021456778 -0.00673931 1.2129545e-05 
39 0.0975 -0.004164338 0.710996 1.0027343 0.012222342 0.010647691 0.0017411523 0.0022601932 -0.0003983751 0.0017571626 -0.0014911406 
40 0.1 -0.0031855553 0.7272587 0.9749583 0.013978332 0.01177667 -0.0011251941 0.0015175492 -1.6279519e-05 0.026183583 -7.664412e-05 
41 0.10250000000000001 -0.0017203167 0.7175348 0.96819425 0.010534525 0.00737344 -0.0038674287 -0.0020358711 -0.0012638718 0.062391855 0.0034482256 
42 0.105 -0.0007029325 0.69863117 0.9701822 0.007946275 0.0034034464 -0.005727548 -0.0045102388 -0.0036200583 0.10259901 0.0052183867 
43 0.1075 -0.0011811033 0.6673344 0.97231185 0.0060643554 0.0022398753 -0.0048127435 -0.0029202923 -0.0032870695 0.16080247 0.002141986 
44 0.11 -0.0031468794 0.62860763 0.9754915 0.005294405 0.0013435141 -0.0033297203 -0.0009588003 -0.0038336292 0.22873802 0.0011732168 
45 0.1125 -0.0033526793 0.57841736 0.98640096 0.0027247816 -0.0012776906 -0.004416868 -0.00087076426 -0.0041158795 0.29815787 -0.00034276396 
46 0.115 -0.0046574622 0.5344056 0.99625564 0.0017017797 -0.0030315702 -0.0039255843 -0.00032570213 -0.0044105947 0.36067683 -0.002475381 
47 0.11750000000000001 -0.0054629594 0.49757195 0.99419296 0.00029847026 -0.0049760593 -0.0044885017 -0.00021686405 -0.004251778 0.41803032 -0.002741333 
48 0.12 -0.0063669756 0.46839863 0.9899652 -0.00028831512 -0.007088259 -0.0049592145 -0.00048439205 -0.0040106997 0.46966475 -0.0033075735 
49 0.1225 -0.005818285 0.46555448 0.97006595 -2.8051436e-05 -0.007275261 -0.0042950325 0.0005476251 -0.003000781 0.49596944 -0.0045612752 
50 0.125 -0.00626684 0.48933488 0.93407655 0.0009242222 -0.0072359964 -0.0030109696 0.0009959415 -0.0015356392 0.49681282 -0.0072844774 
51 0.1275 -0.0055733025 0.54090035 0.88134634 0.0019116551 -0.004630925 -6.790832e-05 0.0035038516 -0.0006367415 0.46685445 -0.011203904 
52 0.13 -0.0061340034 0.6180836 0.81523013 0.0023780763 -0.0032646088 0.0010398887 0.0034875646 0.0012923405 0.41719034 -0.011246841 
53 0.1325 -0.0050315633 0.7490409 0.7212726 0.0035786778 -0.0010614748 0.0015210137 0.0030662715 0.0018196926 0.31968167 -0.010035574 
54 0.135 -0.0033757314 0.90529335 0.6179553 0.0024460554 0.00065397634 0.00096325204 0.0018583909 0.001764901 0.20407608 -0.009936731 
55 0.1375 -0.002694942 1.0828588 0.5039288 0.0025013164 0.0017958309 0.00025500357 -0.0010553747 -0.00054136664 0.07214887 -0.004884232 
56 0.14 -0.00061659515 1.253208 0.39956883 0.0017854571 0.0025863268 -0.002459716 -0.00395938 -0.002239637 -0.051808372 -0.0003168285 
57 0.14250000000000002 -0.0007559508 1.4348189 0.2813949 -0.0007367879 0.0031480102 -0.0029386468 -0.0076867193 -0.00580623 -0.17732087 0.005455017 
58 0.145 0.0007228479 1.6077393 0.17164394 -0.0014262944 0.0025749386 -0.004053097 -0.009056859 -0.0068195537 -0.2971329 0.007066563 
59 0.1475 -0.00066149235 1.729098 0.09174125 0.003535062 0.007224994 -0.0023117661 -0.0021150336 -0.0062153116 -0.38283393 0.0042911917 
60 0.15 -0.0044768676 1.7900146 0.04994069 0.018194616 0.019298049 -0.005112067 0.004504882 -0.0065965503 -0.4091164 0.007087279 
61 0.1525 -0.006500177 1.8117913 0.024601579 0.03376919 0.01858914 -0.0075038224 -0.00023443997 -0.0013251752 -0.39624068 0.011505686 
62 0.155 -0.0052428246 1.811396 0.007959962 0.03589706 0.014426345 -0.0073637515 -0.0009866133 0.00023756176 -0.36690745 0.010429136 
63 0.1575 -0.0006903261 1.7810206 0.010665074 0.013167143 0.0010073031 -0.0047187544 0.00028659403 -0.0042951554 -0.3137097 0.008102603 
64 0.16 0.0013888106 1.689481 0.040146485 0.0040719807 -0.0074677337 -0.0045721754 4.9091876e-05 -0.0029681325 -0.20685425 0.0059136786 
65 0.1625 -0.0003129691 1.5728933 0.079819515 0.0024378076 -0.008946086 -0.004988853 0.001660116 -0.0014233366 -0.07135844 0.006289806 
66 0.165 -0.00060722977 1.4512346 0.120496094 0.0018368289 -0.008629463 -0.004304316 0.0033092722 -0.0012359098 0.05877348 0.005120389 
67 0.1675 -0.0017038658 1.3033077 0.18343696 -0.0016866028 -0.010000338 -0.0057480372 0.0033567324 0.00028426945 0.20386866 0.0014675446 
68 0.17 -0.0025804415 1.1631243 0.23380527 -0.0025049746 -0.0092986645 -0.004755441 0.0035753772 0.0001970157 0.34188247 0.0014683604 
69 0.17250000000000001 -0.0022072196 1.0570832 0.2655262 -0.00569392 -0.0093199825 -0.0054426715 0.005142309 0.0014488325 0.4599171 -0.0019634627 
70 0.17500000000000002 -0.0021931902 0.99517167 0.28293002 -0.008187093 -0.011446054 -0.0075027235 0.0041955933 0.00057172775 0.5274643 -0.0051041283 
71 0.1775 -0.0019640252 0.94852644 0.2897983 -0.010284226 -0.012029035 -0.007867385 0.0029112846 5.541742e-05 0.5775817 -0.006010048 
72 0.18 -0.002044782 0.9299956 0.27677792 -0.010007013 -0.011569893 -0.008154273 0.0029277653 0.0006456226 0.6076331 -0.005615957 
73 0.1825 -0.0014605075 0.9436533 0.24417967 -0.010485165 -0.013135395 -0.009447131 0.0024346933 0.0005386621 0.6139886 -0.006447289 
74 0.185 -0.00081469864 1.0036659 0.18792915 -0.008016899 -0.011605526 -0.0076674 0.0026216358 0.00034179538 0.5781583 -0.0026133172 
75 0.1875 0.000804618 1.0648054 0.12884697 -0.005448714 -0.009702266 -0.0054564998 0.0033539534 0.0010890737 0.53476167 -0.0031192526 
76 0.19 0.000993967 1.1151004 0.070550054 -0.005522594 -0.008840584 -0.0032214932 0.0013578013 0.0010487214 0.5025051 -0.0028723255 
77 0.1925 0.0032047331 1.1834861 0.0078858435 -0.0024269149 -0.0052075777 -0.0007825084 0.0032082722 0.0010033101 0.45295143 -0.0013739355 
78 0.195 0.0021423474 1.2412143 -0.04948706 9.4398856e-05 -0.0050658793 0.0039374456 0.0019343942 0.0020189062 0.40826544 0.0041790195 
79 0.1975 0.0026542246 1.2648138 -0.09011133 0.0015946329 -0.0023390758 0.00919326 0.002721101 0.0003318563 0.38886297 0.004250597 
80 0.2 0.0021321252 1.2389569 -0.104815274 0.0015675798 -0.0022692895 0.011445716 0.0007182434 0.00085998327 0.415095 0.0072928183 
81 0.2025 0.0017787889 1.2018268 -0.1053731 0.0033418462 -0.0014927587 0.0117277205 0.0005995333 -0.0002605617 0.45086104 0.008155726 
82 0.20500000000000002 0.0020904243 1.1499527 -0.097935215 0.0020100996 -0.0018017365 0.011231501 0.0010372102 -0.00012655556 0.50091285 0.0067664646 
83 0.20750000000000002 0.0029264763 1.0606537 -0.074575886 -0.00040816516 -0.0009805411 0.009132493 -0.0003606826 -0.001144439 0.5803736 0.0066650845 
84 0.21 0.0025974512 0.9179997 -0.019910812 -0.0012544915 -0.00075776596 0.00541484 -0.0015520677 7.8976154e-05 0.7035471 0.0019080192 
85 0.2125 0.0017291456 0.75142145 0.050582424 -0.004815176 0.0006325294 0.0019169189 -0.003481023 -0.0007462576 0.84422356 -0.0053923503 
86 0.215 0.0035582334 0.6055859 0.10667187 -0.0049385503 0.0018731898 0.00092869997 -0.001970604 -0.00013715029 0.962777 -0.0065713935 
87 0.2175 0.0038414374 0.44324166 0.16304561 -0.0038788766 -0.0009104711 0.0016778037 -0.0039314926 -0.00022649765 1.0942054 0.0019030385 
88 0.22 0.0039512888 0.28019172 0.23524818 -0.00080841035 0.0008784465 0.002471581 -0.00026524812 0.0012504458 1.2425436 0.0062109455 
89 0.2225 0.003764443 0.14721632 0.29455438 0.0013431534 0.0023750996 0.0012525991 -0.00015004724 0.0016987771 1.3608999 0.009769797 
90 0.225 0.0031212047 0.065032005 0.31572852 0.002319567 0.003608118 0.00030018017 0.0008361861 0.00016061217 1.4305785 0.009963311 
91 0.2275 0.004272282 0.0142015815 0.31944072 0.0013396591 0.0024670113 -0.0037782416 0.0019878522 0.0017821044 1.4804207 0.009060778 
92 0.23 0.005336091 -0.016951397 0.3083606 0.006448522 0.00585021 -0.0047259107 0.0014949441 0.0034715235 1.5120144 0.010248646 
93 0.2325 0.0046294183 -0.007665947 0.2773686 0.0023971424 0.004105974 -0.007904969 0.0021133348 0.0016302019 1.497567 0.0035855472 
94 0.23500000000000001 0.0044154674 0.06781976 0.19806811 0.0003604442 0.0029334205 -0.008092973 0.0023042336 0.0018239841 1.4292285 -0.0013337284 
95 0.23750000000000002 0.0047893226 0.17779455 0.10547009 0.0010913163 0.0029817217 -0.0061915405 0.0027487576 0.0017912984 1.3359673 -0.002660673 
96 0.24 0.004659213 0.2748851 0.02116564 -3.1881034e-05 0.0016424668 -0.0067304634 0.001301527 0.0011149645 1.2531509 -0.0006705336 
97 0.2425 0.004584223 0.38665968 -0.07692076 -0.0014451072 0.00082743936 -0.006017998 0.0010740086 0.0014809072 1.1508852 -0.0016436502 
98 0.245 0.004725948 0.5317414 -0.1935431 -0.0014433265 0.00081701856 -0.00383709 0.0010785386 0.0010593459 1.0194548 -0.0019364655 
99 0.2475 0.00517454 0.66885376 -0.29633224 -0.0008870587 0.0004776048 -0.0021171682 0.00031422824 0.00125058 0.90566695 0.001501292 
100 0.25 0.005389206 0.7614786 -0.37795955 -0.0018213317 -0.0014778299 -0.002817154 -0.0007291809 0.0024832636 0.82428145 0.0025257915 
101 0.2525 0.0043480024 0.824452 -0.45270658 -0.0011011511 0.0008868063 -0.0020201392 -0.00093805045 0.0020180792 0.76394206 0.0043713115 
102 0.255 0.005893387 0.8829739 -0.51305676 -0.0016458035 0.00021364097 -0.0024561659 -0.000965178 0.0029378086 0.7083862 0.005725719 
103 0.2575 0.0052125826 0.89017564 -0.54015124 0.00017650425 -0.00027089636 -0.0028827004 -0.0009601265 0.003120102 0.70402867 0.007886872 
104 0.26 0.005394034 0.82654047 -0.5370299 -0.0006423071 0.0022076496 -0.0044751614 -0.00061961263 0.0022738427 0.7506277 0.006651163 
105 0.2625 0.0057466477 0.7346942 -0.5245703 -0.0030310005 0.004480387 -0.006077271 -0.00022144616 0.0016335025 0.8135714 0.0053239614 
106 0.265 0.005354248 0.6433904 -0.5018542 -0.0031508133 0.006607039 -0.005752638 -0.0005078465 0.0007462278 0.8784314 0.0024540462 
107 0.2675 0.005224295 0.5320224 -0.46154967 -0.0034723058 0.007788606 -0.006349668 0.0003286004 0.00065340847 0.9672666 0.0014834777 
108 0.27 0.005092822 0.37531847 -0.40994778 -0.006047718 0.01054931 -0.0065732114 0.0010909215 -0.00077034533 1.0854905 -0.0052248538 
109 0.2725 0.0047148764 0.20941484 -0.35175967 -0.008771092 0.013361016 -0.0069032237 0.0032757446 -0.0017649606 1.2129041 -0.010056384 
110 0.275 0.005500369 0.08594907 -0.30547345 -0.008729383 0.0139497705 -0.0050384626 0.0052754357 -0.0033888668 1.3082027 -0.011076871 
111 0.2775 0.0069086105 0.0010218024 -0.282169 -0.0036618933 0.007818396 -0.003628485 0.005546376 -0.0015203878 1.3725694 -0.004794523 
112 0.28 0.008037858 -0.08472642 -0.27038366 -0.00066997856 0.0012408576 -0.0036185905 0.006155014 0.0013476536 1.4329461 0.0014936775 
113 0.28250000000000003 0.008115448 -0.14271443 -0.27025363 0.00035316497 -0.0023614701 -0.003220722 0.004880242 0.0035260096 1.4659665 0.004491668 
114 0.28500000000000003 0.010138087 -0.13829948 -0.29733413 -0.00064662844 -0.003036593 -0.002934385 0.0052017197 0.0025853664 1.4488595 0.0054641366 
115 0.28750000000000003 0.009129785 -0.100618765 -0.3486669 0.0008228496 -0.002749739 -0.002902288 0.0048548207 0.004970625 1.4050989 0.005265545 
116 0.29 0.00906653 -0.061553285 -0.40760216 -0.00087720156 -0.0047198446 -0.0038234182 0.00419987 0.0054176077 1.3549057 0.005814608 
117 0.2925 0.009654827 0.00485228 -0.47128895 -0.0029466748 -0.0013337748 -0.003299389 0.002475232 0.0039338246 1.2812871 0.0030404255 
118 0.295 0.008297034 0.11974428 -0.5587907 -0.0049184114 0.0021711548 -0.0051004365 0.0022132099 0.0034141615 1.1753033 0.0008218065 
119 0.2975 0.008696809 0.2568443 -0.6665596 -0.00394354 0.005606195 -0.0050641634 0.001064688 0.0020020232 1.0452464 0.00040521473 
120 0.3 0.008604772 0.36673513 -0.7625412 -0.0030139387 0.009398403 -0.0062830374 0.00095525384 0.0022514984 0.9411453 0.00022401288 
121 0.3025 0.008452401 0.45061302 -0.83155787 -0.0044812933 0.012281608 -0.00643282 0.0004676059 0.0013024062 0.85715914 -0.0022743642 
122 0.305 0.005350396 0.54193944 -0.9119332 -0.0037370697 0.015212625 -0.0058126375 -0.00060705096 0.0016932413 0.7658337 -0.004559476 
123 0.3075 0.007377237 0.61804223 -0.9855248 -0.0018382892 0.020046312 -0.00538316 0.0022363886 0.0010735989 0.6860952 -0.004880093 
124 0.31 0.0062366202 0.6323713 -1.0191848 -0.0023650303 0.02049928 -0.006216556 0.0013239607 0.0021101534 0.6564739 -0.0063416846 
125 0.3125 0.006058812 0.61150086 -1.0319301 -0.005926639 0.02129153 -0.00474789 0.0019997805 0.0016582683 0.6562587 -0.008602537 
126 0.315 0.006397791 0.5811924 -1.0414313 -0.0033991262 0.02147528 -0.0034061372 0.0020994395 0.0013519078 0.66174656 -0.0071517006 
127 0.3175 0.0063992813 0.5185678 -1.0346926 -0.0054027587 0.018916076 -0.0052628554 0.0021875054 0.0019834936 0.68968135 -0.0055477656 
128 0.32 0.0071260408 0.40253645 -0.99272597 -0.005336724 0.015876653 -0.0022927374 0.0026342124 0.0026931465 0.7660072 -0.004699681 
129 0.3225 0.006190449 0.26829708 -0.9460498 -0.0056829154 0.01068032 -0.00091230497 0.0031569079 0.0043181926 0.85987276 -0.0013528615 
130 0.325 0.008815087 0.15012741 -0.8999052 -0.0034438446 0.008756603 -0.0014387667 0.0038937181 0.0041912943 0.9337352 0.0023113005 
131 0.3275 0.008909948 0.046370618 -0.8700347 -0.0044602603 0.0047738617 -0.0022539645 0.0038910732 0.0043660775 0.99842095 0.0054890737 
132 0.33 0.0092623085 -0.075974286 -0.82435596 -0.0053016767 0.0019597786 -0.0011567958 0.0042171255 0.0054610968 1.0757107 0.005918529 
133 0.3325 0.008663513 -0.18995263 -0.78561234 -0.006252259 -0.003051867 -0.0031271726 0.0011610687 0.0063604936 1.1423696 0.0078794025 
134 0.335 0.008920617 -0.25446206 -0.7786374 -0.00926818 -0.0047641275 -0.004299 -0.0010806993 0.005920358 1.1690326 0.0098153725 
135 0.3375 0.007980272 -0.2831813 -0.77959335 -0.010191746 -0.0033057109 -0.004347466 -0.0022421405 0.00531812 1.1669137 0.006623715 
136 0.34 0.00694257 -0.29434282 -0.7938868 -0.014105108 -0.0029337131 -0.0048639216 -0.0037272647 0.004831411 1.1531807 0.0051801987 
137 0.3425 0.0085777715 -0.269252 -0.8336512 -0.013316888 -0.00456749 -0.0033468083 -0.0020585507 0.004566781 1.1089417 0.008109249 
138 0.34500000000000003 0.009322576 -0.19471048 -0.89994955 -0.012404468 -0.004243497 -0.0022730827 0.0011023358 0.0054852813 1.0268464 0.009911306 
139 0.34750000000000003 0.009982087 -0.09447648 -0.97278047 -0.010176685 -0.0029766695 -0.0006936714 0.0034249574 0.0067444667 0.92312646 0.009921111 
140 0.35000000000000003 0.010191709 0.0037529022 -1.0536592 -0.009980723 -0.002846599 0.0032681152 0.006228797 0.0065961406 0.8185155 0.011204749 
141 0.3525 0.010167792 0.0965715 -1.1337172 -0.007770382 -0.0016869579 0.003508173 0.007474765 0.00909546 0.7175746 0.009325508 
142 0.355 0.0111458 0.21092309 -1.2217897 -0.004349284 -0.00033328286 0.001749713 0.0076673254 0.007507719 0.603225 0.008394536 
143 0.3575 0.011373475 0.32342666 -1.3066064 -0.0021550357 0.0037230554 0.0036699958 0.00792335 0.0066833943 0.48509333 0.0046129897 
144 0.36 0.011320181 0.39811534 -1.3734719 -0.0037241802 0.00534709 0.0027322434 0.007405512 0.0047837645 0.38815743 -0.0018797591 
145 0.3625 0.011476554 0.42822003 -1.4151992 -0.0031188428 0.004035363 -0.0007709302 0.0060802773 0.00485155 0.33806828 -0.0026290938 
146 0.365 0.012144938 0.44247 -1.4413438 -0.0016742423 0.005513775 -0.00073129684 0.0049913377 0.002841115 0.30077672 -0.0036564544 
147 0.3675 0.011474445 0.43312633 -1.4534794 -0.0041645467 0.007659764 -0.00097562 0.0050845966 0.0024937168 0.27030492 -0.007818118 
148 0.37 0.01054991 0.38207966 -1.4450591 -0.0031722784 0.005723303 -0.0036468022 0.0036952272 0.0029426292 0.28373405 -0.005335588 
149 0.3725 0.010605678 0.290348 -1.4123199 -0.0037188902 0.003534768 -0.00591534 0.0020208731 0.0022847801 0.33368295 -0.0011369735 
150 0.375 0.010109343 0.19111645 -1.3801693 -0.0068352595 0.0012680592 -0.006557923 0.0011127964 0.0026530772 0.37845755 -0.0007391572 
151 0.3775 0.008841157 0.08438815 -1.3403971 -0.009798072 -0.0022280368 -0.0077078603 -0.0008167252 0.0027714223 0.42643353 -0.0002956912 
152 0.38 0.00889536 -0.040958807 -1.2902662 -0.011555076 -0.0049547264 -0.009437032 -0.0015948638 0.0027919859 0.49286813 0.0030102655 
153 0.3825 0.0076381117 -0.20280759 -1.2323477 -0.009062335 -0.012247628 -0.008141898 -0.0030446798 0.0014817864 0.58502644 0.01719699 
154 0.385 0.008028731 -0.33657962 -1.1841831 -0.0054816753 -0.016579743 -0.006654743 -0.0019845963 0.001087822 0.6472813 0.028955594 
155 0.3875 0.0065536946 -0.41819024 -1.1614803 -0.0037627816 -0.01840029 -0.005546145 -0.0028775036 -1.1980534e-05 0.67373663 0.036221847 
156 0.39 0.007607743 -0.48772442 -1.1412344 -0.0041836128 -0.019982994 -0.0043543056 -0.0014999732 -0.0013933927 0.69259125 0.040762097 
157 0.3925 0.0060182363 -0.5435478 -1.1330811 0.0003202185 -0.02269537 -0.0030967593 -0.0023113042 -0.0016846955 0.70941377 0.048904583 
158 0.395 0.0056827143 -0.5550038 -1.1496959 -0.0012755841 -0.022340856 -0.003061574 -0.0026252866 -0.0009098351 0.67696875 0.04777217 
159 0.3975 0.007885113 -0.5089156 -1.1882545 -0.0023055673 -0.01435282 -0.0005784407 0.0005895868 -0.0006773621 0.60404325 0.04008682 
160 0.4 0.007881217 -0.44714046 -1.2353998 -0.0016910285 -0.010371624 -0.0005135089 0.0017364621 0.00024207681 0.53111655 0.035071187 
161 0.4025 0.0074301288 -0.3768711 -1.2914404 -0.0030866563 -0.007078328 -0.0020868815 0.002055049 0.0013746992 0.44097397 0.02867575 
162 0.405 0.006294042 -0.2825485 -1.3577435 -0.0064678416 -0.001220825 -0.0018622056 0.001536414 0.00276649 0.3265549 0.01620955 
163 0.40750000000000003 0.00802318 -0.15789492 -1.4336821 -0.007298544 0.007411631 -0.001573123 0.0049242824 0.0030790642 0.19359179 0.004680343 
164 0.41000000000000003 0.005919628 -0.062403515 -1.4986578 -0.008556388 0.010203983 -0.0027655363 0.002316177 0.00414335 0.091431424 -0.002970729 
165 0.41250000000000003 0.006115198 -0.007975236 -1.5394578 -0.011977728 0.0136231445 -0.0043253265 0.0019484386 0.005270824 0.007602426 -0.012132868 
166 0.41500000000000004 0.005202681 0.050946526 -1.5877751 -0.011647575 0.016737586 -0.0034336224 0.0011047348 0.005523175 -0.074622296 -0.018838007 
167 0.4175 0.008856647 0.1066062 -1.6340518 -0.008740477 0.013509156 -0.0040727556 0.0014291406 0.00397861 -0.14808048 -0.02569196 
168 0.42 0.009819597 0.11451164 -1.6462443 -0.0070511326 0.012697997 -0.006146051 -0.00013609976 0.0021888986 -0.18651003 -0.02222355 
169 0.4225 0.008391127 0.057829104 -1.6332566 -0.006694928 0.008598659 -0.0063170865 -0.0019528866 0.0017416105 -0.18492691 -0.01685246 
170 0.425 0.0070824027 -0.01880446 -1.6053565 -0.0047660246 0.0043512676 -0.0065638907 -0.004225388 0.0023134947 -0.16634895 -0.009729259 
171 0.4275 0.0065680146 -0.10688788 -1.5752141 -0.0022825152 0.003736425 -0.0046656355 -0.0036646202 0.003960021 -0.13967673 -0.00801675 
172 0.43 0.007688679 -0.23301058 -1.5314399 -0.0016844943 0.0052589774 -0.0036625378 -0.00050622225 0.0042008758 -0.0994053 -0.0057964697 
173 0.4325 0.006285988 -0.40495563 -1.467401 -0.0028085709 0.0041621877 -0.0038010255 -0.0010309145 0.0037121922 -0.037730448 -0.0034855232 
174 0.435 0.006598018 -0.55982375 -1.4084371 -0.0048810616 0.0017615787 -0.004963618 -4.758686e-05 0.0021489412 0.027070489 -0.0002660714 
175 0.4375 0.005611934 -0.68059784 -1.3618044 -0.0057924464 0.003287054 -0.004133299 0.00031110644 0.0030991882 0.07454702 0.0045592785 
176 0.44 0.0055967197 -0.8129031 -1.3135035 -0.007374756 0.0018439514 -0.0055255517 0.0010365471 0.00421986 0.11588858 0.0047349744 
177 0.4425 0.0038368255 -0.94467306 -1.2675334 -0.006750256 0.0021129304 -0.0038934648 0.000569202 0.0030506477 0.15207599 0.009411097 
178 0.445 0.0049694106 -1.0248313 -1.2407076 -0.008794658 0.00072091934 -0.0055531114 0.0004972145 0.0025394484 0.16581196 0.009947605 
179 0.4475 0.006110579 -1.02979 -1.252881 -0.008126885 0.0032143036 -0.005163692 0.0016785786 0.0013019815 0.12784153 0.008843865 
180 0.45 0.0057054088 -1.015211 -1.2780193 -0.006897934 0.0044690026 -0.004897114 0.0019859225 0.0033938885 0.060982406 0.007479515 
181 0.4525 0.003353484 -0.9996338 -1.2984952 -0.0071887374 0.0035637578 -0.0061104596 0.00016885251 0.0048666447 -0.0076013096 0.0080704205 
182 0.455 0.003081195 -0.94226766 -1.3362621 -0.010376785 0.0018509526 -0.00811461 -0.0021919012 0.0051878467 -0.09664582 0.005748395 
183 0.4575 0.0039241165 -0.82011193 -1.4126185 -0.006942466 0.0030541967 -0.005817611 -0.00081822276 0.0061958805 -0.2273418 0.004214391 
184 0.46 0.0050608516 -0.6969023 -1.4810607 -0.0043132156 0.00458932 -0.0029833205 -0.00026153773 0.0064292327 -0.37241355 0.0012039393 
185 0.4625 0.004022397 -0.6006567 -1.5339593 -0.005060628 0.0015833853 -0.0034406185 -0.0019839928 0.005819328 -0.4867964 0.0006628558 
186 0.465 0.004125327 -0.49597108 -1.5974964 -0.00360512 0.0018975802 -0.0017002001 -0.0016787574 0.005678311 -0.6126402 0.0009681657 
187 0.4675 0.0072583184 -0.3862447 -1.6626785 -0.0019174144 0.004011901 -0.0020948239 0.00109905 0.003648296 -0.73934287 0.000468228 
188 0.47000000000000003 0.008303076 -0.32186955 -1.704525 -0.0033576712 0.0048299134 -0.003171675 0.0015063733 0.00036103278 -0.84466183 0.0014316663 
189 0.47250000000000003 0.0074199885 -0.32540947 -1.7120465 -0.0042653754 0.003984603 -0.0046292543 0.0023468062 0.00057890266 -0.90360856 0.0026659556 
190 0.47500000000000003 0.0061216876 -0.34862906 -1.7133017 -0.004487999 0.005600079 -0.005373284 0.0040655956 0.0021855906 -0.9514426 0.0035921969 
191 0.47750000000000004 0.009160392 -0.37509227 -1.7107233 -0.0055573955 0.006966265 -0.0055106804 0.004391797 0.002372235 -0.9921878 0.0016491786 
192 0.48 0.0068043694 -0.44650584 -1.6906782 -0.0001854375 0.0069671767 -0.0026419759 0.0035508946 0.0053341985 -0.9980433 0.00019120798 
193 0.4825 0.0043684766 -0.59101945 -1.6245484 0.00027562678 0.007097289 -0.0023142472 0.0021918938 0.008142956 -0.9490944 -0.0035520643 
194 0.485 0.0037832335 -0.74847853 -1.552892 -0.002361834 0.0044485377 -0.005698681 -0.00067159534 0.0069219545 -0.9029254 -0.0021188483 
195 0.4875 0.0044537634 -0.89403677 -1.4956694 -0.005645603 0.0041942922 -0.0059177317 -0.0024617016 0.006165631 -0.8654371 -0.0032453164 
196 0.49 0.002705425 -1.038694 -1.4332652 -0.0068155155 0.0018216057 -0.007849138 -0.0034957677 0.0055273175 -0.81806064 -0.005135808 
197 0.4925 0.0014251024 -1.1390516 -1.3848065 -0.0071223825 0.00037190015 -0.004752394 -0.002997756 0.0030136704 -0.7785365 -0.0009019114 
198 0.495 0.00035353005 -1.2318125 -1.3382956 -0.006589696 -0.00040141807 -0.0033760779 -0.0024794564 0.0009288788 -0.7443042 0.003663659 
199 0.4975 0.00090239197 -1.3065931 -1.304157 -0.004788734 -0.0011441854 -0.00019891188 -0.00069542974 0.0011347085 -0.7167024 0.0019662827 
200 0.5 -0.0012101308 -1.37934 -1.2551726 -0.0054791346 -0.0027813686 0.00031428412 -0.0015803799 -0.0021170825 -0.67085785 0.0033950508 


==> graphs/tire/old/eigen_AE_x_3.txt <==
variable eigen_val
1 4.535405
2 4.274073
3 1.1163055
4 0.29171604
5 0.28091928
6 0.22622243
7 0.19750209
8 0.19721086
9 0.17590107
10 0.14846073
11 0.14603058
12 0.1411012
13 0.13945667
14 0.13097471
15 0.12286521
16 0.12275375
17 0.11528623
18 0.107357256
19 0.089954756
20 0.05134628


==> graphs/tire/old/eigen_AE_x_7.txt <==
variable eigen_val
1 37.434235
2 36.5345
3 29.837116
4 24.52511
5 18.377394
6 10.384164
7 9.963986
8 3.043425
9 1.9505748
10 1.2015806
11 1.08577
12 1.0233508
13 0.9061743
14 0.89243263
15 0.8019379
16 0.68522155
17 0.571215
18 0.53214043
19 0.2976903
20 0.2710414


==> graphs/tire/old/eigen_POD.txt <==
variable eigen_val
1 1.119571e+07
2 3.465002e+06
3 1.501045e+06
4 2.068607e+05
5 1.527003e+05
6 1.231347e+05
7 1.002836e+05
8 6.612575e+04
9 5.530373e+04
10 4.097307e+04
11 3.384142e+04
12 2.304196e+04
13 2.137252e+04
14 1.533552e+04
15 9.821722e+03
16 9.051269e+03
17 6.470830e+03
18 5.359387e+03
19 4.292825e+03
20 3.379215e+03


==> graphs/tire/old/error_AE_x_3.txt <==
tsnap tspan MSE_q MSE_v MSE_sigma
1 0.0025 0.000112517555 0.005271632 0.0032106952
2 0.005 2.6754393e-05 0.04665192 0.009928189
3 0.0075 1.1757856e-05 0.022572601 0.0054117064
4 0.01 3.2469707e-05 0.025280664 0.003964556
5 0.0125 1.4102213e-05 0.025691925 0.0030822896
6 0.015 2.591875e-06 0.026429407 0.0026553797
7 0.0175 1.5739135e-05 0.024443457 0.0034234377
8 0.02 9.252889e-06 0.0343097 0.004959931
9 0.0225 1.5698757e-05 0.033180255 0.004925786
10 0.025 1.1301895e-05 0.024744196 0.0030624305
11 0.0275 3.1331122e-06 0.025783539 0.0025095108
12 0.03 1.4948456e-05 0.02486232 0.0031828482
13 0.0325 3.5590576e-05 0.025483528 0.0029329865
14 0.035 1.0348908e-05 0.024664812 0.0030568799
15 0.0375 4.5293423e-06 0.027756171 0.0026154434
16 0.04 1.2580248e-05 0.02468674 0.0026819909
17 0.0425 3.3463213e-05 0.023275621 0.003136994
18 0.045 6.212506e-05 0.022375489 0.0028521207
19 0.0475 5.785262e-05 0.023339687 0.0031207772
20 0.05 1.0857518e-05 0.021967433 0.003190712
21 0.0525 9.214061e-06 0.025847211 0.0045182444
22 0.055 2.95848e-05 0.023819799 0.0036391893
23 0.0575 2.7220747e-05 0.030970423 0.004270526
24 0.06 1.3370934e-05 0.023277184 0.003581504
25 0.0625 9.342878e-06 0.024621427 0.0029748976
26 0.065 7.647219e-06 0.0289295 0.0041186376
27 0.0675 1.2726933e-05 0.024990985 0.0028929526
28 0.07 9.116291e-06 0.02217034 0.003005659
29 0.0725 2.1230966e-05 0.021332806 0.0030247679
30 0.075 3.0725172e-05 0.02171924 0.0031397443
31 0.0775 3.3884233e-05 0.028851302 0.0041185915
32 0.08 3.4510627e-05 0.022443332 0.0032008302
33 0.0825 4.2915937e-05 0.023162695 0.0026803992
34 0.085 1.6133468e-05 0.024351036 0.0027000362
35 0.08750000000000001 3.4416869e-06 0.02107484 0.003581432
36 0.09 2.3572029e-05 0.023687096 0.003593589
37 0.0925 2.486677e-05 0.021520754 0.0041664154
38 0.095 6.776485e-06 0.027869264 0.0043876744
39 0.0975 1.0976909e-05 0.020973971 0.0041979826
40 0.1 3.3708754e-06 0.02503482 0.0030179191
41 0.10250000000000001 1.1013868e-06 0.023620792 0.0037336526
42 0.105 1.0851633e-05 0.027775573 0.0024525127
43 0.1075 7.5806224e-06 0.021833675 0.0030440548
44 0.11 1.3092927e-06 0.021458082 0.0026634515
45 0.1125 1.957483e-06 0.021795347 0.0029745533
46 0.115 3.4111745e-06 0.021837147 0.0028360058
47 0.11750000000000001 6.374392e-06 0.024317563 0.002467697
48 0.12 6.048736e-06 0.023245782 0.0027596233
49 0.1225 1.0349978e-05 0.024642905 0.0030508873
50 0.125 1.7303177e-05 0.02257655 0.0040252656
51 0.1275 3.409447e-05 0.026338479 0.0057028807
52 0.13 2.587186e-05 0.022384679 0.0048664003
53 0.1325 2.1598937e-05 0.032117825 0.004843511
54 0.135 1.919444e-05 0.03368896 0.0048706504
55 0.1375 3.010742e-05 0.029439537 0.0056747873
56 0.14 3.392389e-05 0.03574339 0.0036554113
57 0.14250000000000002 2.7847598e-05 0.046823215 0.006909887
58 0.145 4.62375e-05 0.04674272 0.013819409
59 0.1475 4.7892532e-05 0.03670506 0.024219276
60 0.15 5.2986583e-05 0.04800102 0.021512397
61 0.1525 0.00015111822 0.080019265 0.0125132585
62 0.155 9.860211e-05 0.083437644 0.01527993
63 0.1575 2.627745e-05 0.049919248 0.02405064
64 0.16 2.2551307e-05 0.04873531 0.02248005
65 0.1625 3.6442827e-05 0.04420176 0.011743185
66 0.165 3.5613284e-05 0.030325517 0.007500107
67 0.1675 2.7552489e-05 0.03670993 0.006244833
68 0.17 3.811771e-05 0.060622007 0.009137659
69 0.17250000000000001 0.00013523293 0.08590386 0.011035907
70 0.17500000000000002 0.00011758666 0.08521235 0.009199963
71 0.1775 4.5810393e-05 0.081219316 0.010585573
72 0.18 6.4559667e-06 0.07366088 0.012710188
73 0.1825 2.5347445e-05 0.047554728 0.012199901
74 0.185 9.6292155e-05 0.035654943 0.007972541
75 0.1875 0.00015363721 0.033428267 0.0060683745
76 0.19 0.00019052922 0.034970555 0.004662204
77 0.1925 4.0122282e-05 0.023737533 0.00650237
78 0.195 6.261378e-05 0.03427441 0.004956298
79 0.1975 0.00016266528 0.03262007 0.005448216
80 0.2 0.000102786034 0.04863574 0.0049355654
81 0.2025 9.111882e-05 0.039744955 0.0060942825
82 0.20500000000000002 4.2018542e-05 0.057197254 0.0059129554
83 0.20750000000000002 1.4015123e-05 0.053936183 0.005894342
84 0.21 6.5577646e-05 0.042776074 0.0061257686
85 0.2125 7.4346244e-05 0.034006264 0.007023038
86 0.215 2.1367043e-05 0.030371502 0.007862392
87 0.2175 1.0742372e-05 0.030163847 0.009854833
88 0.22 1.0257473e-05 0.04831326 0.0071935453
89 0.2225 7.5936914e-06 0.06253386 0.007669102
90 0.225 8.993661e-06 0.04764031 0.004856972
91 0.2275 3.839414e-05 0.04035005 0.006209478
92 0.23 0.00013519407 0.04666393 0.0076033645
93 0.2325 0.00019145035 0.0325741 0.009121618
94 0.23500000000000001 0.00011518693 0.032543454 0.0064317323
95 0.23750000000000002 2.577017e-05 0.034805615 0.004880206
96 0.24 1.8444918e-05 0.034784656 0.0064478833
97 0.2425 1.2347001e-05 0.041324843 0.0072660446
98 0.245 0.00015000538 0.039768774 0.0053219027
99 0.2475 0.0002564684 0.041050524 0.005521244
100 0.25 0.0001888416 0.033659052 0.0059927492
101 0.2525 0.00017315162 0.043029327 0.0069945403
102 0.255 0.00013918939 0.07387047 0.0073536932
103 0.2575 0.00012391926 0.08228716 0.005060859
104 0.26 7.7069155e-05 0.05888152 0.005803989
105 0.2625 6.443932e-05 0.048776973 0.006058709
106 0.265 9.45995e-05 0.031346664 0.007269408
107 0.2675 4.8298825e-05 0.03367495 0.0057781166
108 0.27 5.8598e-06 0.048156008 0.003831745
109 0.2725 8.199855e-06 0.053727258 0.004406205
110 0.275 2.6738418e-05 0.04477149 0.0059322813
111 0.2775 0.000119179334 0.039097458 0.008258767
112 0.28 0.0004040899 0.05925559 0.014840103
113 0.28250000000000003 0.00042025917 0.051588144 0.018096948
114 0.28500000000000003 0.00029270793 0.055217754 0.012614471
115 0.28750000000000003 0.00016402271 0.042103473 0.009484625
116 0.29 0.00017157786 0.062437892 0.011973509
117 0.2925 7.636822e-05 0.059637 0.006895988
118 0.295 7.711303e-06 0.04827771 0.0039117
119 0.2975 2.5721534e-05 0.03853217 0.0053878766
120 0.3 7.3170886e-06 0.03017293 0.0054652635
121 0.3025 1.7057539e-05 0.03729263 0.0047946544
122 0.305 9.324906e-05 0.054920778 0.009880291
123 0.3075 0.00021506031 0.06486467 0.009578038
124 0.31 0.00015036378 0.044951346 0.007673718
125 0.3125 0.00019556623 0.034214232 0.010354598
126 0.315 0.0003102312 0.041345485 0.012105048
127 0.3175 0.00027580818 0.033328116 0.009958153
128 0.32 5.8672827e-05 0.037605915 0.0064466894
129 0.3225 7.939102e-06 0.03612728 0.009366586
130 0.325 6.260444e-05 0.035512496 0.009881929
131 0.3275 0.00016513949 0.044448033 0.008789708
132 0.33 0.00047353178 0.04395726 0.018304551
133 0.3325 0.00052059855 0.05098504 0.021013128
134 0.335 0.00037530487 0.05542827 0.016258264
135 0.3375 0.0003246196 0.061424777 0.0169464
136 0.34 0.00035949898 0.07430223 0.017902214
137 0.3425 0.00032836766 0.0800587 0.017431151
138 0.34500000000000003 0.00024082372 0.05997951 0.016824244
139 0.34750000000000003 0.00018325714 0.042641073 0.013048049
140 0.35000000000000003 0.0002481529 0.03800979 0.02008898
141 0.3525 0.000115886454 0.041319624 0.014010276
142 0.355 6.578301e-05 0.046388175 0.015704302
143 0.3575 4.0168616e-05 0.049668297 0.011251154
144 0.36 4.5865872e-05 0.040715676 0.007980255
145 0.3625 8.779344e-05 0.042608585 0.0073988345
146 0.365 0.00014211738 0.033923026 0.0050184797
147 0.3675 0.00012535746 0.047681715 0.0064458386
148 0.37 7.649217e-05 0.03561103 0.0054971105
149 0.3725 3.2480195e-05 0.03777948 0.0045999815
150 0.375 3.692231e-05 0.03482297 0.005667163
151 0.3775 5.5170585e-05 0.04877506 0.0034033433
152 0.38 0.00010613973 0.027161775 0.0061286683
153 0.3825 0.00016542211 0.030564839 0.0066783368
154 0.385 0.000114069706 0.036491502 0.007411705
155 0.3875 0.00012029391 0.03970054 0.009098513
156 0.39 0.00012802775 0.04403336 0.010923836
157 0.3925 0.00017272419 0.05563991 0.012251277
158 0.395 0.0001399863 0.03949659 0.011226152
159 0.3975 0.00010009619 0.034936715 0.006934654
160 0.4 0.00013729907 0.037427094 0.0050627603
161 0.4025 0.00013215195 0.029852008 0.0057473225
162 0.405 4.3817767e-05 0.036594164 0.0037030438
163 0.40750000000000003 4.8441084e-06 0.029671684 0.0044334955
164 0.41000000000000003 1.1108943e-05 0.03211918 0.004627247
165 0.41250000000000003 1.3165302e-05 0.035770606 0.004820024
166 0.41500000000000004 2.7115728e-05 0.028437356 0.0048376583
167 0.4175 3.601147e-05 0.036932595 0.0033549024
168 0.42 1.3503824e-05 0.02896913 0.0041098446
169 0.4225 8.896552e-06 0.031228805 0.00449623
170 0.425 9.19948e-06 0.039436538 0.0031503493
171 0.4275 4.637724e-06 0.029986724 0.0043096854
172 0.43 7.700319e-06 0.03195009 0.0044646873
173 0.4325 1.3650145e-05 0.03562549 0.0035497388
174 0.435 1.0225715e-05 0.031542238 0.003647777
175 0.4375 1.1764656e-05 0.035851773 0.00332435
176 0.44 1.1978099e-05 0.03740616 0.00798859
177 0.4425 3.43757e-05 0.030250723 0.0038338434
178 0.445 0.00015218316 0.028832445 0.004493592
179 0.4475 0.00014954308 0.040517163 0.0075413273
180 0.45 0.00021810061 0.034256663 0.0037478954
181 0.4525 0.00014271867 0.03310669 0.0030977568
182 0.455 5.0474115e-05 0.028973764 0.004633058
183 0.4575 8.305415e-06 0.03632526 0.0029114184
184 0.46 2.459084e-05 0.02734155 0.004012042
185 0.4625 6.2789477e-06 0.03680351 0.0027305968
186 0.465 1.2246022e-05 0.029082144 0.003523363
187 0.4675 2.7359949e-05 0.03157934 0.0031247549
188 0.47000000000000003 8.161017e-05 0.03043876 0.0030823888
189 0.47250000000000003 0.00014681485 0.028358048 0.0029171898
190 0.47500000000000003 5.1592575e-05 0.027032347 0.003907692
191 0.47750000000000004 1.33117355e-05 0.041074578 0.0048749708
192 0.48 1.565517e-05 0.022122085 0.004337545
193 0.4825 4.3574062e-05 0.04590769 0.004190887
194 0.485 3.36966e-05 0.02594649 0.0037411917
195 0.4875 1.0743995e-05 0.030549476 0.0023567881
196 0.49 1.5340695e-05 0.029276727 0.0028602341
197 0.4925 5.3862575e-05 0.040576372 0.006199734
198 0.495 8.3372135e-05 0.034037348 0.002489433
199 0.4975 4.7561654e-05 0.027536228 0.0025521375
200 0.5 8.832357e-05 0.017339578 0.0020135937


==> graphs/tire/old/error_AE_x_7.txt <==
tsnap tspan MSE_q MSE_v MSE_sigma
1 0.0025 9.7739976e-05 0.005623856 0.001172925
2 0.005 3.6339963e-05 0.04744004 0.009954816
3 0.0075 1.686103e-05 0.021904906 0.0041286754
4 0.01 1.7667388e-05 0.02483251 0.0030411265
5 0.0125 1.0426346e-05 0.02525188 0.002836204
6 0.015 4.9131513e-06 0.02490808 0.0025692347
7 0.0175 5.0336475e-06 0.02303945 0.0025627075
8 0.02 1.4648543e-05 0.036358934 0.005228182
9 0.0225 6.6513676e-06 0.03529306 0.0045238785
10 0.025 5.538009e-06 0.022712022 0.002487169
11 0.0275 3.2773617e-06 0.024552405 0.0022192174
12 0.03 7.3041606e-06 0.024337752 0.0027046322
13 0.0325 9.845572e-06 0.02508231 0.0024579286
14 0.035 3.1925017e-06 0.023597756 0.0029102387
15 0.0375 2.3692246e-06 0.026362473 0.002341559
16 0.04 3.8349103e-06 0.02392974 0.002372078
17 0.0425 1.548479e-05 0.022958018 0.0027000224
18 0.045 1.36707995e-05 0.021737983 0.0026629746
19 0.0475 6.3506054e-06 0.022083918 0.0027361654
20 0.05 3.3801691e-06 0.020613423 0.002737424
21 0.0525 3.7228856e-06 0.027240468 0.0038676877
22 0.055 5.73417e-06 0.023608787 0.0028275514
23 0.0575 7.858928e-06 0.031517718 0.003840801
24 0.06 7.1269183e-06 0.022757893 0.0026582724
25 0.0625 7.998624e-06 0.023776466 0.0025712315
26 0.065 5.6979975e-06 0.028884256 0.00396659
27 0.0675 9.855936e-06 0.023934452 0.0024497597
28 0.07 4.8710544e-06 0.0215922 0.0023154782
29 0.0725 7.339028e-06 0.020544952 0.0027070574
30 0.075 9.205621e-06 0.020796329 0.002877417
31 0.0775 7.5349217e-06 0.029479777 0.0037612969
32 0.08 5.861588e-06 0.022151316 0.0024217356
33 0.0825 7.5564735e-06 0.022334486 0.00241609
34 0.085 5.7330158e-06 0.023370624 0.0023233574
35 0.08750000000000001 5.831033e-06 0.020525873 0.0026577152
36 0.09 1.3799073e-05 0.023740804 0.0021397898
37 0.0925 1.0749252e-05 0.02098907 0.0025662084
38 0.095 9.541298e-06 0.027597249 0.003814239
39 0.0975 3.6427427e-06 0.019749967 0.0029097826
40 0.1 4.031368e-06 0.023057677 0.0021019427
41 0.10250000000000001 2.7806416e-06 0.02074223 0.00271495
42 0.105 5.201198e-06 0.024223931 0.0021308984
43 0.1075 1.5551332e-06 0.02120039 0.0027517353
44 0.11 4.9242212e-06 0.02131252 0.0023715242
45 0.1125 9.620038e-06 0.02121211 0.0026353633
46 0.115 7.714946e-06 0.021265918 0.0022345034
47 0.11750000000000001 7.0059427e-06 0.023049332 0.00222459
48 0.12 5.7729503e-06 0.020738618 0.002400443
49 0.1225 5.1002694e-06 0.0239186 0.002135535
50 0.125 1.4953489e-05 0.02247806 0.0027108004
51 0.1275 2.9730423e-05 0.026086023 0.0040568686
52 0.13 2.8354125e-05 0.021562597 0.0033536043
53 0.1325 1.6402464e-05 0.029745245 0.0032466194
54 0.135 2.544861e-05 0.03383339 0.0029501484
55 0.1375 7.577808e-05 0.030718317 0.00423726
56 0.14 0.000106040134 0.032897618 0.003576726
57 0.14250000000000002 8.268992e-05 0.032640133 0.0045398627
58 0.145 0.00011230959 0.03866182 0.0062682535
59 0.1475 0.00024668482 0.02931483 0.0037783897
60 0.15 0.0003222321 0.040903423 0.0039698
61 0.1525 0.00045152497 0.056302607 0.0112351775
62 0.155 0.00024896403 0.06015272 0.00990677
63 0.1575 0.00013834705 0.03234638 0.0087011205
64 0.16 6.0314007e-05 0.039766315 0.008233161
65 0.1625 9.9308636e-05 0.036149602 0.004221372
66 0.165 5.3586427e-05 0.03532182 0.00477849
67 0.1675 6.473917e-05 0.05167076 0.004895919
68 0.17 8.192167e-05 0.072501585 0.0059153847
69 0.17250000000000001 3.445309e-05 0.09206327 0.005057898
70 0.17500000000000002 6.856083e-05 0.09006065 0.0044707507
71 0.1775 0.000103338505 0.0849772 0.006516481
72 0.18 0.00015021616 0.08480424 0.010894108
73 0.1825 9.138658e-05 0.054345593 0.009866114
74 0.185 8.068891e-05 0.035065476 0.0054115145
75 0.1875 9.293278e-05 0.032482345 0.0046490524
76 0.19 7.4898846e-05 0.03516273 0.003886902
77 0.1925 3.606476e-06 0.023259496 0.0055329893
78 0.195 0.00010746141 0.038967047 0.0067360178
79 0.1975 0.0002574077 0.041495834 0.0067349393
80 0.2 0.00023774388 0.05100738 0.0054957625
81 0.2025 0.00018998643 0.044988845 0.0051561357
82 0.20500000000000002 0.000128494 0.053777307 0.0059140045
83 0.20750000000000002 9.427732e-05 0.044482853 0.0072982274
84 0.21 7.845036e-05 0.038475696 0.004737875
85 0.2125 0.0001101888 0.033335865 0.0043780277
86 0.215 6.682045e-05 0.028641088 0.0053021195
87 0.2175 3.395817e-05 0.031365767 0.008250161
88 0.22 4.246359e-05 0.04919411 0.0041181655
89 0.2225 7.322702e-05 0.061450083 0.0034084432
90 0.225 3.7021917e-05 0.044466387 0.0033414445
91 0.2275 5.1141673e-05 0.037695616 0.0046538445
92 0.23 0.00014604851 0.04702274 0.004710417
93 0.2325 0.00020558259 0.03642026 0.0053707156
94 0.23500000000000001 0.00015810029 0.033197667 0.004329298
95 0.23750000000000002 8.1438106e-05 0.032705963 0.0039956323
96 0.24 1.7788932e-05 0.035737943 0.0043770205
97 0.2425 1.6078544e-05 0.040239133 0.0060701203
98 0.245 0.00024133136 0.03922841 0.005319203
99 0.2475 0.00033311875 0.04079524 0.005158422
100 0.25 0.00024841502 0.0295349 0.005688939
101 0.2525 0.00020811513 0.03205727 0.00708295
102 0.255 0.00026087384 0.05737573 0.0093480125
103 0.2575 0.0001922524 0.057352018 0.005678006
104 0.26 7.837336e-05 0.03709199 0.006219004
105 0.2625 4.0081923e-05 0.03778681 0.0053852363
106 0.265 4.2295254e-05 0.031185767 0.0055087265
107 0.2675 1.44025535e-05 0.035507698 0.0045476723
108 0.27 2.557616e-05 0.04689893 0.0038627496
109 0.2725 0.00010749915 0.053341787 0.0037704015
110 0.275 0.00013959313 0.045379866 0.0044062324
111 0.2775 0.00036516518 0.044237036 0.005503034
112 0.28 0.00066884403 0.07768249 0.004864377
113 0.28250000000000003 0.00077868975 0.07353932 0.0065304306
114 0.28500000000000003 0.0006242992 0.064119615 0.0049705477
115 0.28750000000000003 0.00041700833 0.043171823 0.0058644325
116 0.29 0.00019412 0.05909582 0.006973007
117 0.2925 8.1851555e-05 0.04943782 0.003815566
118 0.295 7.24064e-06 0.03914876 0.003735917
119 0.2975 4.064273e-05 0.03618858 0.004672852
120 0.3 2.5582185e-05 0.030707061 0.0046922234
121 0.3025 2.6593594e-05 0.036349066 0.0041802325
122 0.305 7.959086e-05 0.050080787 0.011438467
123 0.3075 0.00017406371 0.059671864 0.006600102
124 0.31 0.00011964338 0.038875874 0.0060137487
125 0.3125 5.8558406e-05 0.03204845 0.005401609
126 0.315 0.00021391037 0.043604728 0.0048171734
127 0.3175 0.00029445623 0.037220813 0.005456924
128 0.32 4.8890204e-05 0.03689385 0.005251325
129 0.3225 5.5688747e-06 0.035416048 0.008552328
130 0.325 2.0895333e-05 0.035486076 0.009763782
131 0.3275 9.475163e-05 0.0467314 0.0046225274
132 0.33 0.0004314405 0.052787606 0.0063313167
133 0.3325 0.0004430122 0.06334921 0.005364014
134 0.335 0.0002484356 0.057761144 0.009587498
135 0.3375 0.0001317014 0.05124423 0.007456764
136 0.34 6.482153e-05 0.054359008 0.003716579
137 0.3425 4.0515413e-05 0.05904472 0.0035025126
138 0.34500000000000003 1.1132121e-05 0.043706167 0.0070673972
139 0.34750000000000003 3.6388763e-05 0.03389693 0.0034113564
140 0.35000000000000003 5.0265768e-05 0.033330355 0.008945062
141 0.3525 9.333665e-05 0.042357523 0.012238135
142 0.355 0.00025394067 0.053410966 0.012586662
143 0.3575 0.00038296074 0.0688949 0.008045164
144 0.36 0.0005641216 0.0643468 0.0049808393
145 0.3625 0.00065301365 0.06769883 0.006546298
146 0.365 0.0008063058 0.0711282 0.005295806
147 0.3675 0.0007581623 0.084216595 0.006381148
148 0.37 0.00059659954 0.061173934 0.0058671627
149 0.3725 0.00018364307 0.042262536 0.0042297808
150 0.375 0.00011861094 0.03431504 0.0050542895
151 0.3775 5.2960855e-05 0.0456281 0.002772683
152 0.38 1.2594198e-05 0.027333641 0.0045849863
153 0.3825 2.9849565e-05 0.036270954 0.004774151
154 0.385 1.5093087e-05 0.036858603 0.0058258474
155 0.3875 2.3858993e-05 0.03568381 0.0053008148
156 0.39 1.8224657e-05 0.040558048 0.004733144
157 0.3925 4.376691e-06 0.058544427 0.0070993323
158 0.395 2.7023105e-05 0.040752072 0.009833688
159 0.3975 6.1820615e-06 0.034329817 0.0054621585
160 0.4 1.8838067e-05 0.039690707 0.0035516613
161 0.4025 3.659867e-05 0.03165843 0.0047909333
162 0.405 1.6622846e-05 0.038271084 0.003214158
163 0.40750000000000003 2.5252113e-05 0.029736774 0.004697231
164 0.41000000000000003 8.3533414e-05 0.030990198 0.0046573593
165 0.41250000000000003 8.926342e-05 0.035415065 0.0040593604
166 0.41500000000000004 7.315511e-05 0.028253337 0.0047352794
167 0.4175 8.2434366e-05 0.03514326 0.003459547
168 0.42 6.0199298e-05 0.028524801 0.0042619617
169 0.4225 6.0784464e-06 0.032050896 0.0041807625
170 0.425 1.4703747e-05 0.037483435 0.0027702833
171 0.4275 3.0004674e-06 0.02877902 0.004305295
172 0.43 5.5585715e-06 0.03143501 0.004227307
173 0.4325 2.045316e-05 0.03426619 0.003644353
174 0.435 2.9292214e-05 0.03047195 0.0040878463
175 0.4375 2.5559953e-05 0.035596054 0.0036878453
176 0.44 1.2712764e-05 0.034190793 0.008119995
177 0.4425 5.719177e-06 0.029658938 0.0038906727
178 0.445 4.754789e-05 0.029381119 0.003835461
179 0.4475 3.2399043e-05 0.039982084 0.006116845
180 0.45 8.3111336e-05 0.034267288 0.0034023458
181 0.4525 3.968894e-05 0.03303102 0.002735203
182 0.455 3.8506314e-06 0.02904023 0.0038033866
183 0.4575 4.366458e-05 0.034973633 0.003192546
184 0.46 0.00012572193 0.02562354 0.0044932305
185 0.4625 9.3792914e-05 0.0340367 0.0027389468
186 0.465 4.9558254e-05 0.028020026 0.00372669
187 0.4675 1.9318008e-05 0.031264257 0.0026815876
188 0.47000000000000003 1.7535555e-06 0.031201398 0.002996333
189 0.47250000000000003 3.8269764e-06 0.027363395 0.0027656944
190 0.47500000000000003 5.598445e-06 0.02452975 0.003988341
191 0.47750000000000004 1.8298257e-05 0.042531762 0.004902318
192 0.48 3.4261393e-05 0.018885193 0.0035205653
193 0.4825 5.9448346e-05 0.05100025 0.004221322
194 0.485 8.975066e-05 0.020941773 0.003691462
195 0.4875 4.0710976e-05 0.024775228 0.0024366104
196 0.49 2.9007424e-05 0.030407667 0.0025845398
197 0.4925 1.7139215e-05 0.042564366 0.0058885906
198 0.495 3.518888e-05 0.035450187 0.0019563872
199 0.4975 5.6048502e-05 0.027719257 0.0026862558
200 0.5 0.00013268359 0.012949253 0.0022027942


==> graphs/tire/old/error_POD_x_3.txt <==
tsnap tspan MSE_q MSE_v MSE_sigma 
1 2.500000e-03 2.509662e-02 1.226302e-02 2.514250e-01 
2 5.000000e-03 2.215066e-02 4.879052e-02 2.326479e-01 
3 7.500000e-03 2.142845e-02 4.211216e-02 2.210787e-01 
4 1.000000e-02 2.035964e-02 4.633989e-02 2.112251e-01 
5 1.250000e-02 2.032269e-02 4.109692e-02 2.100491e-01 
6 1.500000e-02 1.564222e-02 4.420022e-02 2.004956e-01 
7 1.750000e-02 1.522635e-02 4.175196e-02 1.922202e-01 
8 2.000000e-02 1.410540e-02 3.863991e-02 1.894397e-01 
9 2.250000e-02 1.311352e-02 3.628204e-02 1.845890e-01 
10 2.500000e-02 1.073558e-02 3.222797e-02 1.733866e-01 
11 2.750000e-02 8.178149e-03 3.268102e-02 1.639122e-01 
12 3.000000e-02 7.907989e-03 3.107628e-02 1.663397e-01 
13 3.250000e-02 6.699689e-03 3.043185e-02 1.571138e-01 
14 3.500000e-02 5.312763e-03 2.900113e-02 1.437145e-01 
15 3.750000e-02 4.659737e-03 3.370517e-02 1.371016e-01 
16 4.000000e-02 4.690132e-03 3.273024e-02 1.358621e-01 
17 4.250000e-02 4.564728e-03 3.029726e-02 1.250105e-01 
18 4.500000e-02 3.762436e-03 3.155268e-02 1.093071e-01 
19 4.750000e-02 2.865151e-03 2.798105e-02 1.060518e-01 
20 5.000000e-02 1.943674e-03 2.550108e-02 1.052448e-01 
21 5.250000e-02 2.039188e-03 2.376575e-02 1.016263e-01 
22 5.500000e-02 8.016115e-04 2.555275e-02 9.764653e-02 
23 5.750000e-02 5.951337e-04 2.950596e-02 1.005431e-01 
24 6.000000e-02 5.928612e-04 3.277146e-02 1.081519e-01 
25 6.250000e-02 5.376083e-04 3.832854e-02 1.083425e-01 
26 6.500000e-02 4.234567e-04 3.806347e-02 1.122529e-01 
27 6.750000e-02 9.986947e-05 4.270719e-02 1.212831e-01 
28 7.000000e-02 2.051534e-04 3.927583e-02 1.324042e-01 
29 7.250000e-02 7.522722e-05 3.951981e-02 1.354502e-01 
30 7.500000e-02 2.568055e-05 3.848794e-02 1.445579e-01 
31 7.750000e-02 1.637323e-04 3.600404e-02 1.556348e-01 
32 8.000000e-02 2.167483e-04 3.293536e-02 1.615983e-01 
33 8.250000e-02 2.584918e-04 2.978663e-02 1.638871e-01 
34 8.500000e-02 3.853896e-04 2.973407e-02 1.650314e-01 
35 8.750000e-02 3.665354e-04 2.559647e-02 1.725545e-01 
36 9.000000e-02 5.104373e-04 2.872106e-02 1.718459e-01 
37 9.250000e-02 3.370185e-04 2.529895e-02 1.642876e-01 
38 9.500000e-02 6.256140e-04 2.670833e-02 1.677945e-01 
39 9.750000e-02 9.138055e-04 2.527307e-02 1.636846e-01 
40 1.000000e-01 1.421638e-03 2.637419e-02 1.623189e-01 
41 1.025000e-01 1.539377e-03 2.400336e-02 1.567349e-01 
42 1.050000e-01 1.423037e-03 2.849159e-02 1.576630e-01 
43 1.075000e-01 1.890377e-03 2.480702e-02 1.569195e-01 
44 1.100000e-01 1.727878e-03 2.813176e-02 1.573172e-01 
45 1.125000e-01 1.811627e-03 2.876659e-02 1.617057e-01 
46 1.150000e-01 1.548871e-03 3.074906e-02 1.669116e-01 
47 1.175000e-01 2.011203e-03 3.763764e-02 1.728983e-01 
48 1.200000e-01 2.136879e-03 4.159136e-02 1.798452e-01 
49 1.225000e-01 2.787088e-03 4.516194e-02 1.921599e-01 
50 1.250000e-01 2.796782e-03 4.202392e-02 2.048676e-01 
51 1.275000e-01 3.111737e-03 4.068613e-02 2.096776e-01 
52 1.300000e-01 3.141336e-03 4.005314e-02 2.220490e-01 
53 1.325000e-01 2.611694e-03 4.463729e-02 2.282961e-01 
54 1.350000e-01 2.534106e-03 4.032760e-02 2.388570e-01 
55 1.375000e-01 2.386821e-03 4.275401e-02 2.381011e-01 
56 1.400000e-01 2.967440e-03 6.009698e-02 2.422529e-01 
57 1.425000e-01 2.208808e-03 1.171296e-01 2.361336e-01 
58 1.450000e-01 3.309257e-03 1.462425e-01 2.099382e-01 
59 1.475000e-01 4.274638e-03 1.653705e-01 1.858297e-01 
60 1.500000e-01 5.791770e-03 1.612006e-01 1.580797e-01 
61 1.525000e-01 5.195920e-03 1.781677e-01 1.477913e-01 
62 1.550000e-01 4.594719e-03 1.779505e-01 1.277467e-01 
63 1.575000e-01 3.873379e-03 1.266737e-01 1.210413e-01 
64 1.600000e-01 2.984574e-03 9.266051e-02 1.269681e-01 
65 1.625000e-01 3.531874e-03 7.996160e-02 1.339406e-01 
66 1.650000e-01 2.551514e-03 5.226722e-02 1.344911e-01 
67 1.675000e-01 2.841891e-03 3.710282e-02 1.453301e-01 
68 1.700000e-01 4.031684e-03 3.249692e-02 1.598408e-01 
69 1.725000e-01 4.971666e-03 3.811801e-02 1.687955e-01 
70 1.750000e-01 5.670211e-03 3.419393e-02 1.810224e-01 
71 1.775000e-01 3.543813e-03 3.466545e-02 1.947108e-01 
72 1.800000e-01 4.798061e-03 3.263421e-02 2.101919e-01 
73 1.825000e-01 3.793508e-03 3.280507e-02 2.266482e-01 
74 1.850000e-01 3.173669e-03 4.473947e-02 2.246897e-01 
75 1.875000e-01 2.812845e-03 3.673870e-02 2.148402e-01 
76 1.900000e-01 3.125400e-03 4.369115e-02 2.041779e-01 
77 1.925000e-01 2.761974e-03 4.312229e-02 1.984387e-01 
78 1.950000e-01 2.943265e-03 7.015871e-02 1.734276e-01 
79 1.975000e-01 2.780978e-03 6.925720e-02 1.545424e-01 
80 2.000000e-01 2.472197e-03 6.666223e-02 1.344529e-01 
81 2.025000e-01 2.583465e-03 6.184167e-02 1.320278e-01 
82 2.050000e-01 1.623874e-03 6.830801e-02 1.197935e-01 
83 2.075000e-01 1.520846e-03 4.793314e-02 1.002162e-01 
84 2.100000e-01 1.104585e-03 3.232170e-02 8.874587e-02 
85 2.125000e-01 1.312322e-03 3.257493e-02 9.517580e-02 
86 2.150000e-01 9.149250e-04 2.980118e-02 9.593413e-02 
87 2.175000e-01 6.033187e-04 4.169625e-02 8.762348e-02 
88 2.200000e-01 4.286707e-04 9.021432e-02 9.910644e-02 
89 2.225000e-01 6.231782e-04 1.140024e-01 1.204083e-01 
90 2.250000e-01 4.249955e-04 9.600890e-02 1.323815e-01 
91 2.275000e-01 4.082011e-04 1.026460e-01 1.415617e-01 
92 2.300000e-01 3.067504e-04 1.318959e-01 1.638681e-01 
93 2.325000e-01 5.003334e-04 1.091816e-01 1.947251e-01 
94 2.350000e-01 5.280215e-04 7.209727e-02 2.113232e-01 
95 2.375000e-01 4.880429e-04 5.803959e-02 2.128204e-01 
96 2.400000e-01 5.135952e-05 6.257061e-02 2.292446e-01 
97 2.425000e-01 5.329429e-05 4.177544e-02 2.418138e-01 
98 2.450000e-01 1.819480e-04 4.137445e-02 2.273123e-01 
99 2.475000e-01 1.678128e-04 4.695599e-02 2.096261e-01 
100 2.500000e-01 7.004982e-05 3.919671e-02 2.013504e-01 
101 2.525000e-01 1.158012e-05 4.681470e-02 1.937239e-01 
102 2.550000e-01 2.719274e-05 6.978623e-02 1.666147e-01 
103 2.575000e-01 7.891563e-05 7.316757e-02 1.480180e-01 
104 2.600000e-01 8.997426e-05 4.251347e-02 1.377385e-01 
105 2.625000e-01 1.683939e-04 4.035794e-02 1.324152e-01 
106 2.650000e-01 2.223997e-04 3.211351e-02 1.225230e-01 
107 2.675000e-01 4.068326e-04 3.493323e-02 1.162347e-01 
108 2.700000e-01 7.734872e-04 5.023475e-02 1.144852e-01 
109 2.725000e-01 7.085826e-04 5.659000e-02 1.219446e-01 
110 2.750000e-01 8.113166e-04 5.799702e-02 1.314782e-01 
111 2.775000e-01 4.148277e-04 6.513358e-02 1.415044e-01 
112 2.800000e-01 4.191351e-04 1.087544e-01 1.488036e-01 
113 2.825000e-01 4.562481e-04 1.159614e-01 1.748967e-01 
114 2.850000e-01 9.533487e-04 9.153162e-02 2.018027e-01 
115 2.875000e-01 8.497415e-04 6.662966e-02 2.163365e-01 
116 2.900000e-01 1.560194e-03 7.764129e-02 2.267204e-01 
117 2.925000e-01 2.101140e-03 6.263932e-02 2.419851e-01 
118 2.950000e-01 2.659674e-03 3.949339e-02 2.622745e-01 
119 2.975000e-01 2.362829e-03 3.720912e-02 2.493254e-01 
120 3.000000e-01 1.499398e-03 3.317135e-02 2.386744e-01 
121 3.025000e-01 1.157739e-03 4.221909e-02 2.379050e-01 
122 3.050000e-01 1.238879e-03 5.809246e-02 2.332693e-01 
123 3.075000e-01 1.299122e-03 7.846706e-02 1.951406e-01 
124 3.100000e-01 1.548631e-03 5.307128e-02 1.764475e-01 
125 3.125000e-01 2.468840e-03 4.374540e-02 1.752428e-01 
126 3.150000e-01 3.913312e-03 5.686207e-02 1.571925e-01 
127 3.175000e-01 4.364248e-03 4.473214e-02 1.344649e-01 
128 3.200000e-01 3.945246e-03 3.486142e-02 1.284269e-01 
129 3.225000e-01 3.106611e-03 3.429637e-02 1.373134e-01 
130 3.250000e-01 2.722713e-03 3.480806e-02 1.329754e-01 
131 3.275000e-01 2.253554e-03 4.717572e-02 1.294095e-01 
132 3.300000e-01 2.201275e-03 6.521995e-02 1.418691e-01 
133 3.325000e-01 2.090519e-03 8.224834e-02 1.616914e-01 
134 3.350000e-01 3.276725e-03 6.939991e-02 1.774824e-01 
135 3.375000e-01 4.892661e-03 6.265858e-02 1.920556e-01 
136 3.400000e-01 5.786219e-03 7.670069e-02 2.097452e-01 
137 3.425000e-01 5.563391e-03 7.520906e-02 2.305776e-01 
138 3.450000e-01 5.364744e-03 4.894860e-02 2.515455e-01 
139 3.475000e-01 4.599172e-03 4.409144e-02 2.585902e-01 
140 3.500000e-01 3.282326e-03 3.159970e-02 2.595730e-01 
141 3.525000e-01 2.388293e-03 3.434423e-02 2.619084e-01 
142 3.550000e-01 2.465151e-03 4.174163e-02 2.555031e-01 
143 3.575000e-01 3.349801e-03 5.683294e-02 2.350018e-01 
144 3.600000e-01 4.378413e-03 5.772912e-02 2.139485e-01 
145 3.625000e-01 4.934158e-03 5.309306e-02 2.006580e-01 
146 3.650000e-01 5.362227e-03 6.859285e-02 1.837237e-01 
147 3.675000e-01 5.078325e-03 7.244936e-02 1.638890e-01 
148 3.700000e-01 4.199605e-03 5.211963e-02 1.433108e-01 
149 3.725000e-01 2.795248e-03 4.117433e-02 1.357167e-01 
150 3.750000e-01 1.788076e-03 3.128470e-02 1.353371e-01 
151 3.775000e-01 1.722976e-03 3.705052e-02 1.270792e-01 
152 3.800000e-01 1.900619e-03 3.187211e-02 1.206765e-01 
153 3.825000e-01 2.138148e-03 4.511030e-02 1.277685e-01 
154 3.850000e-01 2.801786e-03 4.484268e-02 1.470497e-01 
155 3.875000e-01 4.303833e-03 4.719637e-02 1.449648e-01 
156 3.900000e-01 4.625784e-03 6.179756e-02 1.525246e-01 
157 3.925000e-01 3.327841e-03 7.256341e-02 1.743188e-01 
158 3.950000e-01 2.163864e-03 5.422725e-02 1.958311e-01 
159 3.975000e-01 1.595974e-03 4.836682e-02 1.953122e-01 
160 4.000000e-01 1.039550e-03 4.549922e-02 2.020816e-01 
161 4.025000e-01 5.617205e-04 3.715305e-02 2.179623e-01 
162 4.050000e-01 6.893093e-04 4.027247e-02 2.130718e-01 
163 4.075000e-01 1.486390e-03 4.024007e-02 2.011250e-01 
164 4.100000e-01 2.173242e-03 4.622635e-02 1.939179e-01 
165 4.125000e-01 1.861052e-03 5.291497e-02 1.800517e-01 
166 4.150000e-01 1.207019e-03 5.752475e-02 1.652952e-01 
167 4.175000e-01 7.315620e-04 8.143565e-02 1.473770e-01 
168 4.200000e-01 2.881338e-04 6.624316e-02 1.323118e-01 
169 4.225000e-01 5.795939e-05 5.001416e-02 1.159233e-01 
170 4.250000e-01 2.439925e-04 5.582603e-02 1.123671e-01 
171 4.275000e-01 1.856771e-04 5.242438e-02 1.058788e-01 
172 4.300000e-01 1.079743e-05 3.878189e-02 9.188823e-02 
173 4.325000e-01 9.018566e-06 3.662159e-02 9.111852e-02 
174 4.350000e-01 2.205576e-05 3.107372e-02 9.990743e-02 
175 4.375000e-01 3.772655e-05 3.938497e-02 9.706019e-02 
176 4.400000e-01 5.207271e-05 3.386324e-02 9.345401e-02 
177 4.425000e-01 3.987280e-04 5.719669e-02 1.051079e-01 
178 4.450000e-01 1.514892e-03 5.324267e-02 1.206078e-01 
179 4.475000e-01 2.343260e-03 4.324357e-02 1.284373e-01 
180 4.500000e-01 2.224012e-03 5.100730e-02 1.324923e-01 
181 4.525000e-01 1.994032e-03 4.952035e-02 1.481321e-01 
182 4.550000e-01 2.003524e-03 3.810710e-02 1.648759e-01 
183 4.575000e-01 1.826892e-03 3.753337e-02 1.664413e-01 
184 4.600000e-01 1.778523e-03 3.278723e-02 1.552458e-01 
185 4.625000e-01 2.484042e-03 4.031240e-02 1.585843e-01 
186 4.650000e-01 4.570234e-03 4.205494e-02 1.702002e-01 
187 4.675000e-01 7.025374e-03 7.361834e-02 1.595147e-01 
188 4.700000e-01 9.233566e-03 7.250246e-02 1.423261e-01 
189 4.725000e-01 1.126373e-02 5.771741e-02 1.478099e-01 
190 4.750000e-01 1.253850e-02 6.173521e-02 1.641387e-01 
191 4.775000e-01 1.233804e-02 7.702777e-02 1.505810e-01 
192 4.800000e-01 1.198910e-02 4.831111e-02 1.435781e-01 
193 4.825000e-01 1.274364e-02 4.421261e-02 1.573248e-01 
194 4.850000e-01 1.477222e-02 3.870887e-02 1.712224e-01 
195 4.875000e-01 1.808375e-02 4.345448e-02 1.599357e-01 
196 4.900000e-01 2.231694e-02 3.728676e-02 1.650630e-01 
197 4.925000e-01 2.731084e-02 4.183842e-02 1.953578e-01 
198 4.950000e-01 3.193024e-02 5.691979e-02 2.197730e-01 
199 4.975000e-01 3.393478e-02 4.363660e-02 2.341586e-01 
200 5.000000e-01 3.341394e-02 4.332085e-02 2.592581e-01 


==> graphs/tire/old/error_POD_x_7.txt <==
tsnap tspan MSE_q MSE_v MSE_sigma 
1 2.500000e-03 6.666622e-03 8.680676e-03 1.457408e-01 
2 5.000000e-03 5.191203e-03 4.459689e-02 1.300559e-01 
3 7.500000e-03 4.424444e-03 3.742246e-02 1.100101e-01 
4 1.000000e-02 3.500914e-03 4.090240e-02 9.293669e-02 
5 1.250000e-02 2.732286e-03 3.569169e-02 7.935044e-02 
6 1.500000e-02 1.001251e-03 3.791610e-02 6.226490e-02 
7 1.750000e-02 9.002871e-04 3.652717e-02 5.375795e-02 
8 2.000000e-02 4.400484e-04 3.283495e-02 4.454864e-02 
9 2.250000e-02 2.205311e-04 2.996083e-02 3.625674e-02 
10 2.500000e-02 3.861865e-05 2.831813e-02 3.352300e-02 
11 2.750000e-02 5.735321e-05 2.992946e-02 2.975582e-02 
12 3.000000e-02 1.291669e-04 2.958565e-02 2.829669e-02 
13 3.250000e-02 2.148457e-04 3.154894e-02 2.862695e-02 
14 3.500000e-02 3.338103e-04 3.230291e-02 3.054705e-02 
15 3.750000e-02 4.143102e-04 3.757928e-02 3.443752e-02 
16 4.000000e-02 2.916742e-04 3.816352e-02 3.864058e-02 
17 4.250000e-02 1.688342e-04 3.725466e-02 4.300950e-02 
18 4.500000e-02 1.214368e-04 3.758071e-02 4.699237e-02 
19 4.750000e-02 2.144120e-04 3.361078e-02 4.996444e-02 
20 5.000000e-02 3.773981e-04 2.919724e-02 5.540466e-02 
21 5.250000e-02 1.527736e-04 2.601203e-02 6.111680e-02 
22 5.500000e-02 5.895858e-04 2.747031e-02 6.096347e-02 
23 5.750000e-02 8.299999e-04 2.757471e-02 6.341088e-02 
24 6.000000e-02 6.956266e-04 2.576620e-02 6.857431e-02 
25 6.250000e-02 4.564661e-04 2.825860e-02 6.908731e-02 
26 6.500000e-02 3.464090e-04 2.659953e-02 7.537883e-02 
27 6.750000e-02 7.478494e-04 2.845094e-02 7.602495e-02 
28 7.000000e-02 4.076345e-04 2.508413e-02 7.809997e-02 
29 7.250000e-02 3.056308e-04 2.558011e-02 7.604610e-02 
30 7.500000e-02 2.101432e-04 2.462495e-02 7.684165e-02 
31 7.750000e-02 6.677890e-04 2.537980e-02 7.605671e-02 
32 8.000000e-02 6.017231e-04 2.558575e-02 7.044726e-02 
33 8.250000e-02 2.363366e-04 2.590182e-02 6.145052e-02 
34 8.500000e-02 1.344290e-04 2.760896e-02 6.016577e-02 
35 8.750000e-02 8.948105e-05 2.816812e-02 5.398071e-02 
36 9.000000e-02 5.362011e-05 3.151898e-02 4.721256e-02 
37 9.250000e-02 5.358895e-05 2.890696e-02 4.073158e-02 
38 9.500000e-02 3.818668e-05 3.105552e-02 3.285425e-02 
39 9.750000e-02 2.011508e-05 2.752709e-02 3.548971e-02 
40 1.000000e-01 2.680479e-05 3.046716e-02 2.918128e-02 
41 1.025000e-01 3.149591e-05 2.407286e-02 2.858473e-02 
42 1.050000e-01 2.883108e-05 2.757214e-02 3.202222e-02 
43 1.075000e-01 2.180780e-05 2.188438e-02 3.205076e-02 
44 1.100000e-01 2.077964e-05 2.325478e-02 3.280845e-02 
45 1.125000e-01 2.368089e-05 2.267146e-02 3.762914e-02 
46 1.150000e-01 1.270583e-04 2.513473e-02 4.085107e-02 
47 1.175000e-01 3.755416e-05 3.079978e-02 4.840852e-02 
48 1.200000e-01 1.749448e-04 3.633337e-02 5.250219e-02 
49 1.225000e-01 3.596695e-05 3.995809e-02 6.614040e-02 
50 1.250000e-01 2.703498e-05 3.998655e-02 7.329266e-02 
51 1.275000e-01 6.668944e-05 3.907847e-02 8.256336e-02 
52 1.300000e-01 1.222531e-04 3.970526e-02 9.186972e-02 
53 1.325000e-01 3.646384e-04 4.637724e-02 9.827827e-02 
54 1.350000e-01 1.122922e-03 4.136108e-02 9.214392e-02 
55 1.375000e-01 2.287051e-03 3.448099e-02 9.320082e-02 
56 1.400000e-01 1.907939e-03 3.752673e-02 8.632528e-02 
57 1.425000e-01 2.512637e-03 4.839194e-02 7.798914e-02 
58 1.450000e-01 1.106198e-03 6.051782e-02 6.678206e-02 
59 1.475000e-01 4.569269e-04 6.899972e-02 5.105661e-02 
60 1.500000e-01 1.729460e-04 6.654109e-02 3.636067e-02 
61 1.525000e-01 1.597570e-04 7.415374e-02 3.088787e-02 
62 1.550000e-01 7.182507e-05 7.990557e-02 2.586304e-02 
63 1.575000e-01 2.027528e-04 5.348582e-02 2.627408e-02 
64 1.600000e-01 2.377731e-04 4.136260e-02 2.895592e-02 
65 1.625000e-01 2.445648e-04 4.091151e-02 2.744719e-02 
66 1.650000e-01 1.444510e-04 2.993361e-02 3.098049e-02 
67 1.675000e-01 1.180533e-04 3.670666e-02 3.520052e-02 
68 1.700000e-01 5.558600e-04 4.814844e-02 3.546052e-02 
69 1.725000e-01 5.762210e-04 5.961282e-02 3.551868e-02 
70 1.750000e-01 4.994042e-04 6.082290e-02 2.393116e-02 
71 1.775000e-01 1.722245e-04 6.911321e-02 3.269269e-02 
72 1.800000e-01 3.915446e-04 7.117866e-02 3.621974e-02 
73 1.825000e-01 5.741775e-06 5.899000e-02 3.326575e-02 
74 1.850000e-01 6.370382e-05 4.123785e-02 3.121242e-02 
75 1.875000e-01 6.469296e-05 3.693007e-02 3.606589e-02 
76 1.900000e-01 3.416696e-05 3.864057e-02 3.059151e-02 
77 1.925000e-01 7.919157e-06 2.467118e-02 2.710569e-02 
78 1.950000e-01 7.434149e-05 3.550448e-02 3.184551e-02 
79 1.975000e-01 1.821017e-04 3.412801e-02 2.771992e-02 
80 2.000000e-01 1.535462e-04 4.203383e-02 3.260142e-02 
81 2.025000e-01 1.168605e-04 3.807000e-02 4.453440e-02 
82 2.050000e-01 6.433033e-05 4.644794e-02 4.954167e-02 
83 2.075000e-01 1.794041e-04 3.597827e-02 4.817267e-02 
84 2.100000e-01 3.319647e-04 3.119297e-02 4.656838e-02 
85 2.125000e-01 4.381780e-04 3.322462e-02 5.099947e-02 
86 2.150000e-01 4.248314e-04 3.074507e-02 4.792009e-02 
87 2.175000e-01 2.768694e-04 4.017593e-02 5.147311e-02 
88 2.200000e-01 1.728733e-04 7.868522e-02 5.252274e-02 
89 2.225000e-01 3.256439e-04 9.311864e-02 6.020091e-02 
90 2.250000e-01 2.745535e-04 7.729038e-02 6.383111e-02 
91 2.275000e-01 1.287290e-04 7.502760e-02 5.908726e-02 
92 2.300000e-01 9.559568e-05 9.617790e-02 6.864161e-02 
93 2.325000e-01 3.829858e-04 7.102697e-02 6.698456e-02 
94 2.350000e-01 3.050302e-04 4.286854e-02 6.485611e-02 
95 2.375000e-01 4.656846e-04 4.040861e-02 7.122996e-02 
96 2.400000e-01 1.064619e-04 3.769746e-02 6.730666e-02 
97 2.425000e-01 3.473615e-05 3.985992e-02 5.812037e-02 
98 2.450000e-01 2.210227e-04 5.979168e-02 5.798697e-02 
99 2.475000e-01 1.820294e-04 7.256246e-02 5.058974e-02 
100 2.500000e-01 1.488142e-04 6.350860e-02 5.093807e-02 
101 2.525000e-01 1.904306e-05 7.842523e-02 5.034915e-02 
102 2.550000e-01 1.780397e-05 1.091236e-01 4.517609e-02 
103 2.575000e-01 6.721286e-05 1.084731e-01 4.604771e-02 
104 2.600000e-01 8.709232e-05 7.100434e-02 4.282104e-02 
105 2.625000e-01 7.262719e-05 6.212596e-02 4.277861e-02 
106 2.650000e-01 2.694053e-05 5.069045e-02 4.646256e-02 
107 2.675000e-01 5.808970e-05 4.350409e-02 4.093256e-02 
108 2.700000e-01 4.281363e-04 3.783007e-02 4.410013e-02 
109 2.725000e-01 1.900250e-04 3.739068e-02 4.754624e-02 
110 2.750000e-01 1.459536e-04 3.719971e-02 4.389938e-02 
111 2.775000e-01 9.719106e-05 3.420716e-02 5.666995e-02 
112 2.800000e-01 6.164420e-05 6.580434e-02 5.634334e-02 
113 2.825000e-01 8.822692e-05 5.813216e-02 5.741834e-02 
114 2.850000e-01 9.140736e-05 5.079674e-02 7.596681e-02 
115 2.875000e-01 5.963017e-05 3.820294e-02 7.639627e-02 
116 2.900000e-01 6.116949e-05 4.610572e-02 7.573964e-02 
117 2.925000e-01 3.150157e-04 3.873455e-02 7.904282e-02 
118 2.950000e-01 6.645539e-04 3.760874e-02 8.069742e-02 
119 2.975000e-01 4.722745e-04 4.082989e-02 8.170103e-02 
120 3.000000e-01 1.630615e-04 3.641203e-02 7.275630e-02 
121 3.025000e-01 3.725475e-05 4.927726e-02 7.340299e-02 
122 3.050000e-01 1.242038e-04 6.672372e-02 6.014807e-02 
123 3.075000e-01 1.183010e-04 8.168756e-02 6.270781e-02 
124 3.100000e-01 7.596051e-05 5.672669e-02 5.479935e-02 
125 3.125000e-01 2.789941e-04 4.785849e-02 4.921128e-02 
126 3.150000e-01 1.093603e-03 5.640833e-02 5.297234e-02 
127 3.175000e-01 9.952853e-04 4.157900e-02 3.729741e-02 
128 3.200000e-01 7.693434e-04 3.762787e-02 4.130476e-02 
129 3.225000e-01 5.280987e-04 3.175830e-02 4.184033e-02 
130 3.250000e-01 1.647969e-04 3.227176e-02 4.162081e-02 
131 3.275000e-01 4.347438e-05 4.735540e-02 3.761212e-02 
132 3.300000e-01 1.445940e-04 5.898260e-02 4.045408e-02 
133 3.325000e-01 1.924788e-04 7.705156e-02 4.395717e-02 
134 3.350000e-01 4.916541e-05 6.994734e-02 4.719711e-02 
135 3.375000e-01 3.076104e-05 5.845941e-02 5.277148e-02 
136 3.400000e-01 3.669880e-05 7.660805e-02 5.168127e-02 
137 3.425000e-01 9.253510e-05 7.666864e-02 6.199908e-02 
138 3.450000e-01 1.928136e-04 5.118721e-02 6.464289e-02 
139 3.475000e-01 3.780094e-04 4.214226e-02 6.658534e-02 
140 3.500000e-01 5.440619e-04 3.342950e-02 7.273646e-02 
141 3.525000e-01 1.489629e-03 3.380066e-02 7.045003e-02 
142 3.550000e-01 1.597983e-03 3.622732e-02 7.625878e-02 
143 3.575000e-01 3.580843e-04 4.350772e-02 6.944735e-02 
144 3.600000e-01 8.961482e-05 4.720732e-02 6.722752e-02 
145 3.625000e-01 8.264438e-05 4.715040e-02 6.485170e-02 
146 3.650000e-01 3.396355e-05 5.451920e-02 5.958216e-02 
147 3.675000e-01 6.955442e-05 6.088969e-02 6.103775e-02 
148 3.700000e-01 4.795614e-05 4.644532e-02 5.621899e-02 
149 3.725000e-01 1.109127e-04 3.779670e-02 4.496871e-02 
150 3.750000e-01 3.492114e-04 2.931925e-02 5.396917e-02 
151 3.775000e-01 3.362437e-04 3.691960e-02 4.661533e-02 
152 3.800000e-01 1.616952e-04 2.811448e-02 3.785238e-02 
153 3.825000e-01 1.753912e-04 4.103790e-02 4.555427e-02 
154 3.850000e-01 5.482963e-05 4.041426e-02 4.691086e-02 
155 3.875000e-01 5.308342e-05 3.977051e-02 4.061639e-02 
156 3.900000e-01 1.047795e-04 4.900431e-02 3.822042e-02 
157 3.925000e-01 7.903487e-05 6.309849e-02 4.632098e-02 
158 3.950000e-01 2.898058e-04 4.292697e-02 4.127441e-02 
159 3.975000e-01 5.029457e-04 3.960790e-02 4.287463e-02 
160 4.000000e-01 4.862647e-04 4.099399e-02 4.941701e-02 
161 4.025000e-01 4.924584e-04 3.033439e-02 5.058422e-02 
162 4.050000e-01 3.909858e-04 3.710690e-02 5.428902e-02 
163 4.075000e-01 2.477526e-05 4.103193e-02 5.096998e-02 
164 4.100000e-01 6.250309e-04 4.806862e-02 6.031170e-02 
165 4.125000e-01 6.882059e-04 5.403309e-02 6.056370e-02 
166 4.150000e-01 4.132870e-04 5.921861e-02 6.219883e-02 
167 4.175000e-01 5.587866e-04 8.275583e-02 6.430516e-02 
168 4.200000e-01 4.293043e-04 6.383430e-02 6.195718e-02 
169 4.225000e-01 1.562803e-04 4.889723e-02 6.378934e-02 
170 4.250000e-01 6.024692e-05 5.701456e-02 6.151148e-02 
171 4.275000e-01 1.937482e-04 4.792643e-02 6.147688e-02 
172 4.300000e-01 6.406540e-04 3.742772e-02 5.635165e-02 
173 4.325000e-01 9.061189e-04 3.641877e-02 5.553233e-02 
174 4.350000e-01 1.237354e-03 3.176116e-02 5.982302e-02 
175 4.375000e-01 1.328550e-03 3.825127e-02 5.881437e-02 
176 4.400000e-01 8.840450e-04 3.299698e-02 6.109149e-02 
177 4.425000e-01 8.440806e-04 5.706396e-02 6.259286e-02 
178 4.450000e-01 4.934626e-04 5.463497e-02 6.596952e-02 
179 4.475000e-01 1.724805e-04 4.351777e-02 6.970051e-02 
180 4.500000e-01 4.662518e-04 5.295940e-02 6.952655e-02 
181 4.525000e-01 1.384773e-03 5.617953e-02 6.405822e-02 
182 4.550000e-01 1.971682e-03 4.056853e-02 6.118669e-02 
183 4.575000e-01 2.778639e-03 3.678710e-02 5.711056e-02 
184 4.600000e-01 2.911170e-03 2.840194e-02 5.301244e-02 
185 4.625000e-01 2.344075e-03 3.648196e-02 4.493890e-02 
186 4.650000e-01 1.363670e-03 3.272165e-02 3.915036e-02 
187 4.675000e-01 4.563015e-04 4.880587e-02 3.703668e-02 
188 4.700000e-01 2.928131e-05 4.821994e-02 3.296636e-02 
189 4.725000e-01 1.074498e-04 4.030224e-02 2.944806e-02 
190 4.750000e-01 8.122762e-05 3.898087e-02 3.176424e-02 
191 4.775000e-01 1.534175e-04 5.038998e-02 3.419502e-02 
192 4.800000e-01 5.190773e-04 3.107400e-02 4.111929e-02 
193 4.825000e-01 7.081520e-04 3.799637e-02 4.844252e-02 
194 4.850000e-01 9.450861e-04 3.067614e-02 5.548698e-02 
195 4.875000e-01 2.647478e-03 3.700654e-02 6.541543e-02 
196 4.900000e-01 5.244555e-03 3.888274e-02 7.463529e-02 
197 4.925000e-01 6.985791e-03 5.101696e-02 8.856583e-02 
198 4.950000e-01 8.773331e-03 6.469265e-02 1.118788e-01 
199 4.975000e-01 1.014696e-02 5.249492e-02 1.269696e-01 
200 5.000000e-01 1.079274e-02 5.237922e-02 1.510044e-01 


==> graphs/tire/old/error_SPNN_x_7.txt <==
tsnap tspan x_AE_1 x_SPNN_1 x_AE_2 x_SPNN_2 x_AE_3 x_SPNN_3 x_AE_4 x_SPNN_4 x_AE_5 x_SPNN_5 x_AE_6 x_SPNN_6 x_AE_7 x_SPNN_7
1 0.0025 -0.0271407 -0.0271407 -1.0715936 -1.0715936 1.5553029 1.5553029 -1.2012835 -1.2012835 1.0986943 1.0986943 0.2453089 0.2453089 -4.2296815 -4.2296815
2 0.005 -0.010134719 -0.010128681 -1.2090877 -1.2090657 1.4837159 1.4837155 -1.0811545 -1.081164 0.88496256 0.8850062 0.31081963 0.31082428 -4.232697 -4.2327213
3 0.0075 -0.007847153 -0.0008842917 -1.3083613 -1.3063346 1.4137217 1.4265009 -0.9890106 -0.99412864 0.71704984 0.7323792 0.36293155 0.35648265 -4.2318707 -4.235343
4 0.01 -0.009368144 -0.0020857228 -1.3739355 -1.3717932 1.362773 1.3758562 -0.92920965 -0.93432915 0.6100052 0.62659997 0.39777896 0.3908729 -4.223264 -4.2301917
5 0.0125 -0.0016273484 0.0065240925 -1.4967777 -1.4945446 1.2349222 1.2575026 -0.8003099 -0.8119674 0.37638593 0.40297696 0.49574298 0.48567772 -4.0882354 -4.103128
6 0.015 -0.001564242 0.006443659 -1.5784563 -1.5765545 1.103228 1.12204 -0.67744213 -0.6853716 0.13457833 0.15863562 0.58105284 0.5722138 -3.938836 -3.9525893
7 0.0175 0.004017435 0.012006139 -1.6562415 -1.6552973 1.0150974 1.0302187 -0.59075254 -0.5956602 -0.07131328 -0.051761433 0.6503274 0.64328885 -3.8074033 -3.818598
8 0.02 -0.009459473 -0.0014562607 -1.690705 -1.6928424 0.95466053 0.9674021 -0.5331266 -0.53719765 -0.1787989 -0.16329078 0.6883266 0.6825501 -3.7353613 -3.7438395
9 0.0225 -0.0028530136 -0.0085903015 -1.7734913 -1.7268509 0.88981235 0.91595805 -0.4538079 -0.47519976 -0.39443022 -0.27345362 0.7831867 0.72271806 -3.6184893 -3.675766
10 0.025 -0.005440332 -0.0115939425 -1.8197514 -1.7674414 0.83514655 0.86742663 -0.37125242 -0.40609008 -0.55773836 -0.39841992 0.83766234 0.7706478 -3.5414703 -3.6045008
11 0.0275 -0.0008845702 -0.009913615 -1.8738436 -1.8167443 0.7930317 0.82118607 -0.28243208 -0.32526386 -0.72423536 -0.5484805 0.906412 0.83073694 -3.4686198 -3.5306396
12 0.03 -0.0050566867 -0.0051981364 -1.9287544 -1.8694578 0.7435229 0.7806009 -0.21969569 -0.23638621 -0.84698886 -0.7152683 0.9696941 0.8988264 -3.4035573 -3.4572446
13 0.0325 0.0012811348 -0.00884635 -1.9695127 -1.9245505 0.7080385 0.73274505 -0.153653 -0.17288402 -0.9725775 -0.84041977 1.0201939 0.96293014 -3.3202322 -3.3922596
14 0.035 -0.00061339885 -0.0022544009 -1.9934957 -1.9648473 0.67543757 0.69759953 -0.06528147 -0.1070488 -1.1687502 -0.96680236 1.0724946 1.0133766 -3.2092757 -3.3089771
15 0.0375 0.0023094937 -0.003059414 -1.9989874 -1.9864573 0.64389503 0.6651137 -0.023166008 -0.019579068 -1.2831609 -1.1587002 1.1038709 1.0631661 -3.1095114 -3.197712
16 0.04 0.008660369 0.00084000384 -2.0003722 -1.9908928 0.6122706 0.6370193 0.013520206 0.024456546 -1.4016435 -1.2798356 1.1492362 1.0956266 -2.9640722 -3.0940254
17 0.0425 0.0005154535 0.0069754897 -1.9673293 -1.9926229 0.5870794 0.60428065 0.054237805 0.060902704 -1.4773078 -1.3964822 1.1499605 1.1405809 -2.8812735 -2.9487932
18 0.045 0.004670702 -0.0011721225 -1.9463472 -1.9608645 0.58149105 0.577205 0.108529665 0.10051054 -1.6138101 -1.470494 1.1838216 1.1416687 -2.79252 -2.8639
19 0.0475 0.0075031444 0.0007412834 -1.9612405 -1.9362777 0.5455159 0.57339793 0.1822904 0.15065965 -1.7712429 -1.5956384 1.2366418 1.1681137 -2.7229562 -2.7789762
20 0.05 0.004054658 0.004380459 -1.9720111 -1.9476466 0.51917267 0.54236287 0.24734479 0.22314014 -1.8909476 -1.7551731 1.279031 1.2204708 -2.6747122 -2.7071362
21 0.0525 -0.00040266663 0.002634733 -1.9644742 -1.9582134 0.49783257 0.516395 0.3107049 0.28919876 -1.9965373 -1.8781259 1.297131 1.264175 -2.6387486 -2.657134
22 0.055 0.008453749 -0.0012967284 -1.9594641 -1.9514052 0.48984483 0.49600944 0.37969363 0.3526008 -2.121491 -1.9834381 1.3392341 1.2844226 -2.5986063 -2.6181128
23 0.0575 -0.0038022175 -0.010669475 -1.943455 -1.9422177 0.45584184 0.46554634 0.45244563 0.421902 -2.2414458 -2.100845 1.3609072 1.3039422 -2.5420763 -2.5701642
24 0.06 0.008772336 -0.022243816 -1.940191 -1.9263465 0.43193218 0.4331944 0.5106544 0.49361947 -2.361288 -2.217648 1.4017127 1.3257128 -2.43535 -2.5154986
25 0.0625 0.0021388456 -0.0265115 -1.8914521 -1.8867071 0.4324266 0.43315893 0.54659176 0.5564296 -2.4151616 -2.3193173 1.396114 1.3321012 -2.3719501 -2.454173
26 0.065 0.0010634586 -0.032589994 -1.8355477 -1.837343 0.42714036 0.43224254 0.6198415 0.59935653 -2.5050726 -2.3782637 1.3954537 1.3244013 -2.2900279 -2.389045
27 0.0675 -0.0012458041 -0.034457125 -1.7952359 -1.7873923 0.41047674 0.42579427 0.6638467 0.6705089 -2.5655181 -2.468852 1.3991956 1.3305378 -2.187292 -2.3019156
28 0.07 -0.0062318817 -0.03680476 -1.7732307 -1.761641 0.39357874 0.42180103 0.7401503 0.7403179 -2.6765163 -2.5830712 1.4394928 1.3675324 -2.1059027 -2.208131
29 0.0725 -0.012335129 -0.04122898 -1.7366982 -1.7409286 0.3935794 0.40391517 0.81111014 0.8155478 -2.7701766 -2.690362 1.4520079 1.4093138 -2.086381 -2.12622
30 0.075 -0.022435762 -0.0482961 -1.6965122 -1.7043508 0.36864153 0.39542383 0.90121526 0.89218885 -2.874777 -2.7846317 1.4668878 1.4228135 -2.0545213 -2.105041
31 0.0775 -0.020520844 -0.054266557 -1.6690365 -1.667013 0.33633682 0.36561581 0.98449844 0.98277766 -2.9901986 -2.8953328 1.5130352 1.4511046 -1.9658114 -2.05098
32 0.08 -0.01607094 -0.0537651 -1.6166826 -1.6347309 0.3095664 0.33284825 1.0565165 1.0659237 -3.0645108 -3.0061514 1.5257666 1.4917393 -1.8938817 -1.967399
33 0.0825 -0.01502987 -0.05598883 -1.5630941 -1.5811989 0.3052481 0.32799572 1.1304489 1.1462255 -3.1312854 -3.0881057 1.5157794 1.4898285 -1.8508745 -1.9317653
34 0.085 -0.0077509806 -0.052588373 -1.4997514 -1.5248771 0.2873922 0.31914926 1.2015482 1.2198162 -3.1879857 -3.1520603 1.5145148 1.4835426 -1.7780561 -1.8783895
35 0.08750000000000001 0.005442776 -0.041561663 -1.4246665 -1.456815 0.24750908 0.29128817 1.2686336 1.2893093 -3.2264128 -3.2040017 1.5207666 1.4864073 -1.6446157 -1.7768697
36 0.09 0.006773971 -0.030911567 -1.3513542 -1.3833725 0.2277299 0.25373495 1.3443124 1.3583164 -3.2566729 -3.2378736 1.5048988 1.489925 -1.5746285 -1.6538484
37 0.0925 0.003618814 -0.030341297 -1.3028626 -1.3260168 0.21911809 0.24097662 1.4464371 1.4433749 -3.3161173 -3.2804904 1.491096 1.4790905 -1.5475106 -1.6048394
38 0.095 0.006647192 -0.02832054 -1.269869 -1.2886567 0.19371991 0.22013596 1.5223438 1.5241044 -3.3713343 -3.3343868 1.502532 1.4844089 -1.4884746 -1.5526221
39 0.0975 0.004107319 -0.024509175 -1.2231243 -1.2552643 0.14702597 0.18867856 1.6600298 1.6003995 -3.4585354 -3.387035 1.5080285 1.4986413 -1.4433924 -1.4844301
40 0.1 0.002863519 -0.023152668 -1.1809716 -1.2184091 0.10854263 0.15275261 1.7697244 1.693939 -3.5214145 -3.4446201 1.5088342 1.5066719 -1.3828826 -1.418567
41 0.10250000000000001 -0.00047991425 -0.026201978 -1.1536055 -1.1810023 0.059813246 0.11131101 1.8776565 1.8048197 -3.6000178 -3.5145793 1.5101857 1.5061588 -1.387661 -1.385329
42 0.105 0.0038205013 -0.026328448 -1.1399363 -1.1627675 0.015885858 0.065865815 1.9535832 1.8967263 -3.650957 -3.5808775 1.517371 1.5090197 -1.3425996 -1.3717737
43 0.1075 -0.00043604523 -0.02529062 -1.0787346 -1.1303777 -0.03385102 0.01805685 2.0193717 1.9677073 -3.6583624 -3.6127605 1.4861064 1.5022317 -1.2875949 -1.3197181
44 0.11 -0.004715033 -0.029383982 -1.0084614 -1.0638508 -0.074898355 -0.02781662 2.0844767 2.0336444 -3.649325 -3.6118171 1.4361805 1.461918 -1.2183563 -1.2570918
45 0.1125 -0.002686806 -0.03085719 -0.9802515 -1.0139881 -0.11836067 -0.06724928 2.1356957 2.0915716 -3.656895 -3.6101978 1.419446 1.4271555 -1.167933 -1.1984766
46 0.115 -0.00023608655 -0.028929017 -0.96425885 -0.9920377 -0.16460386 -0.11339378 2.2060075 2.1461112 -3.6966186 -3.627382 1.4155711 1.4153003 -1.1296284 -1.155235
47 0.11750000000000001 0.00089050084 -0.026031673 -0.93611676 -0.9757664 -0.20181128 -0.15487355 2.286413 2.2179673 -3.7286687 -3.6669023 1.3988167 1.4096291 -1.0874625 -1.1168623
48 0.12 -0.005174227 -0.02842661 -0.88277197 -0.93967116 -0.27092314 -0.20074078 2.3848922 2.3024979 -3.7639806 -3.6989932 1.3690667 1.3841168 -1.0471448 -1.0777798
49 0.1225 -0.00086119026 -0.030608011 -0.868972 -0.89937806 -0.33133996 -0.2703323 2.4638944 2.3952694 -3.8178084 -3.7411556 1.3781208 1.3682315 -0.9932195 -1.0325572
50 0.125 0.0059471056 -0.024994656 -0.8775746 -0.8964324 -0.3752996 -0.32361257 2.5394638 2.470884 -3.8821301 -3.8008559 1.3977879 1.3852069 -0.94881815 -0.98185194
51 0.1275 0.0046105757 -0.020550095 -0.8639752 -0.8995342 -0.4160906 -0.36548063 2.6150308 2.5461395 -3.9182088 -3.8559911 1.3751366 1.3913162 -0.9313829 -0.9464918
52 0.13 -0.00063625723 -0.025472773 -0.8285642 -0.87436783 -0.4711747 -0.40653056 2.6836066 2.6177714 -3.9281318 -3.8780384 1.3420442 1.3554305 -0.8634759 -0.9275385
53 0.1325 -0.002002053 -0.028241705 -0.76082927 -0.8264796 -0.519071 -0.45217878 2.7709835 2.693359 -3.8936985 -3.865506 1.2362059 1.2802427 -0.75192493 -0.8482557
54 0.135 -0.008818202 -0.031272903 -0.6676017 -0.7473644 -0.55533135 -0.49810904 2.8582294 2.7803264 -3.8115857 -3.8044133 1.0555477 1.1390569 -0.6800584 -0.7567939
55 0.1375 -0.013478942 -0.03842163 -0.60107046 -0.66378856 -0.58210874 -0.5242984 2.9339006 2.8621073 -3.702459 -3.707752 0.8855485 0.9589927 -0.5779743 -0.6761084
56 0.14 -0.0073308274 -0.0399301 -0.55951005 -0.6065521 -0.6625912 -0.5715841 3.0113623 2.9310803 -3.6663957 -3.6161542 0.7848911 0.80857515 -0.4752829 -0.5802547
57 0.14250000000000002 0.0148276165 -0.02431707 -0.5348294 -0.57835793 -0.8403731 -0.70702416 3.247637 3.0928526 -3.7530334 -3.6526234 0.72026265 0.72976667 -0.29341152 -0.4290443
58 0.145 0.024511822 -0.0077912137 -0.54517305 -0.5718091 -1.0563962 -0.9218565 3.4431899 3.3295507 -3.8864243 -3.782813 0.72452074 0.70824873 -0.22147629 -0.31390193
59 0.1475 0.03766986 0.0010039201 -0.56565315 -0.5874504 -1.240457 -1.1293943 3.6099982 3.499892 -4.021974 -3.914571 0.76047045 0.71632665 -0.11114497 -0.24659488
60 0.15 0.04942534 0.0120139085 -0.5554985 -0.59735954 -1.4056349 -1.3102902 3.6920376 3.617951 -4.0901456 -4.0238566 0.76708573 0.7306715 -0.03526678 -0.183595
61 0.1525 0.044101678 0.014449554 -0.5103708 -0.57207197 -1.547311 -1.4589992 3.763939 3.6993737 -4.0589294 -4.050974 0.7143792 0.7101718 0.12117487 -0.06685228
62 0.155 0.045077883 0.010875503 -0.4828098 -0.5191934 -1.5490861 -1.5856894 3.6858966 3.7510173 -3.970087 -4.002545 0.6677917 0.661708 0.17422102 0.086740606
63 0.1575 0.043953814 0.0043800175 -0.49422482 -0.45306176 -1.5419726 -1.5915098 3.6020775 3.5773501 -3.8627415 -3.8733883 0.5739479 0.57938296 0.21578543 0.083574444
64 0.16 0.03470733 0.0056213886 -0.44214174 -0.41325763 -1.518248 -1.6769071 3.4370232 3.57678 -3.7447646 -3.8804476 0.49339285 0.5607305 0.19908254 0.15962797
65 0.1625 0.009431593 0.007176775 -0.407065 -0.37476152 -1.5337715 -1.7938316 3.3774683 3.6076846 -3.695584 -3.9799573 0.44049606 0.6044508 0.28731135 0.2029947
66 0.165 0.0102090165 -0.0065855677 -0.3785176 -0.33853358 -1.607641 -1.9330405 3.402937 3.6720243 -3.7839377 -4.064805 0.46319163 0.63243246 0.31360537 0.2740216
67 0.1675 0.010092907 -0.019021869 -0.34380415 -0.27695405 -1.7361354 -2.0244195 3.429413 3.7566326 -3.9193537 -4.112858 0.5551806 0.61297005 0.29258382 0.42752987
68 0.17 -0.0015609935 -0.02426514 -0.31042072 -0.21612366 -1.8769747 -2.1127827 3.4917016 3.8019218 -4.009804 -4.149818 0.5891377 0.5855437 0.3454572 0.5233056
69 0.17250000000000001 -0.009034939 -0.028711647 -0.245242 -0.19718675 -1.9587168 -2.143958 3.57244 3.8044753 -4.0553927 -4.1610565 0.56782913 0.5413592 0.49651098 0.55550027
70 0.17500000000000002 -0.0017337278 -0.048544332 -0.1882531 -0.20039827 -2.0136163 -2.0662205 3.6309097 3.7434573 -4.1268315 -4.068047 0.580925 0.47025156 0.5499817 0.6150602
71 0.1775 -0.0016606823 -0.07172759 -0.17001632 -0.20300609 -2.0495327 -1.9962848 3.6447334 3.6796145 -4.137716 -3.9815707 0.5345012 0.40060884 0.5820134 0.6688928
72 0.18 -0.018847205 -0.090971425 -0.17741323 -0.20387614 -1.9655069 -1.9348433 3.5894196 3.6229734 -4.0424595 -3.904657 0.45759052 0.3353024 0.6427006 0.72228485
73 0.1825 -0.019157954 -0.10578398 -0.14761421 -0.20676054 -1.9241576 -1.8820041 3.5639005 3.5783765 -3.9041257 -3.8403087 0.33313882 0.27282003 0.77602506 0.7744065
74 0.185 -0.016140737 -0.11583359 -0.13737017 -0.21259898 -1.84473 -1.8482434 3.5587153 3.5469484 -3.7897027 -3.7883067 0.21726051 0.21733367 0.88286185 0.82957906
75 0.1875 -0.021446265 -0.123240635 -0.15358055 -0.22506851 -1.8420174 -1.8384626 3.5600264 3.5376925 -3.7601724 -3.7586377 0.16841686 0.16897093 0.9543566 0.892975
76 0.19 -0.02338589 -0.12820482 -0.16518536 -0.23349321 -1.873802 -1.8547603 3.5980482 3.5542078 -3.7789738 -3.76624 0.17240873 0.15431315 1.059559 0.97181135
77 0.1925 -0.023282297 -0.1203515 -0.13502118 -0.23092426 -1.9505498 -1.9027376 3.7365847 3.6429212 -3.806275 -3.7900665 0.15959963 0.15122734 1.306466 1.137537
78 0.195 -0.024675347 -0.1204855 -0.11154876 -0.20487438 -2.0317419 -1.9833912 3.8689759 3.7789655 -3.8156698 -3.7998815 0.15701163 0.14274715 1.5887308 1.4153591
79 0.1975 -0.024378039 -0.12265356 -0.0934278 -0.18955326 -2.078583 -2.0707486 3.9615884 3.9107404 -3.8606157 -3.8071742 0.1790734 0.1455873 1.79032 1.7130108
80 0.2 -0.01852081 -0.10035243 -0.078519575 -0.18113196 -2.091074 -2.088686 3.9393475 3.899721 -3.8569176 -3.7876468 0.20762408 0.16773412 1.9146625 1.8652184
81 0.2025 0.009538971 -0.07759246 -0.086967535 -0.17220926 -1.9989396 -2.0222952 3.8582115 3.7592075 -3.724616 -3.6415274 0.16392939 0.115581855 2.013514 1.9556451
82 0.20500000000000002 0.025435768 -0.062350273 -0.08468016 -0.16895065 -1.8902626 -1.9240947 3.7040055 3.6080017 -3.55374 -3.480555 0.085132204 0.043944582 2.0811667 2.0228646
83 0.20750000000000002 0.022848986 -0.0630231 -0.07504388 -0.15941781 -1.8261768 -1.871895 3.5387418 3.4485815 -3.4315288 -3.3689055 0.03714919 0.0034886114 2.138007 2.0773644
84 0.21 0.025647007 -0.060352758 -0.06420947 -0.15085244 -1.8464905 -1.893892 3.3639152 3.2852013 -3.3764791 -3.314216 0.07738458 0.037695862 2.182443 2.1195755
85 0.2125 0.022099517 -0.06477702 -0.057036154 -0.14356169 -1.8776138 -1.9265379 3.2911477 3.2186046 -3.3419526 -3.283151 0.07754826 0.035136037 2.2219853 2.1647353
86 0.215 0.010357879 -0.07608684 -0.046222135 -0.12830652 -1.9566655 -2.0101516 3.2946615 3.217193 -3.345706 -3.2906473 0.08311245 0.04673353 2.3730402 2.3146045
87 0.2175 -0.009814717 -0.09439415 0.026813298 -0.05558329 -2.1057673 -2.152939 3.256897 3.1773276 -3.3941064 -3.3401217 0.1527676 0.116261505 2.5681531 2.4991498
88 0.22 -0.01119218 -0.10203483 0.065114185 0.0042591766 -2.241789 -2.2283056 3.234872 3.1230774 -3.4693444 -3.358953 0.19894403 0.14418006 2.601383 2.5791557
89 0.2225 -0.018607058 -0.10494436 0.10909645 0.016093928 -2.2893853 -2.225602 3.2012997 3.0921679 -3.4714978 -3.3176508 0.18636215 0.09709085 2.6555953 2.6586897
90 0.225 -0.0129022375 -0.10235036 0.104149595 0.022156265 -2.244955 -2.194638 3.1835384 2.9921126 -3.392475 -3.2240577 0.13363071 0.029750243 2.787057 2.717874
91 0.2275 -0.007964946 -0.08965244 0.11069748 -0.00531937 -2.2117796 -2.1325994 3.0818653 2.9119558 -3.2884445 -3.1560068 0.058915652 -0.0064669177 2.8558514 2.7327363
92 0.23 0.008208357 -0.06605175 0.09429914 -0.059039354 -2.13814 -2.0869167 2.986724 2.8629515 -3.2293403 -3.0261085 0.031211263 -0.070861615 2.8645413 2.8040013
93 0.2325 0.024563812 -0.026736606 0.043765508 -0.080099754 -2.0886092 -2.0370657 2.9196854 2.833526 -3.1128035 -2.8916166 -0.025627963 -0.12819476 2.916636 2.9699717
94 0.23500000000000001 0.06500485 -0.004404815 0.009634744 -0.07333949 -2.0284202 -2.073311 2.8838086 2.8014743 -2.9624221 -2.8248172 -0.08103553 -0.14195555 3.0680187 3.1636503
95 0.23750000000000002 0.09342655 0.022428954 0.014838267 -0.057195038 -2.0507174 -2.1644425 2.8459082 2.8282528 -2.876103 -2.814296 -0.10279741 -0.14255343 3.2758975 3.3377438
96 0.24 0.12388488 0.054626673 0.035394948 -0.03928517 -2.1433256 -2.260774 2.873327 2.8610048 -2.8620336 -2.7961366 -0.106183 -0.14478683 3.4533715 3.527814
97 0.2425 0.17417142 0.1004171 0.040129993 -0.02361067 -2.211782 -2.3451297 2.9087203 2.894608 -2.787696 -2.7437706 -0.1014918 -0.14560217 3.7061079 3.7514873
98 0.245 0.26473626 0.16568391 0.02690566 0.0026263613 -2.244774 -2.387647 2.931683 2.905708 -2.6466522 -2.646231 -0.1760661 -0.16582078 3.9961214 3.9616733
99 0.2475 0.30594072 0.22435662 0.060488068 0.03170213 -2.2321844 -2.3987648 2.9053378 2.8839414 -2.5701082 -2.551523 -0.23996094 -0.20390706 4.101966 4.097944
100 0.25 0.3385764 0.26489747 0.0590206 0.05026279 -2.198728 -2.3891132 2.8222578 2.822005 -2.4895036 -2.466984 -0.26893345 -0.2296993 4.1491327 4.1867146
101 0.2525 0.38242325 0.29978848 0.00859198 0.038088694 -2.1251414 -2.3460813 2.7589476 2.7393928 -2.3892822 -2.3808947 -0.3459802 -0.26509514 4.149656 4.2149615
102 0.255 0.43913057 0.34192145 -0.072110035 -0.007697914 -1.9911072 -2.2745776 2.6963577 2.6765666 -2.2878096 -2.284132 -0.4512371 -0.34089786 4.1583138 4.2122808
103 0.2575 0.47234413 0.38645738 -0.11395017 -0.0768294 -1.8999406 -2.16766 2.6331604 2.616823 -2.2265294 -2.1856682 -0.5084459 -0.4391827 4.144314 4.2210455
104 0.26 0.465951 0.40532115 -0.10023958 -0.07922979 -1.9152187 -2.1474433 2.4710178 2.4948776 -2.1494887 -2.1036243 -0.53853667 -0.48010755 4.162966 4.2592764
105 0.2625 0.47374144 0.4207334 -0.050028794 -0.036790423 -1.9847071 -2.209925 2.3645425 2.4185097 -2.1041775 -2.0681524 -0.5391083 -0.4905444 4.243165 4.352105
106 0.265 0.4872127 0.418214 -0.0045917183 0.03018254 -2.0754 -2.284212 2.3488498 2.3137882 -2.0817008 -2.0467885 -0.5680355 -0.47331855 4.3441176 4.4404025
107 0.2675 0.48459294 0.39514643 0.06629443 0.13308959 -2.155196 -2.3632119 2.259487 2.1521046 -2.0736303 -1.9911183 -0.54028577 -0.51300544 4.4595118 4.443421
108 0.27 0.45451495 0.39975938 0.17469867 0.122340575 -2.2462604 -2.3661664 2.0914204 2.0547502 -2.0280004 -1.9023412 -0.58357507 -0.5720827 4.4537716 4.4520917
109 0.2725 0.44250676 0.42801094 0.19402122 0.07490376 -2.266824 -2.3394136 1.9636172 1.9839796 -1.9520679 -1.8391087 -0.6295937 -0.6308733 4.460314 4.4424577
110 0.275 0.4806194 0.43002206 0.14294912 0.06915728 -2.2116954 -2.2623546 1.9005687 1.8591411 -1.8906785 -1.7749647 -0.69787717 -0.6913149 4.4476314 4.38535
111 0.2775 0.47847125 0.4301601 0.1392645 0.051592406 -2.1250217 -2.2040262 1.762904 1.7173028 -1.8235818 -1.7106435 -0.75621766 -0.75239754 4.3864574 4.325973
112 0.28 0.47819218 0.44170406 0.101955846 0.0006780252 -2.0858705 -2.1899996 1.6146727 1.60819 -1.7585533 -1.6432648 -0.8208776 -0.7923922 4.3271394 4.3223143
113 0.28250000000000003 0.49651906 0.4896603 0.05490467 -0.00384509 -2.078392 -2.175306 1.5249159 1.5641581 -1.6912323 -1.5759269 -0.85683584 -0.8254191 4.367286 4.402772
114 0.28500000000000003 0.5522205 0.5276154 0.061011653 0.015461007 -2.0541544 -2.1909177 1.5004365 1.5479959 -1.6286418 -1.4862547 -0.89539385 -0.87898844 4.4703436 4.548009
115 0.28750000000000003 0.5845787 0.57234204 0.078427926 0.03603467 -2.073642 -2.2263422 1.4864417 1.5410475 -1.5300901 -1.4380674 -0.95932865 -0.93532866 4.631226 4.6978207
116 0.29 0.63453346 0.6358383 0.0986677 0.051311325 -2.1087868 -2.2348945 1.481227 1.5540185 -1.4846505 -1.39685 -1.0255632 -1.0146042 4.7912784 4.8375845
117 0.2925 0.69449264 0.7226838 0.121349975 0.057606306 -2.0970666 -2.1879547 1.4667861 1.5867249 -1.3909509 -1.3051392 -1.098183 -1.1310381 4.9380317 4.9665093
118 0.295 0.7923584 0.81669617 0.11298999 0.038320456 -2.0059333 -2.0843594 1.5091755 1.6107427 -1.2641366 -1.1697739 -1.2417766 -1.2849847 5.0536914 5.063414
119 0.2975 0.85687 0.8750184 0.0628454 -0.018273633 -1.8797919 -1.9492562 1.4820797 1.573353 -1.156119 -1.066544 -1.4111992 -1.4433981 5.0920825 5.072989
120 0.3 0.887352 0.9125234 -0.00553295 -0.086032465 -1.7397633 -1.805404 1.4301677 1.5209855 -1.110804 -1.0130982 -1.5012708 -1.5401454 5.0442324 5.0160336
121 0.3025 0.94192106 0.9775689 -0.068567164 -0.14047426 -1.6013852 -1.6624401 1.395646 1.4845266 -1.0420892 -0.9103824 -1.6151279 -1.6846154 4.981278 4.958914
122 0.305 1.012196 1.0389519 -0.08933202 -0.15581852 -1.4609427 -1.532454 1.3440363 1.4382936 -0.9074945 -0.78456306 -1.7808969 -1.8405982 4.947735 4.9450336
123 0.3075 1.0369254 1.062047 -0.09256879 -0.15587348 -1.3933834 -1.4837328 1.3386279 1.396374 -0.89082277 -0.7325269 -1.891564 -1.909226 4.9891305 4.9460382
124 0.31 1.0513805 1.0753598 -0.07621593 -0.11360597 -1.3686609 -1.4898778 1.2877079 1.3333921 -0.8544487 -0.6824962 -1.9395978 -1.9497464 5.0012865 4.9717355
125 0.3125 1.0716525 1.1063197 0.00077447295 -0.022013977 -1.4114656 -1.5413644 1.2112778 1.2868093 -0.7930639 -0.62394506 -1.9755532 -2.0010178 5.048041 5.042256
126 0.315 1.122738 1.1418386 0.06637323 0.028592393 -1.4077566 -1.5284529 1.2248808 1.2692416 -0.7577673 -0.5970802 -2.0860186 -2.104284 5.1371174 5.111889
127 0.3175 1.1393667 1.1303939 0.07736313 0.038888853 -1.3752457 -1.4921987 1.1567371 1.1430217 -0.7159189 -0.5587727 -2.170842 -2.1450803 5.2009335 5.099239
128 0.32 1.1041099 1.1097533 0.0832342 0.02617218 -1.3408371 -1.4489272 1.014228 1.0192896 -0.67257446 -0.5236961 -2.2075953 -2.1655157 5.1072874 5.020449
129 0.3225 1.0934674 1.0993011 0.052247744 0.0045102946 -1.2867821 -1.4011065 0.90866005 0.8933772 -0.6339174 -0.494121 -2.2290497 -2.1721969 5.020003 4.93479
130 0.325 1.0993961 1.0883597 0.012300141 -0.0031385804 -1.1774031 -1.354501 0.81761515 0.74501204 -0.61088306 -0.4807406 -2.3169873 -2.1712449 4.9390492 4.846703
131 0.3275 1.0851114 1.1036307 -0.02558764 0.0023005782 -1.1403323 -1.3271314 0.72700286 0.68249553 -0.5881808 -0.45651847 -2.3483741 -2.2090766 4.8862877 4.876597
132 0.33 1.0683633 1.1564587 -0.028108746 0.015437846 -1.0931084 -1.3123059 0.5522664 0.6585353 -0.5722406 -0.3926133 -2.3576596 -2.289135 4.777063 4.952533
133 0.3325 1.0857542 1.2252153 -0.019645408 0.028274257 -1.066215 -1.2921222 0.48618162 0.6419693 -0.54156077 -0.30918944 -2.4041533 -2.386255 4.808918 5.0200534
134 0.335 1.1502476 1.2786193 -0.0057735667 0.039518364 -1.0595455 -1.2506261 0.45753217 0.62606245 -0.4588855 -0.23683257 -2.4997919 -2.4821718 4.875577 5.0671854
135 0.3375 1.1971693 1.318087 0.028579917 0.05157844 -1.0726593 -1.182695 0.4668796 0.6007092 -0.4228756 -0.1726805 -2.5460563 -2.5731454 4.985202 5.0899606
136 0.34 1.2315215 1.3515205 0.06915693 0.059123408 -1.0502007 -1.1065319 0.39574784 0.57102907 -0.37316456 -0.12004942 -2.652693 -2.654915 5.0316052 5.0925813
137 0.3425 1.2645721 1.408756 0.07217369 0.036661163 -0.9772123 -1.0549815 0.3672976 0.58416116 -0.32538173 -0.07240294 -2.7316298 -2.7402823 5.0306864 5.0966988
138 0.34500000000000003 1.3367566 1.4875937 0.033942737 0.0028527714 -0.9308176 -1.006341 0.40279752 0.6261535 -0.2765871 -0.013942398 -2.8204634 -2.8350313 5.0359244 5.1028996
139 0.34750000000000003 1.3784329 1.5645015 -0.019965649 -0.027267087 -0.7949105 -0.9174355 0.4301347 0.63538367 -0.24916118 0.036565877 -2.9483538 -2.9316933 4.958975 5.0480013
140 0.35000000000000003 1.4012569 1.5848392 -0.047777772 -0.051309492 -0.67444444 -0.80635315 0.42486334 0.64104176 -0.22077566 0.05520332 -3.0545168 -3.039048 4.8312902 4.9226418
141 0.3525 1.4287508 1.6211135 -0.05459605 -0.059923984 -0.5848512 -0.7536969 0.41435164 0.6456753 -0.14974433 0.08157331 -3.179356 -3.1195736 4.669756 4.860482
142 0.355 1.4823581 1.6502786 -0.08455255 -0.052686263 -0.52319324 -0.7284128 0.44396043 0.6245589 -0.11576216 0.12104611 -3.2830024 -3.1979597 4.629606 4.818802
143 0.3575 1.4966233 1.6731323 -0.030207075 -0.04659702 -0.49180973 -0.708005 0.507875 0.6054036 -0.11806928 0.15728918 -3.40518 -3.277615 4.574842 4.7786736
144 0.36 1.5167571 1.6891297 0.017559614 -0.04349783 -0.48791814 -0.69014716 0.5115474 0.5856022 -0.08532992 0.18971829 -3.5268779 -3.3592021 4.5712347 4.738494
145 0.3625 1.5498046 1.6979699 0.057956886 -0.044224396 -0.4879656 -0.675113 0.46442634 0.56532896 -0.020918839 0.21709864 -3.6204455 -3.4421024 4.556803 4.698719
146 0.365 1.5501927 1.7043355 0.085781895 -0.046314403 -0.4437106 -0.66346973 0.469827 0.54650563 -0.008573335 0.2407678 -3.7643328 -3.5231447 4.4383345 4.6592813
147 0.3675 1.5390505 1.7098442 0.07538026 -0.04859966 -0.42132774 -0.65370315 0.48514628 0.52960706 -0.036264367 0.2591743 -3.8240418 -3.6035192 4.384923 4.6175094
148 0.37 1.5368868 1.7084653 0.046990052 -0.054952838 -0.3602408 -0.6385621 0.42110837 0.5170262 -0.008463681 0.26151672 -3.8737483 -3.678816 4.2675085 4.5598364
149 0.3725 1.4941858 1.6999909 0.03764393 -0.06976448 -0.29748294 -0.6125335 0.3068133 0.50290084 -0.010140697 0.24588658 -3.8746495 -3.7439635 4.078667 4.472053
150 0.375 1.4642473 1.6868483 -0.0046228543 -0.08881441 -0.22793157 -0.5680744 0.29015476 0.46770707 -0.02361291 0.2275188 -3.9409642 -3.79886 3.9173033 4.3527207
151 0.3775 1.4606488 1.6556282 -0.010434553 -0.10793857 -0.19847062 -0.49660382 0.25453633 0.36750945 -0.015577611 0.22074497 -3.9709005 -3.8246677 3.84636 4.179308
152 0.38 1.4486321 1.6274503 0.023981247 -0.14165892 -0.19944504 -0.42458594 0.13875902 0.3167429 0.020060265 0.2207119 -4.0067782 -3.878073 3.7850044 3.9995375
153 0.3825 1.4125055 1.5944515 0.061038665 -0.18172455 -0.20784067 -0.35608456 0.04307981 0.2977476 0.016492927 0.20901164 -4.0904536 -3.9536755 3.6855197 3.836632
154 0.385 1.4460086 1.5663817 0.08733249 -0.18118624 -0.19581546 -0.33351806 0.013457364 0.23647639 0.062501095 0.21492225 -4.2206163 -4.006532 3.680263 3.7415905
155 0.3875 1.4701427 1.5272027 0.13211378 -0.15739211 -0.20769566 -0.32877007 -0.05764106 0.13223666 0.10964396 0.22823796 -4.315702 -4.066156 3.6666129 3.6510231
156 0.39 1.4594893 1.5003073 0.14557454 -0.120484136 -0.19627257 -0.33398908 -0.112454176 0.0502157 0.12630394 0.23097588 -4.40073 -4.1561437 3.5973728 3.5781379
157 0.3925 1.4331988 1.5176301 0.10648653 -0.091423005 -0.13946031 -0.32106203 -0.113955036 0.010873329 0.08614672 0.26860958 -4.4150906 -4.2832 3.5474799 3.5635188
158 0.395 1.4415568 1.5269941 0.06092173 -0.051543113 -0.02479649 -0.3223295 -0.13229823 -0.068981975 0.14582512 0.310193 -4.5259094 -4.3794436 3.3493135 3.5382285
159 0.3975 1.4322001 1.506784 0.01861171 -0.054052226 0.013783509 -0.2979924 -0.11052708 -0.10939396 0.15327628 0.312917 -4.558524 -4.4484377 3.2197526 3.4732823
160 0.4 1.4145337 1.4751693 0.00448557 -0.07580097 0.040739723 -0.25937194 -0.09636098 -0.1347875 0.14292428 0.29696596 -4.62116 -4.504856 3.0636883 3.394308
161 0.4025 1.415625 1.4420865 -0.007034868 -0.09882419 0.0900899 -0.2198938 -0.095986545 -0.14486924 0.15142179 0.28263745 -4.6737986 -4.5641117 2.9406137 3.28546
162 0.405 1.4420277 1.4171693 -0.0022505447 -0.11320889 0.06685989 -0.18003318 -0.04660996 -0.13782592 0.23517269 0.2733319 -4.8649454 -4.63299 2.712201 3.1530144
163 0.40750000000000003 1.493044 1.4074997 0.049541954 -0.11711507 0.037491076 -0.14112052 -0.040393032 -0.13612424 0.34019318 0.2784027 -5.0918026 -4.7048526 2.5475109 3.029562
164 0.41000000000000003 1.5292369 1.413836 0.088677935 -0.1122801 0.0271143 -0.09677316 -0.034403946 -0.14657679 0.40672705 0.29576993 -5.238957 -4.7770433 2.4430478 2.921656
165 0.41250000000000003 1.5316402 1.4348457 0.095674224 -0.09077996 0.031252228 -0.09426059 -0.008255348 -0.13238354 0.45458677 0.34627515 -5.3275166 -4.9195347 2.28786 2.769423
166 0.41500000000000004 1.5236393 1.4662812 0.069557965 -0.052806456 0.06099528 -0.10072537 0.009985151 -0.1279296 0.508954 0.4086016 -5.382994 -5.0795684 2.113716 2.6412983
167 0.4175 1.5087878 1.4946766 0.040041562 -0.0147522725 0.12141485 -0.109793 0.033989318 -0.12696268 0.545874 0.46391004 -5.4245863 -5.215456 1.9747287 2.525709
168 0.42 1.4853703 1.5027843 0.006101109 -0.005594436 0.17812508 -0.10876579 0.038104292 -0.10347809 0.5554347 0.51131725 -5.4486666 -5.3149533 1.8238269 2.3746648
169 0.4225 1.4469832 1.5007205 -0.029992431 -0.022563905 0.25377652 -0.08076277 0.0009665154 -0.083289586 0.5606579 0.5619634 -5.396368 -5.3827143 1.6252536 2.2206132
170 0.425 1.4225632 1.4931283 -0.06952006 -0.04304663 0.32565933 -0.03748204 -0.0041012447 -0.070998736 0.555331 0.6021796 -5.362623 -5.4443364 1.5230974 2.0887482
171 0.4275 1.4273047 1.4767276 -0.0342464 -0.067845374 0.31099352 0.00427673 -0.00772777 -0.07602672 0.58672327 0.6241512 -5.463709 -5.4894814 1.4327954 1.9443387
172 0.43 1.4323808 1.4555295 0.020505678 -0.09151879 0.32244486 0.046438474 -0.12290719 -0.116796315 0.6827054 0.64622796 -5.5348887 -5.4949045 1.2904465 1.7730976
173 0.4325 1.4121869 1.432804 0.051534027 -0.098197475 0.38939467 0.093538135 -0.2292132 -0.19629636 0.70520264 0.6831609 -5.573801 -5.493649 1.157886 1.5890977
174 0.435 1.3928158 1.40656 0.08141439 -0.086287 0.44381815 0.14229654 -0.2865889 -0.3006879 0.70325625 0.7216879 -5.613303 -5.511028 1.075521 1.4113845
175 0.4375 1.3925925 1.3806772 0.09728822 -0.054321744 0.4519296 0.19141394 -0.3072964 -0.42274773 0.74434954 0.748034 -5.664941 -5.552846 1.0000445 1.2489235
176 0.44 1.3613251 1.3573238 0.08244355 -0.03623306 0.54663044 0.25018135 -0.36795503 -0.5141742 0.7763199 0.78757906 -5.6345067 -5.581303 0.9002906 1.1269575
177 0.4425 1.3027387 1.3348955 0.074944414 -0.039418966 0.6676998 0.31362897 -0.4245847 -0.58022916 0.740637 0.83314294 -5.5931854 -5.5867667 0.7789768 1.0246141
178 0.445 1.2640728 1.3008002 0.042793088 -0.055690095 0.74378395 0.4072685 -0.4332713 -0.64013284 0.71744734 0.86778045 -5.5176096 -5.5510354 0.6965958 0.9177465
179 0.4475 1.2611815 1.2661108 0.036174826 -0.07145377 0.77604157 0.49019265 -0.44176108 -0.6806619 0.78541815 0.89497423 -5.5609117 -5.5220737 0.59595644 0.81848574
180 0.45 1.2125868 1.2469208 0.005969409 -0.08174348 0.8755584 0.545414 -0.46658987 -0.7038209 0.8038863 0.9270229 -5.5155063 -5.5282254 0.4882653 0.7344158
181 0.4525 1.2030717 1.2392943 0.057287715 -0.07065312 0.9047714 0.5858145 -0.5072428 -0.73303133 0.8395071 0.9754855 -5.587998 -5.584791 0.40454268 0.6538754
182 0.455 1.1764975 1.2280616 0.07206182 -0.05842204 0.9948166 0.6369868 -0.5407451 -0.767915 0.91181403 1.0315679 -5.6454163 -5.649991 0.2930975 0.56420195
183 0.4575 1.1332377 1.2114445 0.06557982 -0.051129036 1.1604276 0.7058373 -0.555203 -0.8038572 1.0203607 1.0958352 -5.666981 -5.7074447 0.13735841 0.4656533
184 0.46 1.1067789 1.1924188 0.09054497 -0.05713768 1.2664216 0.80112976 -0.59212714 -0.8383893 1.070672 1.1707644 -5.6906157 -5.7399178 0.056223307 0.3588974
185 0.4625 1.0845066 1.1704626 0.09997225 -0.06276548 1.3457755 0.910398 -0.63366497 -0.8718829 1.1097789 1.2457411 -5.6525054 -5.756597 -0.0051649953 0.26073825
186 0.465 1.0192548 1.143785 0.035552748 -0.06856364 1.5126734 1.0175816 -0.62484884 -0.9044877 1.1246105 1.3047028 -5.5412817 -5.7274103 -0.084100686 0.17071956
187 0.4675 0.9518395 1.098576 -0.03463421 -0.094155505 1.6792113 1.1528292 -0.6154691 -0.91968405 1.1357437 1.3404299 -5.427649 -5.6520762 -0.16569643 0.07849384
188 0.47000000000000003 0.9278502 1.0356666 -0.060648598 -0.13957074 1.7980984 1.3140671 -0.6755254 -0.9226652 1.1835313 1.3667611 -5.3117485 -5.538999 -0.22520815 -0.009153254
189 0.47250000000000003 0.88146555 0.95483893 -0.08286423 -0.20980725 1.9598871 1.4990965 -0.76116836 -0.91316307 1.2257652 1.3824382 -5.179728 -5.3978243 -0.30401918 -0.09673275
190 0.47500000000000003 0.8200937 0.8790847 -0.07151658 -0.2602811 2.0550745 1.6563948 -0.773058 -0.9050127 1.2311523 1.3878851 -5.174054 -5.275301 -0.36970213 -0.17641658
191 0.47750000000000004 0.7654243 0.82452756 -0.039981537 -0.25603464 2.1951814 1.7370225 -0.8692746 -0.9191583 1.2987726 1.3884562 -5.1413183 -5.20842 -0.44649062 -0.23787944
192 0.48 0.6911306 0.7740238 -0.0089949 -0.24573869 2.3686888 1.7984493 -1.0110027 -0.9262135 1.3864305 1.3854114 -5.0194488 -5.179666 -0.5121221 -0.29560664
193 0.4825 0.54805213 0.72775894 0.022457678 -0.2348702 2.5827172 1.8542186 -1.1010077 -0.9304325 1.4295467 1.3837596 -4.88794 -5.166656 -0.66326314 -0.34720504
194 0.485 0.4692392 0.68413657 0.031554695 -0.22265962 2.6874003 1.9079528 -1.1280192 -0.93385446 1.4479111 1.3843172 -4.8468575 -5.1634107 -0.7540172 -0.39456558
195 0.4875 0.44449493 0.63306844 0.009505723 -0.21229306 2.7819781 1.9756438 -1.1639256 -0.937181 1.4684688 1.3852594 -4.7069364 -5.161102 -0.7561554 -0.44468504
196 0.49 0.27361748 0.5712468 0.003924936 -0.19179703 3.0432749 2.073187 -1.2871175 -0.9624008 1.5592068 1.39922 -4.3873253 -5.1635737 -0.9069832 -0.5086503
197 0.4925 0.15153083 0.5094138 0.009217124 -0.16560681 3.1823835 2.208108 -1.3372586 -1.0430552 1.570846 1.4553111 -4.241148 -5.126279 -1.0622871 -0.57793385
198 0.495 0.08213731 0.41098112 0.002825059 -0.14755696 3.3332763 2.3893893 -1.4058077 -1.1235769 1.6140001 1.508162 -4.092877 -5.0257525 -1.1070317 -0.6789988
199 0.4975 -0.03797225 0.28690478 0.0048166737 -0.13484633 3.5273912 2.5972853 -1.51813 -1.2178507 1.7010899 1.5587087 -3.8996224 -4.8586364 -1.2213565 -0.80058676
200 0.5 -0.22394302 0.10056397 0.0312765 -0.13573594 3.844377 2.8718069 -1.7125645 -1.3461976 1.8273284 1.6600884 -3.6517315 -4.5199065 -1.4563786 -0.97594154


==> graphs/tire/old/error_total_x_7.txt <==
tsnap tspan MSE_q MSE_v MSE_sigma
1 0.0025 9.7739976e-05 0.005623856 0.001172925
2 0.005 3.6332527e-05 0.047440436 0.009954984
3 0.0075 1.7332195e-05 0.021908669 0.0042785914
4 0.01 1.9460596e-05 0.024772758 0.0031715718
5 0.0125 1.3735662e-05 0.025377579 0.0030380692
6 0.015 6.15772e-06 0.025384307 0.0026790404
7 0.0175 5.2554874e-06 0.023375869 0.002709697
8 0.02 1.5421609e-05 0.036499117 0.0055028223
9 0.0225 3.0313413e-05 0.035343096 0.006292293
10 0.025 4.2565585e-05 0.02467415 0.0056234007
11 0.0275 4.3253982e-05 0.027803749 0.0048469123
12 0.03 3.5570676e-05 0.026499711 0.0051756133
13 0.0325 4.886469e-05 0.027078675 0.004891906
14 0.035 5.626134e-05 0.028125172 0.005841896
15 0.0375 2.8333487e-05 0.028271953 0.004068022
16 0.04 2.935563e-05 0.026000043 0.004441528
17 0.0425 2.9798399e-05 0.023662033 0.0039572143
18 0.045 5.652702e-05 0.023577342 0.0050277957
19 0.0475 5.510647e-05 0.026047667 0.005735965
20 0.05 3.1982167e-05 0.023727415 0.004637843
21 0.0525 2.774754e-05 0.02899701 0.0055712345
22 0.055 3.4019653e-05 0.026763782 0.004410996
23 0.0575 3.5387206e-05 0.035527926 0.0046878606
24 0.06 3.664012e-05 0.026378445 0.0039255214
25 0.0625 4.0958912e-05 0.025169432 0.0040669483
26 0.065 6.442811e-05 0.030436257 0.0066858507
27 0.0675 6.0530012e-05 0.02657292 0.0044407533
28 0.07 4.444386e-05 0.023331324 0.004097196
29 0.0725 3.346032e-05 0.021113211 0.0039743823
30 0.075 4.4316566e-05 0.021761635 0.005071904
31 0.0775 3.9089e-05 0.03152189 0.0050950237
32 0.08 2.923816e-05 0.023626281 0.0032404053
33 0.0825 3.7159203e-05 0.023037577 0.0038285293
34 0.085 4.0682684e-05 0.024436226 0.0041369027
35 0.08750000000000001 2.7289725e-05 0.022983901 0.004490296
36 0.09 1.9592813e-05 0.025261706 0.002768438
37 0.0925 2.4677202e-05 0.02128072 0.0037254372
38 0.095 2.7560784e-05 0.027319135 0.0053794067
39 0.0975 2.8240791e-05 0.020679772 0.005438499
40 0.1 2.3798631e-05 0.024907244 0.004032856
41 0.10250000000000001 1.9550585e-05 0.02339419 0.0037286866
42 0.105 2.81908e-05 0.025333961 0.0040301303
43 0.1075 3.4042343e-05 0.02222616 0.005096373
44 0.11 3.5254194e-05 0.023324609 0.004098679
45 0.1125 4.608364e-05 0.02270618 0.0041097845
46 0.115 6.169588e-05 0.023086188 0.00399947
47 0.11750000000000001 6.3813255e-05 0.024351604 0.0046426873
48 0.12 5.9624737e-05 0.023835214 0.0054160594
49 0.1225 5.017927e-05 0.02686198 0.004562279
50 0.125 5.2103424e-05 0.02486934 0.0045616464
51 0.1275 7.224568e-05 0.02730979 0.006565647
52 0.13 9.8196244e-05 0.023990756 0.007774614
53 0.1325 6.9655216e-05 0.03604339 0.008655025
54 0.135 6.320925e-05 0.039814666 0.0099455295
55 0.1375 0.00010608451 0.035170663 0.011051553
56 0.14 0.00017894042 0.034357358 0.010704603
57 0.14250000000000002 0.00010791304 0.039477963 0.009065203
58 0.145 2.7579823e-05 0.044927742 0.008730852
59 0.1475 3.877712e-05 0.037785802 0.006443636
60 0.15 9.802464e-05 0.04736347 0.007688649
61 0.1525 0.00015926511 0.05652078 0.012638826
62 0.155 0.00020797142 0.054433156 0.010617281
63 0.1575 3.1588763e-05 0.030997045 0.010004332
64 0.16 2.5381336e-05 0.041867208 0.008197478
65 0.1625 1.3939981e-05 0.059347052 0.0041712658
66 0.165 3.1496627e-05 0.060773533 0.006691272
67 0.1675 8.091689e-05 0.051999073 0.010698408
68 0.17 0.00011017858 0.057831604 0.012843721
69 0.17250000000000001 8.661954e-05 0.078613855 0.009439918
70 0.17500000000000002 2.446575e-05 0.078851454 0.005112199
71 0.1775 1.8409171e-05 0.08395771 0.0058143116
72 0.18 6.169873e-05 0.08343331 0.009891146
73 0.1825 0.00013125197 0.058400314 0.010437771
74 0.185 0.00020441004 0.039881483 0.0064068395
75 0.1875 0.00025040208 0.036695644 0.0052393116
76 0.19 0.00027300918 0.039355624 0.005060854
77 0.1925 0.00013917696 0.028929582 0.007436382
78 0.195 1.1845569e-05 0.04168519 0.0042529865
79 0.1975 8.173263e-05 0.04038314 0.004187373
80 0.2 0.0001041141 0.051329657 0.0043976256
81 0.2025 5.0724146e-05 0.04679136 0.0042940457
82 0.20500000000000002 4.7073987e-05 0.05328389 0.005060836
83 0.20750000000000002 8.19397e-05 0.04279865 0.006698834
84 0.21 0.00017006362 0.038134854 0.005310263
85 0.2125 0.00024402999 0.03387022 0.0054688663
86 0.215 0.0001681141 0.02962852 0.0059928745
87 0.2175 0.00011834528 0.034782548 0.0076717027
88 0.22 0.00015587945 0.05782582 0.00447387
89 0.2225 0.0001462038 0.073473655 0.0035859572
90 0.225 0.00020457081 0.06271922 0.004520546
91 0.2275 0.0003380304 0.05676216 0.007170347
92 0.23 0.00036702142 0.059325665 0.006791797
93 0.2325 0.00027644142 0.04519296 0.0068484307
94 0.23500000000000001 0.00018734286 0.03663513 0.005687069
95 0.23750000000000002 7.728663e-05 0.033607844 0.004136391
96 0.24 1.3509427e-05 0.03701129 0.004470188
97 0.2425 2.0538826e-05 0.04055241 0.00605517
98 0.245 9.394294e-05 0.038905557 0.0041344888
99 0.2475 0.00016142339 0.04048193 0.0035320388
100 0.25 0.00015044854 0.029711267 0.0046762223
101 0.2525 8.483123e-05 0.03315873 0.005504854
102 0.255 5.7498935e-05 0.060283888 0.0062858737
103 0.2575 7.237041e-05 0.063233286 0.0041112076
104 0.26 4.002576e-05 0.042464588 0.0050920476
105 0.2625 2.7174901e-05 0.041375965 0.004678
106 0.265 5.1774914e-06 0.032082196 0.005474735
107 0.2675 5.2113075e-05 0.037716877 0.004436124
108 0.27 0.00011761856 0.04890049 0.003835703
109 0.2725 0.0001744785 0.05564316 0.0037251615
110 0.275 0.00039176454 0.052328985 0.0046713394
111 0.2775 0.00071700296 0.049422324 0.0063271117
112 0.28 0.0009705359 0.07968199 0.005467789
113 0.28250000000000003 0.000889678 0.07233551 0.006357705
114 0.28500000000000003 0.00066798466 0.06135549 0.0043194876
115 0.28750000000000003 0.0004158008 0.04008469 0.005560407
116 0.29 0.0001719056 0.056318033 0.007197603
117 0.2925 2.5913907e-05 0.046298962 0.004038193
118 0.295 2.3987484e-05 0.037091494 0.0039673517
119 0.2975 6.250021e-05 0.035483006 0.0046555568
120 0.3 4.3374483e-05 0.030795574 0.004664148
121 0.3025 6.622532e-05 0.03730667 0.0051526087
122 0.305 0.00014597653 0.051171914 0.012813688
123 0.3075 0.00012281389 0.059636075 0.0079070395
124 0.31 6.277635e-05 0.04065149 0.006736617
125 0.3125 4.968891e-05 0.033605855 0.005744118
126 0.315 0.00014098133 0.04514732 0.004998398
127 0.3175 4.2858916e-05 0.040715065 0.0048209354
128 0.32 1.0468717e-05 0.039096635 0.004837426
129 0.3225 0.00015524056 0.037737194 0.00823797
130 0.325 0.00051472796 0.03921899 0.008665643
131 0.3275 0.0005588189 0.046667274 0.0041023903
132 0.33 0.00035642608 0.053536844 0.003595169
133 0.3325 0.00016960061 0.0667367 0.0033870165
134 0.335 6.894737e-05 0.057048645 0.007786781
135 0.3375 2.7545859e-05 0.047920614 0.008407126
136 0.34 1.3003205e-05 0.05225863 0.0045148437
137 0.3425 1.0286601e-05 0.05796959 0.0039778207
138 0.34500000000000003 7.1009235e-05 0.04507686 0.007697403
139 0.34750000000000003 0.00015015401 0.037840147 0.0037906116
140 0.35000000000000003 0.00015778579 0.042484567 0.008095471
141 0.3525 0.00019985986 0.058970854 0.0075155683
142 0.355 0.00023267248 0.069418706 0.009480498
143 0.3575 0.00026755434 0.08047164 0.007512154
144 0.36 0.00030096355 0.07100576 0.005802957
145 0.3625 0.00033542325 0.071857795 0.008776321
146 0.365 0.00036650986 0.07541051 0.010022707
147 0.3675 0.00039575878 0.08999727 0.014896445
148 0.37 0.00040523137 0.06882175 0.016962642
149 0.3725 0.00037007933 0.0603054 0.020242305
150 0.375 0.00028374445 0.060004145 0.022928119
151 0.3775 0.00010471434 0.0590478 0.012755387
152 0.38 5.0040166e-05 0.0321836 0.00940403
153 0.3825 4.476817e-05 0.039004147 0.0068577337
154 0.385 8.755853e-05 0.041312505 0.0070360047
155 0.3875 0.0001973614 0.046363156 0.006681924
156 0.39 0.0002717429 0.051636275 0.0074011926
157 0.3925 0.0001456934 0.06119357 0.009186042
158 0.395 0.00012396906 0.042519927 0.010789235
159 0.3975 0.00015378447 0.03916106 0.00983396
160 0.4 0.00020363007 0.04541849 0.011034143
161 0.4025 0.0002768256 0.03726383 0.014747821
162 0.405 0.0003533858 0.048095226 0.015664147
163 0.40750000000000003 0.00041026055 0.050597828 0.019663244
164 0.41000000000000003 0.00042905108 0.057157297 0.021934154
165 0.41250000000000003 0.00036904615 0.054011982 0.024829015
166 0.41500000000000004 0.0002746208 0.04634813 0.026893405
167 0.4175 0.00024988267 0.05956033 0.03109256
168 0.42 0.00029141572 0.04791993 0.03478587
169 0.4225 0.00027382924 0.055257324 0.039372623
170 0.425 0.00023927072 0.070474744 0.037476722
171 0.4275 0.00023433217 0.050238904 0.03481509
172 0.43 0.00028743033 0.052895874 0.031420458
173 0.4325 0.00034687397 0.06623224 0.02290687
174 0.435 0.00036306886 0.04979792 0.01661461
175 0.4375 0.00031495493 0.0414499 0.010253129
176 0.44 0.00027746893 0.03827781 0.012652258
177 0.4425 0.00028588015 0.03641541 0.008765719
178 0.445 0.00035231505 0.032799575 0.008404684
179 0.4475 0.00044504914 0.043922003 0.010557515
180 0.45 0.00048609803 0.03973269 0.008065554
181 0.4525 0.000382865 0.03503583 0.008871821
182 0.455 0.00025448328 0.03317693 0.011570155
183 0.4575 0.00014763446 0.05106182 0.011339092
184 0.46 7.840173e-05 0.037889656 0.012750875
185 0.4625 4.662585e-05 0.038362425 0.012134646
186 0.465 4.9001083e-05 0.041957524 0.015709896
187 0.4675 5.452431e-05 0.05895695 0.014183342
188 0.47000000000000003 7.350085e-05 0.05092102 0.014103811
189 0.47250000000000003 0.00012644033 0.038627088 0.012441902
190 0.47500000000000003 0.00023751857 0.028992474 0.01243809
191 0.47750000000000004 0.00043891766 0.04486843 0.014305316
192 0.48 0.0006363971 0.032129284 0.020158386
193 0.4825 0.00083017885 0.07009023 0.023882406
194 0.485 0.0009910641 0.06150806 0.028759405
195 0.4875 0.0010899577 0.06344312 0.033943113
196 0.49 0.0010081003 0.081248015 0.037910715
197 0.4925 0.00082681095 0.11500224 0.038729493
198 0.495 0.00070607895 0.109215945 0.03698569
199 0.4975 0.0005726744 0.084509514 0.035122827
200 0.5 0.0005043911 0.04507707 0.031328537


==> graphs/tire/old/q1_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 0.0936356 0.10289404 -0.147371 -0.12268118 -0.143397 -0.12963712 0.148895 0.16577812
2 0.005 0.0940826 0.1007914 -0.134647 -0.12054041 -0.14144 -0.13397081 0.161583 0.17133589
3 0.0075 0.0941067 0.10020093 -0.121689 -0.11583298 -0.1403 -0.1362276 0.174331 0.17909782
4 0.01 0.0944585 0.099466175 -0.108404 -0.11211328 -0.138747 -0.13780878 0.187201 0.18469687
5 0.0125 0.0946024 0.09711372 -0.0950377 -0.09918849 -0.137123 -0.13744046 0.199994 0.19644073
6 0.015 0.0947551 0.094303146 -0.081929 -0.083325654 -0.135237 -0.13544795 0.212472 0.20886438
7 0.0175 0.0948809 0.09288754 -0.0689742 -0.06849616 -0.133463 -0.1333949 0.224625 0.22138499
8 0.02 0.0950026 0.09165352 -0.055944 -0.05994921 -0.131377 -0.13235232 0.236581 0.22841536
9 0.0225 0.0952086 0.09073537 -0.043024 -0.051056657 -0.129222 -0.13129741 0.248726 0.23622757
10 0.025 0.0953159 0.09019966 -0.0296619 -0.041011937 -0.127043 -0.13017038 0.260317 0.24566588
11 0.0275 0.0954528 0.09031118 -0.0165898 -0.029157018 -0.124744 -0.12891713 0.272523 0.2577834
12 0.03 0.0955303 0.09108753 -0.00319863 -0.01590596 -0.122325 -0.12760222 0.284253 0.27188691
13 0.0325 0.0955939 0.09127851 0.0106473 -0.005857315 -0.119869 -0.12693462 0.295945 0.28251502
14 0.035 0.0957202 0.091534205 0.0243924 0.006104564 -0.117351 -0.12475666 0.308236 0.29349804
15 0.0375 0.0957639 0.09231774 0.0380469 0.024678554 -0.114508 -0.120822035 0.319709 0.31019348
16 0.04 0.0959557 0.09254909 0.0514824 0.038074408 -0.11157 -0.116826154 0.330766 0.32026225
17 0.0425 0.0960871 0.092609294 0.0648421 0.053021245 -0.108467 -0.11142904 0.342157 0.32985806
18 0.045 0.0962831 0.09238404 0.0781748 0.06335404 -0.105414 -0.1070163 0.353083 0.33533615
19 0.0475 0.0964319 0.09329874 0.091402 0.077200636 -0.102041 -0.10272615 0.363865 0.3463294
20 0.05 0.0965774 0.09428832 0.104793 0.093397096 -0.0988562 -0.09969004 0.374605 0.3617301
21 0.0525 0.0967029 0.09495576 0.118575 0.10606008 -0.0951013 -0.097631864 0.385501 0.37388554
22 0.055 0.0968487 0.09547157 0.13232 0.117356256 -0.0917692 -0.09529503 0.3964 0.3839823
23 0.0575 0.0970317 0.096256465 0.146091 0.13022014 -0.0881278 -0.09232773 0.406892 0.3952835
24 0.06 0.0970632 0.09704653 0.159916 0.14343499 -0.084411 -0.08905577 0.417386 0.40656474
25 0.0625 0.0972467 0.0981146 0.173753 0.15613061 -0.0807026 -0.08479071 0.427708 0.41630995
26 0.065 0.0974027 0.098497935 0.187344 0.16574177 -0.0766475 -0.08032872 0.438108 0.42155123
27 0.0675 0.0976876 0.09926708 0.200641 0.18023653 -0.0722364 -0.07454286 0.44767 0.43092713
28 0.07 0.0979919 0.10048397 0.213896 0.19622982 -0.0681614 -0.06950962 0.457281 0.44341317
29 0.0725 0.0982785 0.101134114 0.227344 0.21160269 -0.0637096 -0.06528219 0.467411 0.45557284
30 0.075 0.0986727 0.10188146 0.241105 0.22272627 -0.0592021 -0.06273641 0.476706 0.4653993
31 0.0775 0.0990624 0.10255196 0.254497 0.23789132 -0.0544658 -0.058681335 0.486223 0.47748002
32 0.08 0.0995204 0.103126705 0.268131 0.25471148 -0.0496137 -0.05369775 0.495513 0.4900337
33 0.0825 0.100087 0.10385822 0.281909 0.26723137 -0.0448041 -0.049483284 0.505039 0.4992136
34 0.085 0.100709 0.10443756 0.295796 0.2800019 -0.0397453 -0.044271544 0.514262 0.5071547
35 0.08750000000000001 0.101495 0.10462192 0.309102 0.29562557 -0.034524 -0.036776077 0.52273 0.51479346
36 0.09 0.102176 0.10440121 0.322187 0.31147885 -0.0290921 -0.028359532 0.531634 0.52120733
37 0.0925 0.103142 0.10495818 0.335273 0.3234488 -0.0238068 -0.022959456 0.540138 0.5282577
38 0.095 0.104114 0.105756745 0.348494 0.33550036 -0.0178714 -0.018291468 0.548415 0.5365081
39 0.0975 0.105263 0.10652985 0.361675 0.34848678 -0.011916 -0.013026467 0.556691 0.54487634
40 0.1 0.106446 0.10734138 0.374783 0.36284006 -0.00649413 -0.007280488 0.564855 0.55418015
41 0.10250000000000001 0.107853 0.10842796 0.388223 0.37708756 -0.00035128 -0.0022725696 0.572955 0.56472975
42 0.105 0.109117 0.10954793 0.401506 0.38894922 0.00593597 0.0013500736 0.58084 0.57457316
43 0.1075 0.110818 0.110469595 0.414736 0.40094292 0.0124845 0.0070610465 0.588536 0.5814218
44 0.11 0.11214 0.111437894 0.427909 0.41330728 0.0185652 0.015256982 0.596345 0.5853865
45 0.1125 0.113943 0.11248008 0.44045 0.4246889 0.0254095 0.022721011 0.603355 0.58938867
46 0.115 0.115306 0.11348571 0.453147 0.4348482 0.032144 0.02803991 0.610581 0.59478426
47 0.11750000000000001 0.117415 0.11498283 0.465767 0.4470521 0.0391832 0.033450957 0.617834 0.6031122
48 0.12 0.119063 0.11666404 0.478515 0.46051747 0.0458537 0.040421665 0.624954 0.61107534
49 0.1225 0.121257 0.11870377 0.491001 0.47504166 0.0532473 0.04753759 0.631621 0.62035185
50 0.125 0.123017 0.12092944 0.503342 0.48850137 0.0606586 0.052634295 0.638222 0.6312053
51 0.1275 0.125629 0.12309823 0.516214 0.50069344 0.0679807 0.057125762 0.644919 0.6414121
52 0.13 0.127595 0.12496621 0.528805 0.5108631 0.0755584 0.06254845 0.651444 0.64770824
53 0.1325 0.130365 0.12806126 0.541089 0.5258688 0.083347 0.073472746 0.658016 0.6530322
54 0.135 0.132788 0.13039513 0.553014 0.5368176 0.0911471 0.08450957 0.664722 0.65270853
55 0.1375 0.135625 0.13274395 0.564639 0.54368526 0.0988524 0.09501002 0.671081 0.6484707
56 0.14 0.138592 0.13568428 0.575631 0.5502168 0.106906 0.10520208 0.676212 0.64493644
57 0.14250000000000002 0.141394 0.14102617 0.586375 0.57105964 0.114863 0.11735275 0.681927 0.6579457
58 0.145 0.145405 0.1471731 0.59788 0.6000985 0.122898 0.12887417 0.68745 0.68218017
59 0.1475 0.148627 0.15210155 0.609965 0.62370926 0.131455 0.13684587 0.692155 0.7032722
60 0.15 0.152574 0.15649399 0.621821 0.6437066 0.140613 0.14408453 0.697692 0.7207532
61 0.1525 0.156963 0.16259721 0.63416 0.66243285 0.149649 0.15689552 0.702761 0.73154384
62 0.155 0.160427 0.17022195 0.646179 0.6795312 0.158723 0.17429495 0.707513 0.73608685
63 0.1575 0.164787 0.1697177 0.657685 0.66748804 0.167825 0.1782603 0.711937 0.71685594
64 0.16 0.168911 0.17313214 0.668497 0.6762345 0.177106 0.18640938 0.716348 0.71959215
65 0.1625 0.172409 0.17425522 0.679378 0.6854869 0.185931 0.18831827 0.720932 0.7283279
66 0.165 0.176202 0.17684294 0.68965 0.6984545 0.19486 0.19353607 0.724965 0.7384875
67 0.1675 0.180272 0.18405725 0.70021 0.71951216 0.204791 0.20857601 0.729078 0.7501468
68 0.17 0.185364 0.18922096 0.711242 0.7341488 0.214403 0.21983159 0.73328 0.75747824
69 0.17250000000000001 0.189021 0.19204794 0.722105 0.740578 0.224421 0.22585891 0.73734 0.7600576
70 0.17500000000000002 0.193321 0.19445719 0.733642 0.7389053 0.234811 0.23242134 0.741348 0.75244254
71 0.1775 0.198601 0.1966334 0.743808 0.7369775 0.245588 0.23855934 0.744785 0.7448058
72 0.18 0.203671 0.19904111 0.754621 0.73621243 0.256169 0.24493477 0.748678 0.7384282
73 0.1825 0.208177 0.20184147 0.765173 0.7370845 0.266729 0.25161952 0.75171 0.7338874
74 0.185 0.21319 0.2050093 0.774818 0.7398905 0.276851 0.2586847 0.755348 0.73134845
75 0.1875 0.219372 0.20880584 0.783932 0.74592394 0.28739 0.26644388 0.758326 0.7321691
76 0.19 0.224141 0.21242759 0.793642 0.7546752 0.297833 0.27339914 0.76035 0.73681605
77 0.1925 0.229914 0.22084406 0.803404 0.7765743 0.308625 0.28899094 0.764115 0.75016904
78 0.195 0.236033 0.23399071 0.812404 0.80847234 0.319479 0.31383702 0.765963 0.76766515
79 0.1975 0.242504 0.24809141 0.822076 0.8419564 0.331254 0.33993506 0.76913 0.7862952
80 0.2 0.248484 0.25473818 0.831275 0.8543814 0.342801 0.3523577 0.770795 0.791139
81 0.2025 0.255572 0.2625393 0.841009 0.85461813 0.354587 0.3666212 0.773467 0.7814269
82 0.20500000000000002 0.262393 0.27076024 0.849278 0.8529967 0.366321 0.38078126 0.775249 0.77046317
83 0.20750000000000002 0.269138 0.2759702 0.857803 0.8485653 0.377541 0.38980368 0.77722 0.7595202
84 0.21 0.275827 0.27561495 0.866257 0.8400215 0.388534 0.39006 0.779002 0.74881786
85 0.2125 0.28265 0.27813855 0.874402 0.8402081 0.399883 0.39455512 0.781047 0.7458056
86 0.215 0.289818 0.28643152 0.882006 0.85474026 0.411388 0.40808105 0.782844 0.75344
87 0.2175 0.296657 0.29176822 0.890192 0.8673812 0.422984 0.41742045 0.784604 0.76064056
88 0.22 0.304494 0.2939996 0.898405 0.8710618 0.43485 0.42144862 0.786361 0.76159704
89 0.2225 0.3121 0.30201977 0.90619 0.87959784 0.447504 0.43367139 0.788173 0.76420105
90 0.225 0.320306 0.310016 0.91408 0.8815233 0.460233 0.44572687 0.78998 0.7597994
91 0.2275 0.328166 0.313785 0.921791 0.8793262 0.472707 0.45089218 0.791271 0.7550199
92 0.23 0.336224 0.32288718 0.928994 0.8841629 0.484997 0.4641558 0.792872 0.75347704
93 0.2325 0.344335 0.3368298 0.93584 0.89659446 0.497016 0.48426366 0.794564 0.7570089
94 0.23500000000000001 0.352471 0.34826422 0.943509 0.910735 0.508912 0.5009434 0.795527 0.7636322
95 0.23750000000000002 0.360613 0.35824233 0.950085 0.929233 0.520999 0.5158308 0.796493 0.77571887
96 0.24 0.369218 0.36932516 0.956188 0.9493975 0.533171 0.5323246 0.79767 0.7887328
97 0.2425 0.377898 0.38253158 0.963221 0.971173 0.545766 0.55186987 0.798364 0.80190873
98 0.245 0.387254 0.39703992 0.970157 0.99022436 0.558597 0.57312244 0.799051 0.8114899
99 0.2475 0.39651 0.41039664 0.975582 1.0031111 0.571861 0.59189343 0.799681 0.81645
100 0.25 0.406139 0.41984826 0.982017 1.0083075 0.585142 0.60471183 0.800151 0.81611174
101 0.2525 0.41621 0.42660546 0.988159 1.0075712 0.598025 0.6131997 0.800483 0.8119725
102 0.255 0.424858 0.43580714 0.99381 1.00882 0.611008 0.624682 0.800807 0.80944157
103 0.2575 0.43494 0.44899878 0.999252 1.0137253 0.623536 0.6411523 0.801151 0.80941135
104 0.26 0.444819 0.45674044 1.00448 1.0117769 0.635992 0.65053385 0.801387 0.8035825
105 0.2625 0.453829 0.4638375 1.01019 1.0165735 0.648337 0.66006637 0.801841 0.80388165
106 0.265 0.463811 0.4672782 1.01513 1.0161754 0.661504 0.6644828 0.802024 0.80051494
107 0.2675 0.474904 0.46949255 1.02023 1.005921 0.674665 0.66662395 0.802395 0.78797233
108 0.27 0.485052 0.47611386 1.02501 1.0026695 0.688064 0.6743409 0.80245 0.7816442
109 0.2725 0.495521 0.4827355 1.03001 1.0026253 0.701649 0.68213105 0.80277 0.77919245
110 0.275 0.506706 0.4865346 1.03496 0.99263287 0.715162 0.685315 0.802826 0.7685584
111 0.2775 0.517708 0.4898161 1.03907 0.9818354 0.728587 0.68770194 0.803093 0.75733393
112 0.28 0.528067 0.4943199 1.04378 0.97737795 0.74151 0.6921991 0.803175 0.7513429
113 0.28250000000000003 0.53866 0.5057244 1.04837 0.98501384 0.754108 0.70648783 0.803454 0.7540652
114 0.28500000000000003 0.549244 0.52028877 1.05234 0.99836224 0.76697 0.7250401 0.803614 0.7611714
115 0.28750000000000003 0.560778 0.5352755 1.05634 1.0157602 0.779967 0.74443454 0.803788 0.7722742
116 0.29 0.571878 0.5532679 1.06067 1.0368692 0.7931 0.7677129 0.803941 0.7862618
117 0.2925 0.582939 0.5755488 1.06449 1.0588442 0.80654 0.7958348 0.804008 0.8001527
118 0.295 0.595737 0.5999586 1.06792 1.0778507 0.820437 0.8257472 0.804176 0.8111662
119 0.2975 0.607877 0.6186513 1.07133 1.086306 0.834327 0.84734106 0.804254 0.814867
120 0.3 0.619327 0.62943894 1.07488 1.0862335 0.847514 0.8584469 0.804374 0.81332374
121 0.3025 0.631202 0.6460395 1.07759 1.0896738 0.860668 0.87643063 0.804506 0.81347543
122 0.305 0.643335 0.66733783 1.08091 1.0956494 0.873701 0.89966244 0.804655 0.8148696
123 0.3075 0.654645 0.6771484 1.08351 1.0975587 0.88636 0.91007334 0.804929 0.81486875
124 0.31 0.666302 0.6826368 1.08633 1.0964295 0.898883 0.9155951 0.805105 0.8124799
125 0.3125 0.678884 0.6911197 1.08891 1.1007805 0.912044 0.92552984 0.805407 0.8138437
126 0.315 0.691088 0.70927775 1.09109 1.1144775 0.925295 0.9469704 0.805642 0.8224695
127 0.3175 0.703996 0.7148221 1.09392 1.1061615 0.938843 0.95057124 0.805952 0.81484324
128 0.32 0.717211 0.71426505 1.09583 1.0907621 0.952482 0.9464027 0.806187 0.80257094
129 0.3225 0.730174 0.7126817 1.09791 1.0748374 0.965809 0.94101137 0.80661 0.790143
130 0.325 0.742537 0.7101331 1.1001 1.057403 0.978714 0.9342809 0.80701 0.7766767
131 0.3275 0.75548 0.71937037 1.10239 1.0592896 0.991513 0.9437185 0.807464 0.7772921
132 0.33 0.768067 0.7377625 1.10414 1.0712384 1.00407 0.9646265 0.80782 0.7849185
133 0.3325 0.780176 0.7588417 1.10651 1.0843369 1.01633 0.9884294 0.808196 0.7933438
134 0.335 0.792854 0.7786115 1.10805 1.0949882 1.02878 1.0102465 0.808666 0.80022377
135 0.3375 0.806021 0.7970244 1.1102 1.1021026 1.04184 1.0296779 0.809233 0.80467844
136 0.34 0.819854 0.8136852 1.1117 1.106961 1.05464 1.0467122 0.809756 0.80779403
137 0.3425 0.833054 0.83117026 1.11331 1.1176947 1.06765 1.0660012 0.810349 0.815523
138 0.34500000000000003 0.846807 0.8512834 1.11466 1.1324619 1.0807 1.0887997 0.811147 0.8263096
139 0.34750000000000003 0.860466 0.87201035 1.1161 1.1409829 1.09332 1.1103078 0.811809 0.832865
140 0.35000000000000003 0.873576 0.8878316 1.11724 1.141539 1.1056 1.1249671 0.812952 0.8341967
141 0.3525 0.886845 0.9023787 1.11808 1.1461465 1.118 1.1393778 0.81388 0.83816195
142 0.355 0.899687 0.91698337 1.1192 1.1495829 1.12967 1.1534653 0.815362 0.84100115
143 0.3575 0.912705 0.931504 1.11993 1.1531675 1.14145 1.1674457 0.816544 0.8440813
144 0.36 0.926465 0.9457151 1.12054 1.1566775 1.15381 1.1810818 0.818154 0.84718585
145 0.3625 0.940294 0.9593871 1.12119 1.1600676 1.16611 1.1941916 0.819789 0.8502169
146 0.365 0.95374 0.97225887 1.12169 1.1633544 1.17819 1.2065463 0.821692 0.85316736
147 0.3675 0.967772 0.9845564 1.1221 1.166659 1.19043 1.2183874 0.823523 0.85615563
148 0.37 0.982359 0.99521047 1.12255 1.1689084 1.20256 1.2283677 0.825269 0.8585804
149 0.3725 0.995788 1.0036857 1.1229 1.1685172 1.21433 1.235442 0.827487 0.85943466
150 0.375 1.00898 1.0115304 1.12321 1.1639347 1.22557 1.24044 0.829466 0.8576637
151 0.3775 1.02244 1.0160297 1.12372 1.1477457 1.23689 1.2385967 0.831651 0.8480092
152 0.38 1.0359 1.0236523 1.12408 1.1364456 1.24805 1.2410078 0.833455 0.84218335
153 0.3825 1.04921 1.0339804 1.12448 1.1305996 1.25917 1.2473905 0.836406 0.84037447
154 0.385 1.06276 1.0397094 1.12473 1.1232916 1.27044 1.2497301 0.838395 0.8362476
155 0.3875 1.0768 1.04443 1.12494 1.1126597 1.28165 1.2502608 0.840756 0.8293957
156 0.39 1.09092 1.0534993 1.1251 1.1092386 1.29309 1.256855 0.843449 0.82801276
157 0.3925 1.10503 1.0756617 1.12543 1.1191301 1.30399 1.2789303 0.845947 0.8368
158 0.395 1.119 1.0915419 1.12538 1.122303 1.31478 1.2933615 0.848598 0.84052503
159 0.3975 1.13239 1.1021026 1.12572 1.12208 1.32576 1.3017713 0.851716 0.84212166
160 0.4 1.14589 1.110973 1.12584 1.120926 1.33591 1.3081995 0.854845 0.84334147
161 0.4025 1.15942 1.1186428 1.12607 1.1182659 1.34613 1.3130242 0.85786 0.84373635
162 0.405 1.17224 1.1267667 1.12625 1.1157764 1.35644 1.3182399 0.861566 0.844535
163 0.40750000000000003 1.18555 1.1366408 1.12629 1.1144881 1.36667 1.3253535 0.864599 0.8462352
164 0.41000000000000003 1.19963 1.1490614 1.12654 1.1148484 1.37624 1.3351297 0.868842 0.8493133
165 0.41250000000000003 1.2136 1.1658974 1.12653 1.1185948 1.387 1.3499789 0.872734 0.8550814
166 0.41500000000000004 1.22703 1.1858339 1.1267 1.1257296 1.39691 1.3686758 0.87694 0.86312413
167 0.4175 1.24095 1.2020952 1.12673 1.1313138 1.40662 1.3837914 0.880961 0.8696674
168 0.42 1.25456 1.2125002 1.12699 1.1320254 1.41595 1.3919213 0.885203 0.8728956
169 0.4225 1.26758 1.227144 1.1272 1.1332698 1.42557 1.4029545 0.890339 0.87815815
170 0.425 1.28051 1.2434006 1.12729 1.1359103 1.43472 1.4157182 0.894354 0.88457453
171 0.4275 1.29338 1.2563636 1.12783 1.1359491 1.4435 1.4246554 0.898795 0.88916874
172 0.43 1.30597 1.2636106 1.12794 1.1295003 1.45262 1.4262404 0.904058 0.88948107
173 0.4325 1.31946 1.2726364 1.12835 1.1216701 1.46163 1.4283164 0.909317 0.88986015
174 0.435 1.33303 1.2857243 1.12842 1.1162274 1.47056 1.4343771 0.913663 0.89254946
175 0.4375 1.34589 1.302931 1.12877 1.1145452 1.47907 1.4450338 0.919296 0.8982009
176 0.44 1.35896 1.3192949 1.12901 1.1144599 1.48786 1.4558206 0.924824 0.9042624
177 0.4425 1.37259 1.332321 1.12942 1.113398 1.49617 1.4637047 0.930349 0.909014
178 0.445 1.38531 1.3421627 1.12973 1.108969 1.50445 1.467447 0.935268 0.91175807
179 0.4475 1.3969 1.3502334 1.1301 1.1052248 1.51252 1.4702914 0.941865 0.9141908
180 0.45 1.40953 1.3601141 1.13066 1.1054488 1.52012 1.4765507 0.947284 0.9185552
181 0.4525 1.42208 1.3769516 1.13114 1.1115035 1.52797 1.4906656 0.952831 0.9274421
182 0.455 1.43416 1.397033 1.13182 1.1189613 1.53597 1.507584 0.959544 0.9381383
183 0.4575 1.44685 1.4185338 1.13245 1.1262255 1.5432 1.5252001 0.966191 0.94945866
184 0.46 1.4592 1.440362 1.13336 1.1321049 1.5505 1.5420667 0.972413 0.9606604
185 0.4625 1.47203 1.462012 1.1341 1.1381621 1.55835 1.5587335 0.979135 0.9720099
186 0.465 1.48414 1.4757869 1.1351 1.1403534 1.56529 1.5678028 0.986855 0.97928166
187 0.4675 1.49625 1.4849827 1.13644 1.139696 1.57229 1.5718908 0.993217 0.9842374
188 0.47000000000000003 1.50742 1.4910343 1.13784 1.1367583 1.57877 1.5722383 1.00043 0.9875665
189 0.47250000000000003 1.51891 1.4950781 1.13917 1.1323351 1.58586 1.5700488 1.00845 0.9899426
190 0.47500000000000003 1.53079 1.497072 1.14077 1.1275823 1.59188 1.566672 1.01504 0.99124175
191 0.47750000000000004 1.54193 1.4963136 1.14257 1.123322 1.59848 1.5625265 1.02276 0.990848
192 0.48 1.5531 1.4983249 1.14401 1.1220325 1.60488 1.5621041 1.03098 0.9922345
193 0.4825 1.56504 1.5019815 1.14607 1.122365 1.61069 1.5637925 1.03911 0.99466443
194 0.485 1.57664 1.5078826 1.14741 1.1243913 1.61685 1.5679313 1.04669 0.99847955
195 0.4875 1.58774 1.5165098 1.14975 1.1279541 1.62281 1.5745519 1.0555 1.0040259
196 0.49 1.59856 1.531951 1.15159 1.135033 1.62824 1.5871402 1.06407 1.0137854
197 0.4925 1.60941 1.5521481 1.15358 1.1433455 1.63385 1.6029387 1.07205 1.0263975
198 0.495 1.61997 1.5695544 1.15564 1.1477027 1.63945 1.6139767 1.08058 1.037519
199 0.4975 1.63039 1.5874846 1.15797 1.1512973 1.64493 1.6243488 1.08956 1.0495797
200 0.5 1.63992 1.5993265 1.16017 1.1493213 1.64985 1.6260827 1.09768 1.0596772


==> graphs/tire/old/q2_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.0373416 -0.03562919 -0.0604892 -0.060506243 0.0750444 0.07079042 0.049589 0.045549076
2 0.005 -0.037367 -0.0360282 -0.0604955 -0.060816266 0.0750725 0.07172104 0.049576 0.04638294
3 0.0075 -0.0373681 -0.036419716 -0.0605014 -0.061266158 0.0748902 0.0725179 0.0495967 0.04712121
4 0.01 -0.0373993 -0.036664464 -0.0604864 -0.061465554 0.0751256 0.073019885 0.0495922 0.04756492
5 0.0125 -0.0374461 -0.036679953 -0.0604281 -0.060786147 0.075008 0.07303874 0.0495476 0.047652192
6 0.015 -0.0374443 -0.03647525 -0.060459 -0.059602894 0.0748552 0.07253724 0.0495745 0.04733698
7 0.0175 -0.0374629 -0.03641636 -0.0605184 -0.05893226 0.0746688 0.072297156 0.0496188 0.047286816
8 0.02 -0.0374772 -0.036357448 -0.0605541 -0.05842425 0.074603 0.07214308 0.0495863 0.047219157
9 0.0225 -0.0374312 -0.036366586 -0.0604863 -0.05810118 0.0743304 0.07213457 0.049558 0.04725867
10 0.025 -0.0374637 -0.036451608 -0.0604459 -0.057951503 0.0741988 0.07225409 0.0495264 0.047433466
11 0.0275 -0.0374376 -0.036664557 -0.0604818 -0.058003854 0.0742289 0.072566 0.0495802 0.04780101
12 0.03 -0.0374097 -0.036985822 -0.0604563 -0.058380675 0.0742555 0.07310359 0.0495708 0.048376475
13 0.0325 -0.0373987 -0.037230015 -0.0604737 -0.058684375 0.0742728 0.073573574 0.0495383 0.04883787
14 0.035 -0.0373957 -0.03733921 -0.0604829 -0.058863446 0.0742932 0.073764496 0.0496052 0.049064666
15 0.0375 -0.0373716 -0.037506025 -0.0604742 -0.059264466 0.0742893 0.07409415 0.0495839 0.049363695
16 0.04 -0.0373427 -0.03741539 -0.0604892 -0.059138235 0.0743057 0.07391649 0.049574 0.049213096
17 0.0425 -0.0373253 -0.037154995 -0.0604731 -0.05865275 0.0743139 0.07343443 0.0495223 0.048815798
18 0.045 -0.0373172 -0.036846295 -0.0604767 -0.0580811 0.0741645 0.07284276 0.049496 0.048360854
19 0.0475 -0.0373046 -0.0368746 -0.0604778 -0.058140002 0.0744001 0.07289733 0.0495813 0.048432626
20 0.05 -0.0372927 -0.037201058 -0.0604212 -0.058772888 0.0742313 0.073571704 0.0495884 0.04902906
21 0.0525 -0.037258 -0.037514087 -0.0604352 -0.059376597 0.0742748 0.07420169 0.0495804 0.049643844
22 0.055 -0.0372943 -0.037706424 -0.0605302 -0.059732288 0.0741522 0.074587874 0.0495792 0.050065696
23 0.0575 -0.0372823 -0.037905216 -0.060508 -0.060144905 0.074269 0.07500857 0.0495776 0.050499793
24 0.06 -0.0372543 -0.03807871 -0.0604759 -0.060506996 0.0745475 0.07538179 0.049522 0.05088878
25 0.0625 -0.0372745 -0.038127284 -0.0604334 -0.06071097 0.0743864 0.07547861 0.0494802 0.051056903
26 0.065 -0.0372933 -0.037926905 -0.0604425 -0.060404256 0.0743549 0.07508589 0.0495281 0.0508054
27 0.0675 -0.0373134 -0.037795313 -0.0604314 -0.06025295 0.0743098 0.074846186 0.0495554 0.050685365
28 0.07 -0.0373597 -0.03790342 -0.0604399 -0.06056671 0.0741207 0.075093545 0.0496126 0.05091966
29 0.0725 -0.0373673 -0.038044944 -0.060447 -0.060822174 0.0740503 0.07541919 0.0495796 0.051203597
30 0.075 -0.0374201 -0.038268246 -0.0604523 -0.0611905 0.0741656 0.07585984 0.0494893 0.051573258
31 0.0775 -0.0373533 -0.038447265 -0.0604977 -0.061456043 0.0742233 0.07623804 0.0495173 0.051873893
32 0.08 -0.037373 -0.038562994 -0.0605044 -0.0616228 0.0741886 0.07649378 0.0494952 0.052071594
33 0.0825 -0.0374444 -0.03862484 -0.0604584 -0.061727826 0.074195 0.076587275 0.0494934 0.052174877
34 0.085 -0.0374102 -0.038534965 -0.0604093 -0.06162642 0.0742048 0.07637809 0.0494683 0.052028365
35 0.08750000000000001 -0.0374607 -0.038197108 -0.0603733 -0.061107244 0.0742258 0.0757181 0.0495334 0.051472783
36 0.09 -0.0374254 -0.03768809 -0.0604747 -0.06028875 0.0743465 0.07474608 0.049577 0.050603896
37 0.0925 -0.0374035 -0.037544604 -0.0604583 -0.060055062 0.0741995 0.074438155 0.0495241 0.050218895
38 0.095 -0.0374252 -0.037541848 -0.0604574 -0.060097367 0.0741949 0.074419074 0.049444 0.050049454
39 0.0975 -0.0373925 -0.037524424 -0.0604546 -0.060011365 0.0744248 0.07434593 0.0494347 0.04981181
40 0.1 -0.037379 -0.03752508 -0.0604574 -0.05997684 0.0743809 0.07431553 0.0494385 0.0496099
41 0.10250000000000001 -0.0373489 -0.037671965 -0.0604941 -0.06023868 0.0743248 0.07455222 0.0495299 0.0496964
42 0.105 -0.0374123 -0.037906 -0.0604504 -0.060620196 0.0744795 0.07501242 0.0495877 0.049962953
43 0.1075 -0.0373441 -0.03783324 -0.0604065 -0.060441002 0.0746263 0.07488065 0.0494909 0.049729772
44 0.11 -0.0373291 -0.037430916 -0.0604107 -0.05959183 0.0743382 0.074086934 0.0494379 0.048973627
45 0.1125 -0.0373149 -0.03709938 -0.0604756 -0.05889202 0.0746001 0.07344008 0.0494178 0.048316013
46 0.115 -0.0373029 -0.037001066 -0.0604915 -0.058678463 0.0745049 0.07325064 0.0494305 0.04807393
47 0.11750000000000001 -0.0373277 -0.03707547 -0.0605222 -0.058845505 0.0745454 0.07341116 0.0494476 0.048127603
48 0.12 -0.0372999 -0.037032668 -0.0604308 -0.058800917 0.0743115 0.07333207 0.049459 0.048008017
49 0.1225 -0.0372412 -0.037065707 -0.060407 -0.058947045 0.0743146 0.07340459 0.0494735 0.047997043
50 0.125 -0.0372928 -0.037350222 -0.060459 -0.05955275 0.0742986 0.07397268 0.0494834 0.048391208
51 0.1275 -0.0372932 -0.037654236 -0.0604724 -0.06020303 0.0744156 0.07458268 0.0494461 0.0488339
52 0.13 -0.0372831 -0.03768658 -0.0605038 -0.06037382 0.0744746 0.074646585 0.0493781 0.048874073
53 0.1325 -0.0371751 -0.037373208 -0.0604275 -0.060119633 0.0744859 0.07396927 0.0493477 0.04840055
54 0.135 -0.0372486 -0.036850158 -0.0604141 -0.059221003 0.074538 0.07285328 0.0493686 0.04769405
55 0.1375 -0.0372579 -0.036178187 -0.0604267 -0.058017 0.0743565 0.0714648 0.0494358 0.046834443
56 0.14 -0.0371852 -0.035591125 -0.060417 -0.056944333 0.0742121 0.07036032 0.0494079 0.046082526
57 0.14250000000000002 -0.0371438 -0.035908945 -0.0604577 -0.057572417 0.0742937 0.071133934 0.0493609 0.04684946
58 0.145 -0.0370843 -0.03688168 -0.0604519 -0.059655115 0.0741819 0.073285 0.0493895 0.048588417
59 0.1475 -0.0370576 -0.037799135 -0.0604911 -0.061678115 0.0743982 0.07524248 0.0494087 0.050132014
60 0.15 -0.0370478 -0.03855622 -0.0604796 -0.0633213 0.0745541 0.07681786 0.0493711 0.05137416
61 0.1525 -0.0369932 -0.03883851 -0.0604581 -0.06404024 0.0745151 0.07742849 0.0493832 0.051855855
62 0.155 -0.0369695 -0.038702898 -0.0604174 -0.063869536 0.0747064 0.07722835 0.0493847 0.05168345
63 0.1575 -0.0369063 -0.03757597 -0.0604525 -0.06167626 0.0749323 0.07505194 0.0493819 0.04990822
64 0.16 -0.0368179 -0.037535585 -0.060495 -0.061678473 0.0751021 0.07503589 0.0493577 0.049879264
65 0.1625 -0.0366998 -0.037931077 -0.0604727 -0.062547885 0.0749621 0.07587991 0.0493806 0.05054478
66 0.165 -0.036674 -0.038332123 -0.0605155 -0.06341903 0.0745869 0.07672498 0.049363 0.051256683
67 0.1675 -0.0367928 -0.038625956 -0.0605313 -0.06410289 0.0749889 0.07735594 0.049419 0.051775623
68 0.17 -0.0368674 -0.038770717 -0.0605049 -0.06449666 0.0747641 0.07768611 0.0494692 0.05204984
69 0.17250000000000001 -0.0368842 -0.038782876 -0.060455 -0.06460622 0.0745874 0.077730924 0.0494305 0.052074797
70 0.17500000000000002 -0.0368299 -0.038260512 -0.0604373 -0.063582085 0.0745792 0.07669248 0.0493655 0.05121217
71 0.1775 -0.0368196 -0.03774348 -0.0605003 -0.062555045 0.0747308 0.075672925 0.0493714 0.050382655
72 0.18 -0.0367652 -0.037288826 -0.060499 -0.06166103 0.0749038 0.07479246 0.049331 0.049662434
73 0.1825 -0.0367628 -0.036930837 -0.0604785 -0.060976643 0.0750144 0.074116856 0.0492806 0.0490867
74 0.185 -0.0367692 -0.036671475 -0.0604667 -0.06049844 0.0746987 0.07365169 0.0493 0.048669882
75 0.1875 -0.0367847 -0.036577012 -0.0604108 -0.060368787 0.0745794 0.07350365 0.049413 0.048509654
76 0.19 -0.03689 -0.03669331 -0.0604155 -0.060657315 0.0746081 0.07378335 0.0494246 0.048711725
77 0.1925 -0.0368737 -0.037117574 -0.0604784 -0.06157518 0.0747579 0.07470126 0.0493785 0.049423605
78 0.195 -0.0368597 -0.03762384 -0.0605763 -0.062639415 0.074468 0.075847276 0.0493072 0.050250623
79 0.1975 -0.0367755 -0.038161457 -0.0605673 -0.06379271 0.0746899 0.0769923 0.0492763 0.051120814
80 0.2 -0.0367568 -0.03821428 -0.0605072 -0.06393785 0.0749388 0.077151716 0.0492772 0.05118419
81 0.2025 -0.0368041 -0.03751343 -0.0604257 -0.06253008 0.0749452 0.07577334 0.0493607 0.049938723
82 0.20500000000000002 -0.0368577 -0.036748488 -0.0604039 -0.060922872 0.0748665 0.07424777 0.0492987 0.048574515
83 0.20750000000000002 -0.0368211 -0.03605731 -0.0604272 -0.059492026 0.0747806 0.07290489 0.0492651 0.047420643
84 0.21 -0.0368046 -0.03548478 -0.0605277 -0.058365677 0.0748475 0.07187459 0.0493244 0.046540767
85 0.2125 -0.0367776 -0.035261746 -0.0605957 -0.057885595 0.0748505 0.07150859 0.0493495 0.046206854
86 0.215 -0.0367137 -0.035475586 -0.0606119 -0.05826428 0.0748458 0.07207401 0.0492286 0.046608202
87 0.2175 -0.0367218 -0.035707176 -0.0605948 -0.058750715 0.0745864 0.07272011 0.0492689 0.047049426
88 0.22 -0.0367882 -0.03570554 -0.0605489 -0.05875314 0.0745867 0.072802894 0.0493321 0.04706625
89 0.2225 -0.036779 -0.03574204 -0.060443 -0.05864793 0.0749391 0.072878405 0.049333 0.047051292
90 0.225 -0.0367767 -0.035450686 -0.0604586 -0.05794223 0.0748757 0.072295174 0.0494015 0.046499982
91 0.2275 -0.0367654 -0.035195757 -0.0604412 -0.057396375 0.0746584 0.0717554 0.0493246 0.046032958
92 0.23 -0.0367357 -0.03506001 -0.0605431 -0.056952417 0.0746878 0.07144831 0.0492862 0.04577234
93 0.2325 -0.0367058 -0.035184138 -0.0605822 -0.057004772 0.0749019 0.071639724 0.049324 0.045960594
94 0.23500000000000001 -0.0367351 -0.035462536 -0.0604914 -0.05744139 0.0747942 0.07223164 0.0493774 0.046473373
95 0.23750000000000002 -0.0367343 -0.035994694 -0.0604799 -0.058436103 0.0745588 0.07335039 0.0493463 0.04738858
96 0.24 -0.0367274 -0.03657394 -0.0604758 -0.05950532 0.0743267 0.074562445 0.0493442 0.04836717
97 0.2425 -0.0367703 -0.037160557 -0.0604525 -0.060544293 0.0748149 0.07578098 0.0493763 0.04936007
98 0.245 -0.0366942 -0.03758525 -0.0604604 -0.06120944 0.0749048 0.07664366 0.0493447 0.050067324
99 0.2475 -0.0366492 -0.037777998 -0.0605817 -0.06157292 0.0746399 0.077047534 0.0492527 0.050440587
100 0.25 -0.0366411 -0.03773359 -0.060571 -0.06150689 0.07471 0.076962836 0.0492868 0.05046235
101 0.2525 -0.0366843 -0.037517074 -0.060514 -0.061095767 0.0746178 0.07649597 0.049235 0.050161075
102 0.255 -0.0367052 -0.037361726 -0.0605084 -0.060801737 0.0750424 0.076103695 0.0492464 0.049921036
103 0.2575 -0.03677 -0.037300542 -0.0605589 -0.060779043 0.074675 0.075851105 0.0492048 0.049822118
104 0.26 -0.0367472 -0.037010975 -0.0606165 -0.06031193 0.07441 0.07524877 0.0492293 0.049417105
105 0.2625 -0.0365847 -0.03701345 -0.0606094 -0.060376015 0.0749986 0.07529299 0.0491525 0.049504243
106 0.265 -0.0365644 -0.0368617 -0.0606872 -0.060165793 0.0750825 0.07505406 0.0491982 0.049311846
107 0.2675 -0.0366286 -0.03628923 -0.0607216 -0.059128553 0.0746333 0.0739715 0.0491673 0.048441432
108 0.27 -0.0366457 -0.03597754 -0.0607389 -0.05861588 0.0745015 0.07335037 0.049138 0.047996014
109 0.2725 -0.0366802 -0.035836637 -0.0606624 -0.058454193 0.0749737 0.073055126 0.0491719 0.047798917
110 0.275 -0.0366924 -0.035326734 -0.0605154 -0.057555947 0.0749388 0.072001405 0.0491915 0.04697373
111 0.2775 -0.0366873 -0.034794386 -0.0606401 -0.056667283 0.0745514 0.0709313 0.0491875 0.046125926
112 0.28 -0.0366283 -0.034506533 -0.0607136 -0.056295738 0.074643 0.07038646 0.0491803 0.04571545
113 0.28250000000000003 -0.0366225 -0.034597892 -0.0606259 -0.05667159 0.0749475 0.070563056 0.0492149 0.04590189
114 0.28500000000000003 -0.0365313 -0.03490354 -0.0606356 -0.05746037 0.0749778 0.071192585 0.0492405 0.046432283
115 0.28750000000000003 -0.0365697 -0.0354088 -0.0606692 -0.05863156 0.0745634 0.07222507 0.0492415 0.047262274
116 0.29 -0.036673 -0.036040157 -0.0606689 -0.0600022 0.0746071 0.07346307 0.0492863 0.048291825
117 0.2925 -0.0367014 -0.036679238 -0.0606328 -0.06131313 0.0749852 0.074637435 0.0493078 0.04932941
118 0.295 -0.0366212 -0.037205014 -0.0606583 -0.06239298 0.0746857 0.07548078 0.049283 0.050154857
119 0.2975 -0.0365848 -0.03738781 -0.0606378 -0.06284684 0.074652 0.07562412 0.0493371 0.05043495
120 0.3 -0.0366002 -0.037309844 -0.0606984 -0.06285818 0.0747675 0.07535746 0.0493474 0.05029198
121 0.3025 -0.0365583 -0.037324786 -0.0607092 -0.06304415 0.0748658 0.075276844 0.0493591 0.050291896
122 0.305 -0.0365774 -0.037386812 -0.0606759 -0.06316449 0.0746432 0.075313486 0.0493325 0.050376274
123 0.3075 -0.0365971 -0.037387043 -0.0607574 -0.06314556 0.074816 0.075311385 0.0493604 0.05037597
124 0.31 -0.0366561 -0.03731088 -0.0608351 -0.06302577 0.0747311 0.07521805 0.0493316 0.05023951
125 0.3125 -0.0366578 -0.037415892 -0.0608479 -0.06326471 0.0747852 0.075494766 0.0493786 0.05040417
126 0.315 -0.0366008 -0.03778838 -0.0608405 -0.0639762 0.0748839 0.07621389 0.049361 0.051002193
127 0.3175 -0.0365331 -0.03744644 -0.0609871 -0.063333295 0.0747508 0.075593874 0.0493002 0.050444644
128 0.32 -0.0365699 -0.03688597 -0.0609647 -0.062231496 0.0746452 0.074551545 0.0492566 0.04952135
129 0.3225 -0.0365831 -0.03631288 -0.0609346 -0.06111345 0.0748241 0.07348394 0.0492525 0.048571263
130 0.325 -0.0365652 -0.03568708 -0.0609604 -0.05995458 0.0749722 0.072338946 0.0491952 0.047542162
131 0.3275 -0.0365889 -0.035689477 -0.0609666 -0.060052104 0.0746727 0.072397016 0.04911 0.047524374
132 0.33 -0.0366176 -0.0360055 -0.0610579 -0.060700066 0.0745702 0.07308174 0.0491653 0.04799413
133 0.3325 -0.0365931 -0.03635489 -0.0611605 -0.061334513 0.0748097 0.07383189 0.0491801 0.04849739
134 0.335 -0.036578 -0.036635455 -0.0611414 -0.061819088 0.0750495 0.074426934 0.0491015 0.048899807
135 0.3375 -0.0365551 -0.036809426 -0.0611552 -0.062046587 0.0746434 0.07479243 0.0491013 0.049130432
136 0.34 -0.03653 -0.03692358 -0.0612392 -0.062136162 0.0744772 0.075034656 0.0490814 0.049304597
137 0.3425 -0.0365877 -0.03723357 -0.0612243 -0.06257661 0.0749372 0.07564287 0.0490864 0.04979556
138 0.34500000000000003 -0.0365359 -0.03766995 -0.0613157 -0.063214004 0.074837 0.076487884 0.0490568 0.050488606
139 0.34750000000000003 -0.0365209 -0.03788731 -0.0613596 -0.063381575 0.0744929 0.076892264 0.0490374 0.050819974
140 0.35000000000000003 -0.0365849 -0.03784985 -0.0614298 -0.06298901 0.0746534 0.07678588 0.0489758 0.050709598
141 0.3525 -0.0366019 -0.037955735 -0.061515 -0.06296016 0.0744268 0.076999545 0.0490069 0.050859578
142 0.355 -0.0365647 -0.038029402 -0.0614752 -0.062932745 0.0747761 0.07717525 0.0489429 0.05095299
143 0.3575 -0.0365515 -0.038113303 -0.0615089 -0.062937126 0.0748506 0.07736443 0.0488751 0.051047765
144 0.36 -0.036529 -0.0381991 -0.0616068 -0.06297955 0.0745215 0.077536084 0.0489341 0.051153287
145 0.3625 -0.0365541 -0.038284674 -0.0616045 -0.06304082 0.0747365 0.077703916 0.048944 0.05125816
146 0.365 -0.0365434 -0.03837049 -0.0616585 -0.06312613 0.0749668 0.07787308 0.0489261 0.051364757
147 0.3675 -0.0365474 -0.038458038 -0.061659 -0.06321633 0.0746218 0.078048095 0.0489319 0.05147557
148 0.37 -0.0365622 -0.038512148 -0.0616832 -0.06325077 0.0744197 0.078147575 0.0489407 0.05152585
149 0.3725 -0.0365888 -0.038480926 -0.0616852 -0.06314872 0.0747291 0.078074396 0.0489993 0.0514267
150 0.375 -0.0365896 -0.038307205 -0.0617723 -0.062770724 0.0749552 0.07769716 0.0489645 0.05112718
151 0.3775 -0.0365807 -0.037753865 -0.0616798 -0.061687477 0.0746201 0.07657342 0.0489003 0.050237846
152 0.38 -0.0365281 -0.03735989 -0.0617548 -0.06078387 0.0745399 0.07573089 0.0489465 0.04957226
153 0.3825 -0.0365122 -0.037145615 -0.0617691 -0.06028015 0.0747906 0.07523879 0.0490269 0.049213804
154 0.385 -0.0365685 -0.036906153 -0.0617792 -0.059844762 0.0749169 0.07475815 0.0489812 0.0488482
155 0.3875 -0.0365757 -0.036572404 -0.0617518 -0.059291165 0.0746631 0.07412679 0.048991 0.048354425
156 0.39 -0.0365418 -0.036463838 -0.0617043 -0.05920208 0.0743697 0.0739664 0.048974 0.048248917
157 0.3925 -0.036561 -0.036759105 -0.0617412 -0.059817128 0.0746575 0.07456655 0.0489316 0.04880324
158 0.395 -0.0365557 -0.03684329 -0.0617397 -0.060068432 0.0747234 0.07478402 0.0489645 0.049049646
159 0.3975 -0.0365243 -0.036826365 -0.0616574 -0.06011642 0.0743555 0.074784055 0.0489712 0.049103826
160 0.4 -0.0365689 -0.036783844 -0.0616844 -0.060102068 0.0744883 0.07470824 0.0489745 0.04908923
161 0.4025 -0.036535 -0.036702793 -0.0616478 -0.059980683 0.0746689 0.07454157 0.0490309 0.048990384
162 0.405 -0.0364715 -0.03662917 -0.0616281 -0.05983731 0.0746034 0.07438154 0.0490167 0.048907686
163 0.40750000000000003 -0.0365735 -0.03659004 -0.0616154 -0.059749816 0.0745001 0.074290656 0.048965 0.048885774
164 0.41000000000000003 -0.0365922 -0.036599137 -0.0616229 -0.05977542 0.0747187 0.074288286 0.0489568 0.048942298
165 0.41250000000000003 -0.036505 -0.036722444 -0.0615885 -0.05997077 0.0743937 0.074548125 0.0490445 0.049170792
166 0.41500000000000004 -0.0365539 -0.03694287 -0.0616041 -0.060360048 0.0745348 0.0750076 0.0490162 0.04955059
167 0.4175 -0.0365756 -0.0371178 -0.0615965 -0.060607854 0.074505 0.07536463 0.0490546 0.049833618
168 0.42 -0.0364953 -0.037147105 -0.0615851 -0.060606323 0.0744436 0.07542496 0.0491056 0.04981984
169 0.4225 -0.0365673 -0.037179705 -0.0615973 -0.060659315 0.0744955 0.07547952 0.0491636 0.049744807
170 0.425 -0.0365211 -0.037250347 -0.0615587 -0.06079755 0.0746156 0.07558677 0.0491542 0.049727097
171 0.4275 -0.0364932 -0.03724278 -0.0616554 -0.060809672 0.0747061 0.07554904 0.0491309 0.049578495
172 0.43 -0.03663 -0.03703673 -0.0615902 -0.060509823 0.0747992 0.07510807 0.0491222 0.049121484
173 0.4325 -0.0365829 -0.03678252 -0.0616679 -0.06020131 0.0746124 0.07459077 0.0491201 0.048599966
174 0.435 -0.0365566 -0.036600716 -0.061653 -0.06006813 0.0745161 0.07424889 0.0492083 0.048218217
175 0.4375 -0.0365729 -0.03654043 -0.0615924 -0.060177416 0.0747294 0.07415083 0.0492253 0.048056744
176 0.44 -0.0365369 -0.036533475 -0.0617086 -0.060334146 0.0744862 0.07413433 0.0492455 0.047995865
177 0.4425 -0.0365284 -0.03649922 -0.061716 -0.060326386 0.0743357 0.07400339 0.0491807 0.047900807
178 0.445 -0.03656 -0.03636008 -0.0616586 -0.06012433 0.0744183 0.073637575 0.049202 0.04761793
179 0.4475 -0.0365208 -0.036238663 -0.0617525 -0.059926376 0.0744337 0.07330397 0.0492623 0.0473587
180 0.45 -0.0366062 -0.03624343 -0.0617205 -0.05993369 0.0746078 0.07324789 0.049169 0.047300104
181 0.4525 -0.0366367 -0.036422268 -0.0617308 -0.060295016 0.0744415 0.07356362 0.0491551 0.047524095
182 0.455 -0.0365232 -0.036640804 -0.0617258 -0.06073267 0.0741261 0.0739591 0.0492064 0.04780768
183 0.4575 -0.0365417 -0.036853082 -0.0617116 -0.0611636 0.0745549 0.07433995 0.0492221 0.048087925
184 0.46 -0.0365731 -0.03703064 -0.0616905 -0.061550576 0.0745476 0.07465272 0.0492173 0.04832656
185 0.4625 -0.0365394 -0.037215646 -0.061725 -0.06196177 0.0741667 0.074961856 0.0493039 0.04859494
186 0.465 -0.0365285 -0.037286934 -0.0616607 -0.06215433 0.0742737 0.07505408 0.0492817 0.048734136
187 0.4675 -0.0365305 -0.03727222 -0.0616205 -0.062226452 0.0742652 0.07497202 0.0492835 0.048770387
188 0.47000000000000003 -0.0366275 -0.037187625 -0.0616135 -0.062207438 0.0744259 0.074738696 0.0492889 0.048737206
189 0.47250000000000003 -0.0366221 -0.037055746 -0.0615076 -0.062090542 0.0741814 0.07437809 0.0493017 0.048634265
190 0.47500000000000003 -0.0365882 -0.03692175 -0.0614496 -0.061941113 0.0747182 0.07401329 0.0493798 0.04848959
191 0.47750000000000004 -0.0365491 -0.036806744 -0.061423 -0.061712455 0.0744868 0.07371401 0.0493006 0.048336625
192 0.48 -0.0365444 -0.03678182 -0.0614147 -0.06168583 0.0743499 0.07360389 0.0492877 0.048310034
193 0.4825 -0.0365696 -0.03680435 -0.0614275 -0.061754644 0.0746465 0.07359068 0.0494217 0.048348144
194 0.485 -0.0365713 -0.036880113 -0.0613413 -0.061905798 0.0745013 0.07368232 0.0494144 0.04847318
195 0.4875 -0.0366169 -0.03700873 -0.0612584 -0.0621744 0.0741277 0.07387167 0.0493816 0.048684686
196 0.49 -0.0366025 -0.037252188 -0.0613431 -0.062676944 0.0742873 0.07426751 0.049412 0.049099937
197 0.4925 -0.0366119 -0.037541375 -0.0612765 -0.06330241 0.0744739 0.07477384 0.0493664 0.049693428
198 0.495 -0.0365981 -0.0377298 -0.061262 -0.06374936 0.0741788 0.07506311 0.0493439 0.05020109
199 0.4975 -0.0365598 -0.037919477 -0.0613013 -0.064184174 0.0742979 0.07535074 0.0494001 0.050759632
200 0.5 -0.0365847 -0.038015362 -0.061186 -0.06436808 0.0745784 0.075587355 0.0493785 0.05127637


==> graphs/tire/old/q3_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.277806 -0.2703371 0.25774 0.25512815 -0.240297 -0.23750931 0.258317 0.25192395
2 0.005 -0.279649 -0.27444315 0.260933 0.25985906 -0.237133 -0.23832178 0.254886 0.25281563
3 0.0075 -0.280666 -0.27829498 0.263998 0.26441061 -0.234099 -0.23855782 0.251138 0.253129
4 0.01 -0.281782 -0.28075624 0.266841 0.26740834 -0.230639 -0.23833448 0.247042 0.25290987
5 0.0125 -0.282209 -0.281587 0.269489 0.26952648 -0.227247 -0.23320475 0.24276 0.24746443
6 0.015 -0.282563 -0.28051418 0.271906 0.2698874 -0.223644 -0.22574985 0.238544 0.23955627
7 0.0175 -0.28266 -0.28049153 0.274159 0.2711543 -0.220138 -0.21968077 0.234277 0.2331307
8 0.02 -0.282756 -0.28023574 0.276088 0.27169445 -0.216476 -0.21592304 0.229647 0.22915544
9 0.0225 -0.282752 -0.28045005 0.278146 0.27272335 -0.212663 -0.21241118 0.225399 0.22544195
10 0.025 -0.282785 -0.2812483 0.279964 0.27443054 -0.208752 -0.20891355 0.220796 0.221713
11 0.0275 -0.282728 -0.283102 0.281987 0.27735978 -0.204556 -0.20555022 0.216609 0.21806629
12 0.03 -0.282723 -0.28577784 0.283819 0.2812859 -0.200033 -0.20233959 0.21153 0.21456838
13 0.0325 -0.282671 -0.28780437 0.285827 0.28433102 -0.195359 -0.19981354 0.206733 0.21182005
14 0.035 -0.282704 -0.28844744 0.287743 0.2860774 -0.19037 -0.19585775 0.202465 0.20753968
15 0.0375 -0.282687 -0.2892982 0.289392 0.28857633 -0.185218 -0.18982835 0.197546 0.20103738
16 0.04 -0.282694 -0.2880151 0.291048 0.28838858 -0.180024 -0.18429819 0.192489 0.19516753
17 0.0425 -0.28274 -0.2850575 0.292656 0.28659135 -0.174854 -0.17719811 0.188173 0.18770552
18 0.045 -0.282742 -0.2818289 0.29397 0.28410935 -0.169776 -0.17154783 0.183628 0.18168664
19 0.0475 -0.282779 -0.28109527 0.295097 0.28456205 -0.164357 -0.16631022 0.178798 0.17624132
20 0.05 -0.282768 -0.2827167 0.296147 0.2877757 -0.159085 -0.1615376 0.173669 0.1713776
21 0.0525 -0.282694 -0.2841658 0.29684 0.29053164 -0.153598 -0.15785135 0.16839 0.16767943
22 0.055 -0.282594 -0.2846908 0.29738 0.2921694 -0.148259 -0.15412085 0.163005 0.16391075
23 0.0575 -0.282137 -0.28509834 0.297624 0.2938217 -0.142504 -0.14984529 0.157007 0.15957572
24 0.06 -0.281955 -0.28520942 0.297722 0.29518807 -0.137002 -0.14528057 0.151001 0.15495697
25 0.0625 -0.281138 -0.28414991 0.297212 0.29523534 -0.131839 -0.1403616 0.144847 0.14996849
26 0.065 -0.280649 -0.28120846 0.296695 0.29302827 -0.12637 -0.13530205 0.138937 0.14477019
27 0.0675 -0.279601 -0.27825707 0.296094 0.29128125 -0.121073 -0.12855197 0.132692 0.13789509
28 0.07 -0.278779 -0.27720094 0.295335 0.29169795 -0.115799 -0.122452475 0.126372 0.13179049
29 0.0725 -0.27771 -0.27642483 0.294199 0.29242066 -0.110613 -0.11655937 0.120286 0.12593566
30 0.075 -0.276615 -0.27688217 0.293113 0.29401052 -0.105159 -0.1129995 0.113914 0.12240436
31 0.0775 -0.2748 -0.2763527 0.291984 0.2949532 -0.099379 -0.10739157 0.107295 0.11677083
32 0.08 -0.272915 -0.27496475 0.290821 0.2951535 -0.0933983 -0.10068577 0.10065 0.11000688
33 0.0825 -0.270585 -0.2736216 0.288841 0.29496446 -0.0873672 -0.09565878 0.094257 0.10495665
34 0.085 -0.268419 -0.27080187 0.287939 0.29326648 -0.0812652 -0.08969779 0.0878673 0.09888725
35 0.08750000000000001 -0.26583 -0.2652442 0.286309 0.28902572 -0.0751557 -0.081081726 0.0813067 0.090017706
36 0.09 -0.262942 -0.25800842 0.285 0.28314465 -0.0688334 -0.07133008 0.0753155 0.07998415
37 0.0925 -0.259881 -0.25458434 0.283256 0.28084198 -0.062659 -0.0653797 0.0693822 0.07396759
38 0.095 -0.256622 -0.25239047 0.281882 0.2798294 -0.05645 -0.0601515 0.0634336 0.06868987
39 0.0975 -0.253551 -0.24953005 0.280238 0.27830893 -0.0500413 -0.054171946 0.0571063 0.0627016
40 0.1 -0.24955 -0.2464405 0.278141 0.27672225 -0.0432921 -0.047584888 0.0509145 0.056137018
41 0.10250000000000001 -0.245196 -0.24459356 0.276174 0.27646288 -0.0367041 -0.041730933 0.0444941 0.05040303
42 0.105 -0.241623 -0.2440117 0.273738 0.2772961 -0.0300655 -0.037434462 0.0378709 0.046264365
43 0.1075 -0.237173 -0.24016829 0.270899 0.27485898 -0.023448 -0.031199643 0.0312493 0.040183336
44 0.11 -0.233064 -0.23285973 0.268425 0.2689351 -0.0171407 -0.02292513 0.0246079 0.03202982
45 0.1125 -0.228881 -0.22638814 0.265274 0.2637756 -0.0109029 -0.015481622 0.0181201 0.02476743
46 0.115 -0.225186 -0.22261885 0.262424 0.26121634 -0.00486374 -0.009962699 0.0112948 0.01943079
47 0.11750000000000001 -0.220821 -0.21987347 0.258897 0.26000017 0.00112403 -0.004460136 0.00472674 0.014205876
48 0.12 -0.216802 -0.2154491 0.255368 0.25728312 0.00703773 0.0023736528 -0.00201328 0.007648194
49 0.1225 -0.212507 -0.21144785 0.251837 0.2551294 0.0128815 0.009231713 -0.00898379 0.001165538
50 0.125 -0.208167 -0.21023145 0.247737 0.25565022 0.0190472 0.014086336 -0.0161204 -0.0033170674
51 0.1275 -0.202957 -0.20946118 0.243516 0.25648654 0.0251087 0.018225033 -0.0232043 -0.007104661
52 0.13 -0.198564 -0.20630194 0.239306 0.25472975 0.0312777 0.023040593 -0.0300977 -0.011564952
53 0.1325 -0.193592 -0.19722535 0.23529 0.24790014 0.0372209 0.032480963 -0.0369776 -0.020271566
54 0.135 -0.188589 -0.1856226 0.231425 0.23849216 0.0434586 0.04222983 -0.0427151 -0.029133266
55 0.1375 -0.183266 -0.1734839 0.228168 0.2281184 0.0494351 0.050900005 -0.0478116 -0.036955334
56 0.14 -0.178121 -0.16234004 0.225589 0.2186209 0.0551416 0.058752604 -0.0528981 -0.044024162
57 0.14250000000000002 -0.172713 -0.15516718 0.222935 0.21514949 0.0615476 0.0687564 -0.0575935 -0.052708246
58 0.145 -0.165588 -0.15244561 0.220376 0.21724395 0.0688088 0.07885945 -0.0617118 -0.061440833
59 0.1475 -0.158333 -0.15199535 0.217932 0.22063254 0.0767877 0.086157955 -0.0663934 -0.06773453
60 0.15 -0.150543 -0.15108797 0.214685 0.22301376 0.0848885 0.092593804 -0.071758 -0.07321474
61 0.1525 -0.142106 -0.14342579 0.211047 0.21867785 0.0937475 0.10167458 -0.0769849 -0.081142515
62 0.155 -0.133813 -0.13006242 0.207632 0.20853129 0.102407 0.11277999 -0.0818846 -0.09100888
63 0.1575 -0.125584 -0.12030755 0.204346 0.19718893 0.11024 0.11391872 -0.086829 -0.092393026
64 0.16 -0.118706 -0.1140278 0.200647 0.19256747 0.117525 0.11949784 -0.0913698 -0.097307086
65 0.1625 -0.111723 -0.11452891 0.197198 0.19465142 0.124117 0.12234097 -0.0960474 -0.09960921
66 0.165 -0.104661 -0.112576 0.19334 0.1949897 0.130327 0.12739298 -0.10068 -0.10388625
67 0.1675 -0.0981903 -0.10336342 0.189002 0.18950194 0.136774 0.13774423 -0.10591 -0.11296679
68 0.17 -0.0913788 -0.09595334 0.183692 0.18473455 0.142939 0.14545865 -0.111708 -0.119761825
69 0.17250000000000001 -0.0842214 -0.09181845 0.177614 0.18173948 0.148998 0.14913404 -0.117853 -0.12304693
70 0.17500000000000002 -0.0767155 -0.08439173 0.171852 0.1741983 0.155557 0.1517505 -0.124401 -0.12556887
71 0.1775 -0.0692322 -0.077253126 0.165183 0.1669105 0.162207 0.15419652 -0.130592 -0.12797715
72 0.18 -0.0621378 -0.07034041 0.159102 0.16001739 0.167948 0.15686643 -0.136879 -0.13056286
73 0.1825 -0.0552373 -0.06383571 0.152954 0.15376839 0.173453 0.15978377 -0.14251 -0.13333926
74 0.185 -0.0481749 -0.057639796 0.147657 0.14812188 0.179228 0.16312437 -0.147726 -0.13644724
75 0.1875 -0.0409301 -0.051920243 0.142601 0.14344253 0.184783 0.16718757 -0.152439 -0.14013603
76 0.19 -0.034322 -0.047836535 0.137446 0.14083974 0.190205 0.17145044 -0.156423 -0.14386591
77 0.1925 -0.0268421 -0.03971861 0.132106 0.13636307 0.195526 0.18114021 -0.161422 -0.15222374
78 0.195 -0.0186854 -0.02562245 0.126468 0.12762767 0.20217 0.1962272 -0.165587 -0.16521952
79 0.1975 -0.0101355 -0.011202231 0.121308 0.11867877 0.208542 0.21172087 -0.170405 -0.17850572
80 0.2 -0.00157026 -0.0034953025 0.115161 0.1128792 0.214892 0.21829341 -0.174139 -0.18410301
81 0.2025 0.00665521 0.008521858 0.109151 0.10041497 0.220865 0.22222073 -0.179014 -0.18772018
82 0.20500000000000002 0.0146611 0.020216677 0.103611 0.08778398 0.22678 0.22503279 -0.182865 -0.19032541
83 0.20750000000000002 0.0223789 0.028574547 0.0984778 0.07814794 0.232032 0.22616117 -0.186313 -0.19145383
84 0.21 0.029333 0.031624094 0.0932744 0.07356074 0.236572 0.22495636 -0.189724 -0.19037208
85 0.2125 0.0355656 0.035344504 0.0870961 0.06962097 0.240776 0.2262447 -0.193765 -0.1915584
86 0.215 0.0421006 0.04213401 0.0812555 0.06463678 0.244378 0.23250659 -0.197526 -0.19707061
87 0.2175 0.0487104 0.04703291 0.0751349 0.061565176 0.248338 0.2381029 -0.201646 -0.20176393
88 0.22 0.0552337 0.04974344 0.067674 0.059301514 0.25171 0.24019921 -0.206139 -0.20350209
89 0.2225 0.0614462 0.056234844 0.0594134 0.053354606 0.254941 0.2439649 -0.211599 -0.20694168
90 0.225 0.0676671 0.06402676 0.0517216 0.044804927 0.257902 0.24602042 -0.21686 -0.20906618
91 0.2275 0.0741197 0.06759626 0.0441727 0.04023506 0.260584 0.2458178 -0.220585 -0.20904471
92 0.23 0.0797578 0.075179346 0.0363155 0.032319468 0.263212 0.24847637 -0.225703 -0.21166453
93 0.2325 0.0850108 0.08532283 0.0286985 0.02269974 0.265042 0.25359076 -0.230454 -0.21643664
94 0.23500000000000001 0.0902399 0.093319125 0.0217613 0.01593075 0.267071 0.25912943 -0.232964 -0.22135623
95 0.23750000000000002 0.0961528 0.09937246 0.0155765 0.012167232 0.269182 0.26572502 -0.236261 -0.22712661
96 0.24 0.10202 0.10612319 0.00852108 0.00788924 0.271663 0.27289245 -0.239987 -0.23341224
97 0.2425 0.108108 0.114515156 0.0014389 0.002008231 0.274254 0.28077632 -0.24199 -0.2403732
98 0.245 0.11491 0.124408975 -0.00490312 -0.006094019 0.277178 0.28795695 -0.244344 -0.24685104
99 0.2475 0.122435 0.13323611 -0.0110874 -0.01426424 0.280432 0.29267532 -0.246214 -0.25114128
100 0.25 0.130057 0.13970771 -0.0178866 -0.021051016 0.283752 0.294722 -0.248613 -0.253027
101 0.2525 0.136608 0.14428487 -0.0239772 -0.026749099 0.287036 0.29456183 -0.24963 -0.2529326
102 0.255 0.14406 0.14960149 -0.0293431 -0.033138603 0.289597 0.294694 -0.25062 -0.25311044
103 0.2575 0.150916 0.15644193 -0.0345263 -0.040912967 0.292876 0.29564118 -0.251385 -0.25395966
104 0.26 0.157593 0.16167173 -0.0398928 -0.047625758 0.295744 0.29509905 -0.252037 -0.2534439
105 0.2625 0.163787 0.16657783 -0.0456044 -0.05257275 0.297649 0.29704896 -0.253101 -0.25509998
106 0.265 0.169921 0.1698199 -0.0512777 -0.05635345 0.299827 0.29745424 -0.253536 -0.2553796
107 0.2675 0.17662 0.17350958 -0.0572822 -0.062296525 0.301771 0.2948509 -0.254862 -0.25320116
108 0.27 0.183048 0.17803593 -0.0641215 -0.068328336 0.303099 0.29378504 -0.255343 -0.25228834
109 0.2725 0.188275 0.18157735 -0.0709882 -0.0727945 0.303881 0.293413 -0.256218 -0.25193718
110 0.275 0.193843 0.18407704 -0.0780347 -0.07773368 0.304711 0.28977865 -0.256862 -0.24874319
111 0.2775 0.19919 0.1863017 -0.0847241 -0.08247653 0.305005 0.2858995 -0.257373 -0.24529876
112 0.28 0.203915 0.18889518 -0.0914028 -0.08653411 0.304666 0.28414163 -0.257709 -0.24366589
113 0.28250000000000003 0.207351 0.19482332 -0.098248 -0.092477106 0.304225 0.28619382 -0.257874 -0.24536699
114 0.28500000000000003 0.211817 0.20201157 -0.104728 -0.09891416 0.303853 0.289861 -0.257926 -0.24853957
115 0.28750000000000003 0.216137 0.20882346 -0.111328 -0.10428536 0.303435 0.29470563 -0.257979 -0.25275224
116 0.29 0.220481 0.21667938 -0.117593 -0.11037727 0.302752 0.3004179 -0.257935 -0.25772083
117 0.2925 0.225228 0.2262359 -0.124356 -0.1184881 0.30207 0.30583656 -0.257895 -0.26247647
118 0.295 0.229744 0.23648398 -0.131006 -0.12805577 0.301924 0.3097499 -0.25791 -0.26596797
119 0.2975 0.235236 0.24371174 -0.136643 -0.13591719 0.301591 0.31017363 -0.257946 -0.26627252
120 0.3 0.240638 0.247004 -0.142078 -0.14051838 0.301334 0.30813286 -0.257975 -0.26428887
121 0.3025 0.245305 0.25273415 -0.14716 -0.1475352 0.301211 0.30658412 -0.25802 -0.26279682
122 0.305 0.249698 0.26025152 -0.152119 -0.15632805 0.301603 0.30524576 -0.257945 -0.26143798
123 0.3075 0.255483 0.26363236 -0.155735 -0.16038436 0.301269 0.30429438 -0.257866 -0.26045054
124 0.31 0.260332 0.26589406 -0.159804 -0.16336218 0.301476 0.3031016 -0.257549 -0.25933897
125 0.3125 0.264556 0.26983267 -0.164658 -0.16733736 0.301495 0.30372772 -0.256897 -0.25990927
126 0.315 0.269764 0.27662286 -0.168898 -0.17356282 0.300881 0.30599648 -0.256308 -0.26171452
127 0.3175 0.27493 0.2776704 -0.173072 -0.17663662 0.300105 0.30156842 -0.255159 -0.25756818
128 0.32 0.279233 0.27607054 -0.177902 -0.17769548 0.299002 0.29526955 -0.253777 -0.25187486
129 0.3225 0.282883 0.27395958 -0.183105 -0.17824164 0.297499 0.2888925 -0.252294 -0.24610254
130 0.325 0.286699 0.271378 -0.187164 -0.17850041 0.295452 0.28205633 -0.251156 -0.23993339
131 0.3275 0.289687 0.27397904 -0.192007 -0.18173614 0.293563 0.2809637 -0.24969 -0.2388079
132 0.33 0.292236 0.28012908 -0.196568 -0.18766484 0.291081 0.28223732 -0.248142 -0.23977327
133 0.3325 0.29444 0.2869988 -0.201306 -0.19437593 0.288383 0.28337005 -0.2476 -0.24059743
134 0.335 0.296286 0.29301667 -0.206006 -0.20050587 0.285111 0.28360313 -0.24577 -0.24059962
135 0.3375 0.298614 0.2980462 -0.211206 -0.20609291 0.281815 0.28250483 -0.244019 -0.23933083
136 0.34 0.300491 0.30212885 -0.215415 -0.21094108 0.278601 0.28071433 -0.242449 -0.237435
137 0.3425 0.302617 0.3069435 -0.220384 -0.21562341 0.27448 0.2811838 -0.240479 -0.23757401
138 0.34500000000000003 0.303967 0.3127001 -0.225241 -0.22083516 0.270951 0.2827208 -0.237597 -0.23864588
139 0.34750000000000003 0.306101 0.31719977 -0.228788 -0.22599024 0.267701 0.28111988 -0.234915 -0.23677231
140 0.35000000000000003 0.308952 0.3191422 -0.231847 -0.2294565 0.264113 0.27691853 -0.232454 -0.23255351
141 0.3525 0.309773 0.3216214 -0.23518 -0.2326504 0.261303 0.27489555 -0.229016 -0.2303552
142 0.355 0.311917 0.3241097 -0.237882 -0.23602512 0.25835 0.27239707 -0.225658 -0.22778524
143 0.3575 0.31496 0.32651296 -0.239984 -0.2392709 0.255568 0.26993835 -0.221805 -0.22524364
144 0.36 0.316546 0.3287772 -0.241748 -0.24236816 0.252973 0.26748997 -0.217668 -0.22271407
145 0.3625 0.31861 0.3309315 -0.243814 -0.24532087 0.249918 0.2651195 -0.212699 -0.22026896
146 0.365 0.320924 0.33294907 -0.245845 -0.24806735 0.246547 0.26291078 -0.207463 -0.21797486
147 0.3675 0.323241 0.33486816 -0.247061 -0.25065702 0.243457 0.26085135 -0.202929 -0.2158224
148 0.37 0.324554 0.33617488 -0.249261 -0.25266445 0.240134 0.25864518 -0.19725 -0.21354857
149 0.3725 0.326177 0.33632863 -0.249815 -0.25377947 0.236194 0.25562406 -0.192036 -0.21054149
150 0.375 0.327079 0.33518258 -0.251793 -0.25428036 0.232575 0.25055122 -0.188142 -0.20561968
151 0.3775 0.327545 0.33089638 -0.252975 -0.2533361 0.228862 0.24069323 -0.183051 -0.19628179
152 0.38 0.328311 0.3277716 -0.254007 -0.25301996 0.224475 0.23213392 -0.178477 -0.18808782
153 0.3825 0.327813 0.32597014 -0.255498 -0.25334197 0.219665 0.22535473 -0.174248 -0.1814309
154 0.385 0.327726 0.32439587 -0.256829 -0.25363418 0.214398 0.21974866 -0.170122 -0.1760589
155 0.3875 0.326638 0.32236412 -0.257828 -0.2539267 0.209194 0.21298964 -0.16488 -0.16968144
156 0.39 0.325759 0.3221639 -0.258588 -0.25526422 0.203266 0.20830506 -0.160433 -0.165129
157 0.3925 0.324723 0.32583866 -0.259601 -0.25951952 0.197137 0.20602778 -0.155926 -0.16242857
158 0.395 0.323169 0.32748514 -0.259803 -0.26229858 0.191389 0.20238256 -0.150907 -0.15860088
159 0.3975 0.321503 0.3273148 -0.260049 -0.26331773 0.185675 0.19841722 -0.146137 -0.15455434
160 0.4 0.320679 0.3263984 -0.260318 -0.26359168 0.180228 0.19433369 -0.141352 -0.15038998
161 0.4025 0.319758 0.32479334 -0.260344 -0.2633231 0.175008 0.1897371 -0.13633 -0.14579768
162 0.405 0.317433 0.32305756 -0.260279 -0.26293746 0.169522 0.18496396 -0.130935 -0.14104785
163 0.40750000000000003 0.31658 0.32176125 -0.260313 -0.26296303 0.164378 0.1802465 -0.125353 -0.13631725
164 0.41000000000000003 0.316123 0.3209655 -0.2603 -0.2634792 0.159454 0.17552133 -0.118645 -0.13148431
165 0.41250000000000003 0.314791 0.3214215 -0.2602 -0.2650837 0.154044 0.17108732 -0.112265 -0.12691571
166 0.41500000000000004 0.312449 0.32310736 -0.259987 -0.26762342 0.148438 0.16744626 -0.105515 -0.12302077
167 0.4175 0.312197 0.32430804 -0.259839 -0.26955417 0.143519 0.16429259 -0.0984222 -0.11968042
168 0.42 0.311179 0.3234371 -0.259237 -0.26967382 0.138696 0.16031179 -0.09144 -0.11562387
169 0.4225 0.309257 0.3215649 -0.258918 -0.26926115 0.133454 0.15460497 -0.0847805 -0.10964206
170 0.425 0.307313 0.32002002 -0.258214 -0.26911324 0.128408 0.14903627 -0.0785863 -0.1036811
171 0.4275 0.306145 0.3173985 -0.257122 -0.26803514 0.123648 0.14310344 -0.0718703 -0.09744336
172 0.43 0.303933 0.31229374 -0.25673 -0.2650807 0.118082 0.13545734 -0.0652823 -0.08972721
173 0.4325 0.300919 0.30617958 -0.255641 -0.26158258 0.112082 0.1261336 -0.0588211 -0.08032107
174 0.435 0.297792 0.3005464 -0.254365 -0.25858113 0.105868 0.11650399 -0.0526381 -0.070506394
175 0.4375 0.294535 0.29592904 -0.253034 -0.2563597 0.0991394 0.10732037 -0.0459626 -0.060982883
176 0.44 0.290639 0.29214677 -0.252549 -0.2545791 0.0923267 0.09949769 -0.0394231 -0.052778453
177 0.4425 0.28688 0.2882959 -0.250451 -0.2525061 0.0855186 0.0924644 -0.0332593 -0.045409366
178 0.445 0.282715 0.2828432 -0.249932 -0.24912845 0.0785868 0.08444567 -0.0280189 -0.037144314
179 0.4475 0.278073 0.2780342 -0.248718 -0.24605514 0.0719593 0.07766187 -0.0222529 -0.03015688
180 0.45 0.274849 0.2752391 -0.24691 -0.24442056 0.0656788 0.07279881 -0.0161367 -0.025023563
181 0.4525 0.270364 0.27433708 -0.245155 -0.24437797 0.0591133 0.0686324 -0.0102187 -0.020362908
182 0.455 0.265372 0.27334225 -0.243724 -0.24437645 0.0521759 0.06378489 -0.00468466 -0.0148932375
183 0.4575 0.261526 0.27169862 -0.241228 -0.24394551 0.0455944 0.058008105 0.00211731 -0.0084365
184 0.46 0.257246 0.2688807 -0.237858 -0.24265152 0.0392228 0.050978433 0.00963847 -0.0007020259
185 0.4625 0.25275 0.26596302 -0.235035 -0.24124052 0.0326831 0.04403917 0.0164656 0.006983052
186 0.465 0.248146 0.26229155 -0.232119 -0.2389373 0.0263789 0.038076412 0.0232364 0.01348243
187 0.4675 0.244858 0.25748277 -0.227906 -0.23553227 0.0207248 0.03209172 0.0306023 0.019907735
188 0.47000000000000003 0.240633 0.25158846 -0.223635 -0.23112738 0.0154206 0.02580954 0.0381019 0.026559524
189 0.47250000000000003 0.236726 0.24492654 -0.220422 -0.22599505 0.00995864 0.019261787 0.0447745 0.03342148
190 0.47500000000000003 0.233046 0.23897041 -0.216025 -0.22133699 0.00451653 0.013660713 0.0514951 0.03920648
191 0.47750000000000004 0.228725 0.23505764 -0.21126 -0.2182046 -0.00106039 0.010255459 0.0588624 0.042704202
192 0.48 0.223865 0.23256312 -0.207178 -0.21621996 -0.0066428 0.007723106 0.0665352 0.045425333
193 0.4825 0.219483 0.2307956 -0.20237 -0.21484418 -0.0126998 0.005600574 0.07351 0.047755703
194 0.485 0.213929 0.22954914 -0.197947 -0.21393599 -0.0192546 0.0035837716 0.0802345 0.050045244
195 0.4875 0.2081 0.22835422 -0.193364 -0.21311843 -0.0254847 0.0011947486 0.0874085 0.05280525
196 0.49 0.202869 0.2270781 -0.188861 -0.21237189 -0.0317532 -0.0023361696 0.0939717 0.05695599
197 0.4925 0.19738 0.22471012 -0.184598 -0.21090744 -0.038212 -0.007629316 0.0997244 0.06304601
198 0.495 0.191013 0.21976458 -0.181049 -0.20732398 -0.0443872 -0.014785487 0.105123 0.07093558
199 0.4975 0.185061 0.21343063 -0.176939 -0.20254295 -0.0509322 -0.023062915 0.111029 0.0800111
200 0.5 0.178989 0.20324112 -0.172449 -0.19423857 -0.0574649 -0.033082947 0.116813 0.09087144


==> graphs/tire/old/rolling_tire_error_BlackBox_test.txt <==
mse_test
0.073580965
0.2907544
0.017075626
0.27954876
0.0096359495
0.16213968
0.28395465
0.015311186
0.113642626
0.004916925
0.27155757
0.00030781978
0.24135093
0.15430881
0.15605018
0.29232785
0.08833706
0.0003375192
0.13379022
0.07810031
0.00015317395
0.0014698576
0.00038372062
0.23309568
0.00028064198
0.24600452
0.27777764
0.047178004
0.30210534
0.027947625
0.2955923
0.00022842655
0.0003087322
0.27470675
0.24353349
0.1530084
0.30134913
0.00038470473
0.00030984732


==> graphs/tire/old/rolling_tire_error_BlackBox_train.txt <==
mse_train
0.30051506
0.054033265
0.015150639
0.21646127
0.021973597
0.0022995837
0.30296943
0.28593382
0.3012297
0.25958917
0.28150254
0.27982828
0.29743257
0.12597808
0.00019802077
0.0001450559
0.1101376
0.05029034
0.0001701049
0.011077311
0.117946506
0.16564617
0.21320812
0.30313313
0.00013782644
0.008362682
0.2250009
0.19440244
0.062368985
0.002055767
0.000226212
0.056793228
0.28910503
0.1768022
0.004648598
0.041193105
0.06548341
0.00029837718
0.26958188
0.00022868121
0.000506627
0.28305596
0.20610502
0.19340666
0.25364584
0.067763634
0.2675478
0.0020550194
0.0060419086
0.28468698
0.280624
0.0028153998
0.0018408647
0.2992899
0.18942344
0.033749916
0.00026307456
0.00016754918
0.27832317
0.000288919
0.14967795
0.018618615
0.075792216
0.13713475
0.0031885214
0.029348774
0.30174726
0.00021292764
0.23508342
0.0006853742
0.12982939
0.18014406
0.285933
0.15875578
0.00029786
0.00034259434
0.00018544315
0.28834143
0.28419167
0.09156426
0.013866303
0.14400472
0.09815915
0.0001601171
0.2826601
0.21942365
0.08579953
0.0003465918
0.18483494
0.0039391066
0.29960188
0.00053078943
0.04450196
0.00034427375
0.2886311
0.10142516
0.300394
0.2642036
0.21375477
0.025687134
0.24978992
0.00029594003
0.27747366
0.29403782
0.22206864
0.094710246
0.14028254
0.0011367138
0.0003593254
0.07051426
0.172872
0.22789827
0.00029637112
0.27164868
0.00017620102
0.3024477
0.05936622
0.287547
0.00028309383
0.00035943673
0.10598561
0.0003895803
0.03810903
0.23069397
0.29388338
0.25615954
0.20946108
0.0071703875
0.03586749
0.002617926
0.29791906
0.17051135
0.2895071
0.16890818
0.19747439
0.0003163539
0.00016498577
0.083535716
0.20240225
0.1472779
0.23838589
0.054578688
0.23569296
0.00024357208
0.02741312
0.00014415625
0.03138944
0.00077386893
0.25669923
0.020245435
0.0085720355
0.29647282
0.0003606924
0.10178035
0.0810906
0.012553107
0.29185405
0.12231488
0.023891792
0.0011321778


==> graphs/tire/old/rolling_tire_error_noDegen_test.txt <==
mse_test
0.0013967729
0.0010435649
0.002153242
0.00072373386
0.002772756
0.0008157375
0.00047781802
0.0020840664
0.0012966467
0.0020654006
0.00056156353
0.00019171818
0.00072010804
0.0005519106
0.00082969066
0.0014611052
0.0011127518
0.00022703221
0.0013338098
0.0013010283
0.00013396391
0.00025129534
0.0002478425
0.00065346435
0.0002128064
0.00061866705
0.0005632892
0.0015890814
0.001041389
0.0003492719
0.0016689597
0.00022702187
0.00019572025
0.0005242748
0.00065748586
0.00085275446
0.0007089133
0.0001735759
0.00019877548


==> graphs/tire/old/rolling_tire_error_noDegen_train.txt <==
mse_train
0.0014386785
0.0015784428
0.0002884838
0.00061752123
0.0020872406
0.0014364539
0.0010924423
0.0006675632
0.0011862273
0.00043046917
0.00049349456
0.0005581593
0.0017158036
0.0011055196
0.00019998717
0.00013975914
0.001260107
0.0015707107
0.00017286449
0.0025893424
0.0012429185
0.0007020092
0.0006681071
0.0010853835
0.0001356365
0.0028692228
0.00056181377
0.0005418008
0.001330165
0.0019520678
0.00021844593
0.0013583583
0.0005104413
0.0007406969
0.00024921418
0.001659045
0.0014014028
0.00023681323
0.0005341365
0.0001675338
0.00021375775
0.0006608795
0.00054842577
0.00063585746
0.00067526806
0.0014023366
0.0005384336
0.0015456866
0.0024130254
0.00053931837
0.0005659717
0.000265642
0.0002775328
0.0006138434
0.00066080893
0.0018224831
0.00026168264
0.00015594432
0.00046975663
0.00017719805
0.0010830051
0.0021338952
0.0014185784
0.0014657666
0.0014849461
0.0018373177
0.0008079386
0.00019834127
0.000645786
0.00021288477
0.0012240569
0.0007116795
0.000551138
0.0008912194
0.00024999963
0.00019565164
0.00015207275
0.00062289694
0.0005621753
0.0010328905
0.0022593117
0.0013862158
0.0011771516
0.0001594102
0.0005038373
0.0006202928
0.0011501785
0.00022354603
0.0006549941
0.0017284638
0.0016815847
0.0005397484
0.0017615044
0.0001820208
0.00068573834
0.0005389948
0.0006496767
0.0005271726
0.0006092862
0.0019977062
0.00067823875
0.00018993282
0.0004264623
0.00024733
0.00066070195
0.0011095012
0.0013784543
0.00021428046
0.00019357608
0.0014008045
0.0007324125
0.00059998035
0.00020164643
0.00055264
0.00016201565
0.0009151367
0.0013229331
0.00062320894
0.00024534098
0.00021581465
0.0013626097
0.00020232638
0.0017219788
0.00072432647
0.0015116174
0.0006323197
0.00066865055
0.0026399747
0.0018250739
0.001340245
0.00051203434
0.000561139
0.0008615424
0.0007838351
0.00060153194
0.00024192438
0.00013178478
0.0013551081
0.0005286093
0.0012603772
0.000581678
0.00045145434
0.000545315
0.00023958695
0.0018927375
0.00013920883
0.0018307498
0.00077386893
0.00057473994
0.0021908279
0.00025731119
0.0003253024
0.00024230605
0.0012683999
0.0012747062
0.0025170401
0.00034049203
0.0011461921
0.00206658
0.00022874259


==> graphs/tire/old/rolling_tire_error_noise_test.txt <==
mse_test
0.0006227655
0.0007547457
0.00042104206
0.0006985989
0.00050819304
0.0009543877
0.0007942568
0.00039953098
0.00062947423
0.00034737884
0.0009880693
0.00035834048
0.00075592735
0.0004786147
0.000994144
0.0008609698
0.0006831376
0.00032040037
0.0011083283
0.0007819047
0.00027121566
0.00029405585
0.0003652866
0.00089716
0.00038351375
0.00062743935
0.00057989126
0.00039099721
0.00064352993
0.0004974004
0.0008894095
0.00026739572
0.00035601234
0.000938897
0.00062766916
0.001136698
0.0005577661
0.0003492019
0.0003847264


==> graphs/tire/old/rolling_tire_error_noise_train.txt <==
mse_train
0.0008697377
0.00046120858
0.0004527901
0.0008953602
0.0005997445
0.00048464787
0.00055753277
0.00078095373
0.000770961
0.0008400688
0.000594274
0.0008658552
0.0008334344
0.0008614948
0.00023881416
0.00030080345
0.00044786566
0.00045892928
0.00020236982
0.0005108837
0.0007273029
0.0008393253
0.0009084344
0.00053645566
0.00020862433
0.0005156298
0.00071212143
0.0003917461
0.00048855896
0.00090312934
0.0003030285
0.00047149116
0.0007154947
0.00085180195
0.00035845584
0.00043420572
0.00047278815
0.0004098887
0.00095382356
0.00026356074
0.00035760127
0.00063397345
0.001053235
0.00088207953
0.00070478354
0.000511743
0.00089587184
0.00065969996
0.00042549672
0.00075920613
0.00065604807
0.00032395055
0.0002966639
0.00063642464
0.0007863921
0.00056809874
0.00060225173
0.00025813145
0.0008755864
0.0002938062
0.0012130117
0.00044199757
0.00064730784
0.0012648521
0.00035227294
0.0007832592
0.0005361418
0.00033115695
0.00061566633
0.0003562981
0.0009509624
0.00084045925
0.0006983053
0.0009992836
0.000419517
0.00030078276
0.00030287172
0.00068897795
0.00061493966
0.0006604977
0.0004686637
0.0012843831
0.00042271652
0.00042966675
0.0008569129
0.00084278715
0.00073262973
0.00040049988
0.0007908806
0.00031137478
0.0009102441
0.00095860584
0.00042319103
0.00036135
0.00072967063
0.000532747
0.0005567856
0.0008811087
0.00050312607
0.00084656355
0.0007062073
0.00035821606
0.00087078527
0.00047401185
0.00068949925
0.0005711377
0.0012578339
0.00028777553
0.00035399545
0.0005452424
0.00080988574
0.00079713925
0.00036397896
0.0005456139
0.00030047755
0.00052656943
0.00048093704
0.0007756542
0.00038286467
0.0003254963
0.00053103967
0.0003870348
0.00045002424
0.00083900674
0.0008208151
0.00058835355
0.001019629
0.0004798614
0.0005550287
0.00040851385
0.0006829794
0.00042148787
0.00079777883
0.0008108932
0.0009043058
0.00035752403
0.00026822678
0.0008949972
0.0009627902
0.0011560292
0.00078611495
0.00054531643
0.00085605454
0.00030102796
0.0008561941
0.00026391292
0.000772026
0.0011797975
0.0008277493
0.00057049096
0.0004281746
0.000553512
0.00038806917
0.00044325925
0.0009128984
0.000509956
0.0006377866
0.00075392483
0.00069652864
0.00034326842


==> graphs/tire/old/rolling_tire_error_noiseless_test.txt <==
mse_test
0.00065386
0.00087506016
0.00049509725
0.0006898675
0.00078992726
0.0005354848
0.0025040596
0.00044719153
0.00065736816
0.00091677933
0.001014178
0.0001640689
0.0005583381
0.00030121004
0.0005207678
0.0010143633
0.00045045966
0.00020982117
0.0010040685
0.0005887477
0.00012336446
0.00019235357
0.00022291433
0.0003886925
0.00018220965
0.0005541921
0.000536901
0.00048692667
0.0006638777
0.00025381424
0.00075022265
0.00022974152
0.0001622238
0.0012584986
0.0005546166
0.00058099563
0.0005368134
0.00014937647
0.00016631649


==> graphs/tire/old/rolling_tire_error_noiseless_train.txt <==
mse_train
0.00058182207
0.0005370794
0.00020484813
0.0003281743
0.00048370703
0.00076038117
0.0006459217
0.002479577
0.00059068954
0.00049461843
0.00042871007
0.0023606275
0.00063049124
0.0007585458
0.00020058258
0.00014001431
0.00061796093
0.00049357384
0.00016992912
0.00065808644
0.0006517257
0.00042040547
0.00034808365
0.00068753137
0.00013392401
0.0009558211
0.0002814225
0.00026937274
0.0005133237
0.0011380521
0.00022985294
0.00046290611
0.00048842747
0.0004786304
0.00018181882
0.000547153
0.0005613103
0.00020838487
0.0008565058
0.00015123589
0.00018504233
0.0006156439
0.00031405533
0.00039175688
0.00065356033
0.00054834393
0.00072521734
0.0008708553
0.0010115082
0.002640727
0.0005308088
0.00019280105
0.00019875594
0.0005035605
0.00038902767
0.00049543893
0.00025983065
0.00013886688
0.0019331824
0.0001464128
0.0007620032
0.00044557598
0.00060144905
0.0010353015
0.0007121505
0.000564723
0.00056972925
0.00020663782
0.00048087692
0.00017077208
0.0008523392
0.00041293693
0.000527967
0.00057510915
0.00021802972
0.0001599711
0.00014529523
0.001393447
0.00052925944
0.00048468835
0.0005167692
0.0010608737
0.00049992197
0.00015843668
0.0025684573
0.00034081706
0.00046338566
0.00019147701
0.00038996068
0.0007859822
0.0006089281
0.00053088175
0.0006219472
0.00015974455
0.0011587803
0.000276667
0.000508474
0.00061595783
0.00037807436
0.00054566993
0.00064295705
0.00015728678
0.0015482442
0.00023173867
0.0003163366
0.00048705423
0.0010450691
0.00016778224
0.00017030575
0.0005751158
0.00040188167
0.00038065572
0.00017743777
0.0004895332
0.00015999269
0.0006145561
0.00048499714
0.001915147
0.00021853902
0.00022573987
0.0006176705
0.0001711742
0.00048353197
0.0004540142
0.0008515701
0.00047087058
0.00037796245
0.0010245497
0.00049989286
0.00064422435
0.00043170602
0.0003365509
0.0010656031
0.0004412933
0.00036987048
0.00021128856
0.00012316066
0.00061541144
0.0003190418
0.0008161838
0.00040768652
0.0002822626
0.00035135727
0.00024916246
0.0005467795
0.00012551347
0.00061865506
0.00077386893
0.0006044683
0.00049201737
0.00018830487
0.00027392898
0.0002215702
0.00052650564
0.00061321806
0.00061371125
0.00033746354
0.0006903188
0.000535298
0.0001944724


==> graphs/tire/old/s11_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.609131 -0.6195902 0.29722 0.29752785 0.381882 0.42101684 -0.103626 -0.06888381
2 0.005 -0.707323 -0.7239063 0.28602 0.27960545 0.202548 0.45196113 0.0527163 -0.0056192614
3 0.0075 -0.86068 -0.8048847 0.325773 0.2658852 0.416594 0.47756737 0.0395277 0.04316607
4 0.01 -0.932456 -0.8608544 0.215508 0.25763276 0.52395 0.4927791 0.0966615 0.07481459
5 0.0125 -0.905496 -0.96770304 0.190494 0.24475493 0.546977 0.49653155 0.164455 0.12595005
6 0.015 -1.03359 -1.1012747 0.292618 0.24013098 0.419908 0.4600027 0.187899 0.13662395
7 0.0175 -1.32152 -1.238324 0.241911 0.23418298 0.379006 0.41959685 0.0285826 0.12254797
8 0.02 -1.51189 -1.3269149 0.161006 0.22920637 0.476594 0.39764547 0.0188796 0.112939216
9 0.0225 -1.59861 -1.4296045 0.245182 0.22655538 0.303218 0.37826994 0.112964 0.10665139
10 0.025 -1.7491 -1.5532212 0.137319 0.22409944 0.192933 0.35701492 0.0664777 0.10039279
11 0.0275 -1.80691 -1.7101204 0.253819 0.22217375 0.341076 0.3323927 0.0858491 0.09377
12 0.03 -1.94122 -1.8591435 0.297768 0.22898203 0.395476 0.33393076 0.137928 0.09773275
13 0.0325 -2.0936 -1.9620363 0.274631 0.23765765 0.427464 0.34433296 0.025778 0.10045916
14 0.035 -2.12423 -2.0224795 0.246841 0.24430604 0.203049 0.35454267 0.167662 0.10709357
15 0.0375 -2.12526 -2.0634398 0.209348 0.24219586 0.351192 0.36699483 0.211578 0.12558115
16 0.04 -2.05447 -2.055648 0.259253 0.2376817 0.479014 0.379566 0.0265829 0.12843047
17 0.0425 -1.95532 -2.0102518 0.200232 0.23353617 0.396092 0.3926335 0.0884674 0.1253851
18 0.045 -1.8766 -1.9544175 0.183194 0.23094372 0.392137 0.39568713 0.148511 0.12347599
19 0.0475 -1.84552 -1.8962567 0.248208 0.22492696 0.437231 0.39840984 0.136471 0.12257146
20 0.05 -1.75329 -1.8366433 0.315126 0.22632162 0.331537 0.40060627 0.0978719 0.121091746
21 0.0525 -1.77019 -1.7945098 0.293765 0.22588238 0.302534 0.40221557 0.117232 0.12026219
22 0.055 -1.64193 -1.7691169 0.178785 0.2231539 0.324854 0.40421 0.113121 0.11953847
23 0.0575 -1.55887 -1.7411748 0.247792 0.22099611 0.354352 0.40693218 0.170135 0.118602954
24 0.06 -1.6961 -1.7307761 0.207629 0.22699547 0.470121 0.4128536 0.138337 0.11605098
25 0.0625 -1.75822 -1.7155951 0.240441 0.23150551 0.460986 0.4167841 0.129795 0.113307774
26 0.065 -1.78136 -1.6934615 0.194968 0.23521979 0.416596 0.41631356 0.19913 0.10849344
27 0.0675 -1.72589 -1.6731364 0.266415 0.24937622 0.360403 0.41385433 0.0984107 0.10257694
28 0.07 -1.63473 -1.6625139 0.274157 0.2660015 0.390068 0.41411826 0.00858642 0.09725392
29 0.0725 -1.64404 -1.6390461 0.319151 0.27411854 0.431162 0.41513664 0.102648 0.09687113
30 0.075 -1.56901 -1.6119891 0.256327 0.27600867 0.38571 0.41850793 0.118143 0.107405074
31 0.0775 -1.52403 -1.5484992 0.314319 0.27711797 0.41444 0.42545548 0.108217 0.124863096
32 0.08 -1.47131 -1.4606422 0.339724 0.27862376 0.444919 0.43618515 0.103379 0.14783366
33 0.0825 -1.29902 -1.3965733 0.251732 0.27838036 0.386199 0.44325948 0.16761 0.16122915
34 0.085 -1.20392 -1.3173941 0.25803 0.2767932 0.494137 0.44973552 0.290952 0.17759421
35 0.08750000000000001 -1.03106 -1.2016338 0.272895 0.27133122 0.496946 0.45918715 0.207645 0.19206913
36 0.09 -1.00786 -1.0720582 0.244081 0.25970155 0.388199 0.4688592 0.190737 0.19776022
37 0.0925 -0.961342 -1.0005442 0.251245 0.25058052 0.550752 0.4769317 0.184048 0.19632883
38 0.095 -0.916743 -0.9386802 0.341685 0.24328998 0.436584 0.48692405 0.095507 0.18941216
39 0.0975 -0.821247 -0.874837 0.210456 0.23580201 0.401403 0.4957556 0.158017 0.17912978
40 0.1 -0.763598 -0.80642694 0.25957 0.22823098 0.577949 0.5060742 0.122293 0.16813043
41 0.10250000000000001 -0.704587 -0.7629883 0.223674 0.2274621 0.544465 0.5200197 0.155745 0.15712287
42 0.105 -0.691081 -0.7398279 0.244863 0.23158549 0.504185 0.53212047 0.122412 0.15143177
43 0.1075 -0.717581 -0.7097132 0.180795 0.23839243 0.537058 0.538345 0.171003 0.14110161
44 0.11 -0.675818 -0.67950815 0.247484 0.24339443 0.585956 0.5377935 0.194494 0.1285999
45 0.1125 -0.659033 -0.6572897 0.311793 0.24616806 0.512155 0.5336374 0.0852496 0.120625824
46 0.115 -0.643806 -0.6442178 0.30991 0.24943659 0.610768 0.5319238 0.0635539 0.11508535
47 0.11750000000000001 -0.590064 -0.6378444 0.25716 0.25227067 0.444366 0.52901804 0.114061 0.11400451
48 0.12 -0.64814 -0.6341815 0.253771 0.24932496 0.523472 0.51737475 0.205111 0.12200771
49 0.1225 -0.651805 -0.6339413 0.192363 0.24357095 0.479091 0.5041655 0.103498 0.13525464
50 0.125 -0.644249 -0.6395328 0.236209 0.23849672 0.430407 0.4982197 0.0961597 0.14884473
51 0.1275 -0.690149 -0.64596903 0.207694 0.23695089 0.457536 0.49593797 0.142607 0.16289563
52 0.13 -0.659066 -0.647287 0.208275 0.2360515 0.488178 0.4922227 0.201506 0.18634158
53 0.1325 -0.599003 -0.63873696 0.211992 0.2327555 0.475637 0.48403376 0.393374 0.23550673
54 0.135 -0.611303 -0.6176337 0.324085 0.23113708 0.532423 0.4856689 0.398601 0.30119315
55 0.1375 -0.642607 -0.59337306 0.247622 0.23528649 0.544413 0.48616228 0.386124 0.3418367
56 0.14 -0.564826 -0.5724791 0.225312 0.23285906 0.452527 0.47388983 0.22231 0.3273762
57 0.14250000000000002 -0.554003 -0.5574944 0.196335 0.2227059 0.429521 0.47537932 0.232028 0.26206556
58 0.145 -0.609778 -0.5686869 0.228581 0.21853015 0.523747 0.4951601 0.182528 0.20620385
59 0.1475 -0.604391 -0.59888047 0.218865 0.22603011 0.607183 0.52483326 0.0759227 0.16794871
60 0.15 -0.627442 -0.62377065 0.256998 0.23287103 0.519432 0.5501048 0.118112 0.13455287
61 0.1525 -0.676578 -0.6628616 0.193142 0.23737916 0.496055 0.5841339 0.177743 0.09473717
62 0.155 -0.71401 -0.7091089 0.240013 0.24150757 0.583482 0.6225865 0.127746 0.04396484
63 0.1575 -0.762691 -0.6984948 0.226917 0.23479326 0.628192 0.61307997 0.130795 0.027294371
64 0.16 -0.715383 -0.71652263 0.189299 0.23647444 0.651603 0.6276872 0.110495 0.007948671
65 0.1625 -0.72109 -0.7340873 0.257299 0.24082531 0.658824 0.64184695 0.08797 0.001891952
66 0.165 -0.712548 -0.7504759 0.301455 0.2444259 0.567102 0.6523011 -0.110682 -0.0015210137
67 0.1675 -0.710138 -0.75446 0.182999 0.24057317 0.677457 0.64595795 -0.130021 0.018367823
68 0.17 -0.714803 -0.7561024 0.245798 0.2375586 0.617646 0.6400565 -0.103313 0.03466594
69 0.17250000000000001 -0.706817 -0.7548964 0.217335 0.23578484 0.552717 0.63616043 0.00398914 0.04180026
70 0.17500000000000002 -0.676338 -0.7388581 0.233948 0.22935499 0.540262 0.6201317 0.0888931 0.049227607
71 0.1775 -0.736793 -0.7235091 0.192405 0.22314754 0.623209 0.60481703 0.197918 0.056644868
72 0.18 -0.744749 -0.7095204 0.297826 0.21738316 0.565742 0.5906325 0.23798 0.06453099
73 0.1825 -0.701996 -0.69761944 0.285862 0.21242419 0.571181 0.5783306 0.258363 0.072801694
74 0.185 -0.690365 -0.68819386 0.226766 0.20804651 0.640988 0.5678806 0.190038 0.08177572
75 0.1875 -0.733321 -0.6823187 0.189633 0.20488766 0.50755 0.56020516 0.128516 0.091379926
76 0.19 -0.707952 -0.68226236 0.149677 0.20322539 0.528387 0.55834407 -0.0387836 0.09783824
77 0.1925 -0.683486 -0.6896954 0.283483 0.20499256 0.551712 0.56945544 0.131117 0.10557315
78 0.195 -0.703061 -0.70463175 0.245134 0.22216764 0.630716 0.59979606 0.0157636 0.11684759
79 0.1975 -0.714596 -0.73091537 0.26172 0.24241096 0.667514 0.6414224 0.095527 0.12610017
80 0.2 -0.712608 -0.74070793 0.237103 0.25072423 0.731835 0.66118646 0.102076 0.12678157
81 0.2025 -0.719392 -0.73357415 0.278999 0.25325033 0.694785 0.667512 0.216851 0.11960134
82 0.20500000000000002 -0.76965 -0.7231999 0.197886 0.25243515 0.673552 0.6654028 0.235775 0.09031111
83 0.20750000000000002 -0.751334 -0.71141547 0.239605 0.2420527 0.673653 0.65377116 0.116342 0.053201012
84 0.21 -0.730257 -0.69986165 0.294948 0.23350804 0.653204 0.64262277 -0.0399122 0.031944904
85 0.2125 -0.744954 -0.69705313 0.269546 0.2285829 0.712954 0.63912916 0.0124484 0.013664095
86 0.215 -0.745704 -0.7074193 0.15095 0.22586153 0.627089 0.6430635 -0.0671828 -0.014402865
87 0.2175 -0.721627 -0.7204515 0.227171 0.22753099 0.600736 0.64333576 -0.134609 -0.031685393
88 0.22 -0.700066 -0.7234305 0.26349 0.22850728 0.642785 0.63960516 -0.200578 -0.039646976
89 0.2225 -0.744832 -0.7239371 0.210648 0.23735905 0.665674 0.63341415 -0.0693015 -0.05296847
90 0.225 -0.747488 -0.71736264 0.259874 0.2450776 0.581991 0.6208162 0.041716 -0.07533149
91 0.2275 -0.729464 -0.70953953 0.30017 0.24693447 0.614699 0.6106929 -0.160486 -0.086932935
92 0.23 -0.726921 -0.70594335 0.289849 0.25250104 0.675722 0.6002909 -0.0890194 -0.11944655
93 0.2325 -0.751221 -0.7031686 0.222497 0.2630217 0.685175 0.5887486 -0.0634335 -0.23245175
94 0.23500000000000001 -0.752614 -0.7002144 0.298678 0.2641428 0.615674 0.5836812 -0.340639 -0.35804304
95 0.23750000000000002 -0.729672 -0.7083778 0.286921 0.26541343 0.537035 0.58957386 -0.385874 -0.4558986
96 0.24 -0.72423 -0.7170544 0.233092 0.26612994 0.580999 0.6002729 -0.480358 -0.57914436
97 0.2425 -0.728427 -0.72541034 0.315316 0.26777607 0.673933 0.61400753 -0.667091 -0.73865956
98 0.245 -0.752646 -0.72835505 0.402843 0.26794478 0.714648 0.6258864 -0.89336 -0.91175205
99 0.2475 -0.70275 -0.7293331 0.208629 0.2668462 0.586246 0.6363506 -1.09141 -1.0464065
100 0.25 -0.716587 -0.72999805 0.217303 0.26611996 0.593233 0.6444185 -1.10039 -1.1416918
101 0.2525 -0.72069 -0.72658503 0.255618 0.26818624 0.661639 0.65015894 -1.18125 -1.203143
102 0.255 -0.730149 -0.7226153 0.266893 0.27044037 0.651381 0.65727514 -1.24386 -1.2562367
103 0.2575 -0.738333 -0.7196918 0.299593 0.27121317 0.660476 0.6661259 -1.3267 -1.3128108
104 0.26 -0.715873 -0.7137916 0.26928 0.2663589 0.624999 0.67028856 -1.31504 -1.3619941
105 0.2625 -0.733358 -0.7177767 0.295289 0.26321712 0.760228 0.6781673 -1.44716 -1.4144156
106 0.265 -0.70573 -0.7201467 0.263373 0.2565236 0.713444 0.68084764 -1.46215 -1.4573299
107 0.2675 -0.695516 -0.7136479 0.247787 0.2529182 0.626777 0.6721526 -1.51529 -1.5021586
108 0.27 -0.69137 -0.70993674 0.252374 0.26067325 0.649616 0.6668215 -1.50501 -1.5530312
109 0.2725 -0.702311 -0.7068964 0.227926 0.26708153 0.62125 0.663496 -1.48512 -1.5967677
110 0.275 -0.69679 -0.69463784 0.28562 0.27028084 0.718581 0.65265435 -1.58799 -1.6338713
111 0.2775 -0.75 -0.6806922 0.304305 0.2696935 0.584955 0.6435 -1.7727 -1.7010024
112 0.28 -0.707573 -0.67298084 0.326319 0.27172756 0.654295 0.640741 -1.85392 -1.783095
113 0.28250000000000003 -0.671048 -0.67412853 0.314333 0.278604 0.675745 0.6493701 -1.94206 -1.9179295
114 0.28500000000000003 -0.685313 -0.6804219 0.253608 0.28517628 0.720489 0.66421837 -2.17422 -2.0940928
115 0.28750000000000003 -0.675738 -0.686138 0.27768 0.29143447 0.673487 0.6757272 -2.37133 -2.2275665
116 0.29 -0.642892 -0.6899208 0.229992 0.29909807 0.678586 0.6871933 -2.42409 -2.340956
117 0.2925 -0.686061 -0.68834937 0.302316 0.30783072 0.703631 0.6959608 -2.49966 -2.457406
118 0.295 -0.660464 -0.6841473 0.331912 0.31428185 0.657923 0.7021245 -2.50466 -2.5141518
119 0.2975 -0.672108 -0.67912966 0.281188 0.3187809 0.64696 0.70194924 -2.57017 -2.4671063
120 0.3 -0.635707 -0.6690004 0.356379 0.317434 0.744532 0.6976003 -2.43945 -2.3563757
121 0.3025 -0.693732 -0.6578848 0.320366 0.30569834 0.692034 0.6933909 -2.2744 -2.137447
122 0.305 -0.647901 -0.6433382 0.375693 0.28767723 0.653476 0.6894283 -2.03237 -1.8399034
123 0.3075 -0.67396 -0.63769567 0.296797 0.27800548 0.670782 0.6894023 -1.86209 -1.6973118
124 0.31 -0.648672 -0.63479227 0.300589 0.27060097 0.664618 0.69005215 -1.72758 -1.6005377
125 0.3125 -0.621789 -0.6367537 0.295892 0.2660903 0.739105 0.6972887 -1.46898 -1.5316466
126 0.315 -0.609245 -0.642592 0.227846 0.260911 0.690798 0.70976186 -1.37128 -1.4540954
127 0.3175 -0.606085 -0.6349462 0.225232 0.24992245 0.672983 0.7067852 -1.44357 -1.3466114
128 0.32 -0.61149 -0.6220394 0.268394 0.2390909 0.664685 0.69804716 -1.32061 -1.2516052
129 0.3225 -0.601309 -0.60956204 0.327166 0.22641774 0.685496 0.68853927 -1.27634 -1.1676526
130 0.325 -0.612948 -0.5965147 0.231964 0.21358104 0.725719 0.67821026 -1.2118 -1.0832207
131 0.3275 -0.636629 -0.59631455 0.260626 0.20661473 0.714113 0.6822731 -1.08661 -1.0332702
132 0.33 -0.626015 -0.6004077 0.157806 0.1970997 0.678713 0.69431555 -1.09748 -0.9777282
133 0.3325 -0.612215 -0.5958939 0.222518 0.17604966 0.745935 0.7035977 -0.904542 -0.91479146
134 0.335 -0.577914 -0.5874253 0.192542 0.14907992 0.730029 0.70809627 -0.887128 -0.8413557
135 0.3375 -0.550318 -0.5750718 0.170358 0.11914277 0.675963 0.70886356 -0.801092 -0.75578564
136 0.34 -0.553933 -0.56092066 0.0809705 0.09073804 0.665378 0.7068298 -0.713413 -0.67241657
137 0.3425 -0.541151 -0.5553224 0.12507 0.07156801 0.68116 0.7102167 -0.609481 -0.62488586
138 0.34500000000000003 -0.606801 -0.55262727 0.160005 0.052510068 0.706816 0.7168938 -0.648185 -0.5811147
139 0.34750000000000003 -0.535632 -0.5444085 0.0786449 0.024190009 0.719542 0.71784836 -0.577564 -0.5236083
140 0.35000000000000003 -0.517682 -0.5360257 0.0232354 -0.0012366772 0.684192 0.71655065 -0.428917 -0.4763659
141 0.3525 -0.524209 -0.53301394 -0.0413296 -0.018074274 0.661226 0.7190344 -0.436917 -0.44653058
142 0.355 -0.533162 -0.53044355 0.0440753 -0.035388768 0.612426 0.7221121 -0.381797 -0.41780996
143 0.3575 -0.467491 -0.528297 -0.0346409 -0.05128409 0.711379 0.7250521 -0.354637 -0.39086097
144 0.36 -0.475315 -0.5267276 -0.123803 -0.06612924 0.631338 0.72788745 -0.255328 -0.36483243
145 0.3625 -0.549515 -0.52553475 -0.0833866 -0.07554066 0.756974 0.73152685 -0.279338 -0.34637266
146 0.365 -0.523841 -0.5250643 -0.0410638 -0.067126065 0.787933 0.7363648 -0.257193 -0.34664717
147 0.3675 -0.464153 -0.52448946 -0.0921074 -0.0573342 0.728762 0.7411737 -0.298098 -0.3481665
148 0.37 -0.548998 -0.52384764 -0.0454092 -0.047094464 0.688837 0.74406004 -0.428736 -0.34947222
149 0.3725 -0.486834 -0.5210806 -0.090835 -0.035035923 0.684607 0.74364173 -0.528124 -0.35024863
150 0.375 -0.488827 -0.5157783 0.0230387 -0.015945673 0.695244 0.73906124 -0.312146 -0.35097042
151 0.3775 -0.452623 -0.5048891 0.0742691 0.013084181 0.767631 0.72671705 -0.383278 -0.34891135
152 0.38 -0.467488 -0.49555054 0.0235984 0.04076583 0.687093 0.716306 -0.303317 -0.33931595
153 0.3825 -0.481971 -0.48663786 0.030503 0.028048359 0.665096 0.7035808 -0.30203 -0.31376785
154 0.385 -0.491415 -0.48030692 0.042431 0.009168781 0.69107 0.69394886 -0.153651 -0.2925336
155 0.3875 -0.452346 -0.472709 0.036747 -0.03467256 0.659653 0.68383044 -0.195358 -0.26478368
156 0.39 -0.476499 -0.47002482 -0.10378 -0.10995723 0.60726 0.6798312 -0.223919 -0.2440578
157 0.3925 -0.389854 -0.47259885 -0.13928 -0.21649328 0.595886 0.6888699 -0.191167 -0.22683696
158 0.395 -0.485071 -0.47338805 -0.37337 -0.32923067 0.685843 0.6959275 -0.203957 -0.20835091
159 0.3975 -0.447306 -0.47166893 -0.613279 -0.4199651 0.703929 0.69690543 -0.205998 -0.19130051
160 0.4 -0.45767 -0.46929815 -0.759162 -0.5016668 0.662732 0.6951474 -0.198405 -0.17493618
161 0.4025 -0.450572 -0.46587244 -0.874296 -0.59158707 0.728978 0.6917355 -0.127615 -0.15629227
162 0.405 -0.444472 -0.45835757 -0.887079 -0.6907419 0.678994 0.68835855 -0.0554741 -0.13363107
163 0.40750000000000003 -0.485311 -0.45151785 -0.911631 -0.77770424 0.664852 0.6878904 0.060872 -0.10937186
164 0.41000000000000003 -0.402515 -0.44916686 -0.796085 -0.82726395 0.606099 0.68883 -0.0939886 -0.08727872
165 0.41250000000000003 -0.433358 -0.44683808 -0.739153 -0.8582276 0.744228 0.6924366 -0.0564013 -0.06686943
166 0.41500000000000004 -0.409483 -0.44368994 -0.5768 -0.82754993 0.731658 0.69935 -0.116415 -0.066243894
167 0.4175 -0.396257 -0.44117582 -0.332044 -0.7834266 0.725532 0.7078103 -0.150954 -0.069077626
168 0.42 -0.400676 -0.4376112 -0.214782 -0.71274245 0.726843 0.7135647 -0.136788 -0.0751075
169 0.4225 -0.376715 -0.4319652 -0.0684613 -0.60064316 0.662512 0.7193474 -0.2616 -0.08676759
170 0.425 -0.434376 -0.42621052 0.143924 -0.48087958 0.656905 0.7259362 -0.113153 -0.10048353
171 0.4275 -0.435896 -0.4196918 0.0419579 -0.35222936 0.691859 0.72950345 -0.036797 -0.11458854
172 0.43 -0.362622 -0.41423863 0.0948136 -0.20397404 0.761437 0.7291033 -0.19519 -0.12630925
173 0.4325 -0.412825 -0.40992954 0.087656 -0.049096838 0.763275 0.73136544 -0.160528 -0.13603155
174 0.435 -0.446067 -0.40813717 0.137363 0.04263661 0.737132 0.7373297 0.0221924 -0.13820243
175 0.4375 -0.369264 -0.4047629 0.0550974 0.08778809 0.733564 0.7422426 -0.141625 -0.133048
176 0.44 -0.431531 -0.40359768 0.0948362 0.094820514 0.714884 0.741195 -0.20509 -0.11914992
177 0.4425 -0.378464 -0.40032557 -0.0460406 0.07118265 0.676903 0.7337387 -0.261495 -0.09974671
178 0.445 -0.397255 -0.395387 -0.0180857 0.04025659 0.68501 0.7206485 -0.0389145 -0.07772784
179 0.4475 -0.408922 -0.3908728 -0.0150125 0.013439392 0.666813 0.7075512 -0.172597 -0.053443845
180 0.45 -0.35218 -0.3910609 -0.069389 0.0024937675 0.718329 0.70203716 0.00781119 -0.019981932
181 0.4525 -0.41604 -0.39417243 0.033466 -0.007885849 0.658892 0.7019668 0.139703 0.011704855
182 0.455 -0.400408 -0.39892286 0.0278219 -0.018519443 0.603631 0.7015995 0.12446 0.04685052
183 0.4575 -0.423463 -0.40477484 0.000183909 -0.016950864 0.724093 0.69983816 0.0322106 0.07003486
184 0.46 -0.351381 -0.40728188 0.00315483 -0.007940476 0.689871 0.703672 0.117608 0.0788881
185 0.4625 -0.395959 -0.40598884 0.0822719 0.0044378056 0.68342 0.7140716 0.0450469 0.07846041
186 0.465 -0.422814 -0.40099567 0.0655111 0.020709086 0.729474 0.72182405 -0.113731 0.07016783
187 0.4675 -0.377803 -0.4005004 0.067904 0.0445341 0.7224 0.72953045 0.0792547 0.055344272
188 0.47000000000000003 -0.368403 -0.40130928 0.154503 0.07386826 0.665727 0.73609716 0.068 0.038717378
189 0.47250000000000003 -0.41219 -0.3957336 0.207188 0.11248182 0.753277 0.74071753 -0.0803038 0.023632865
190 0.47500000000000003 -0.404656 -0.40218204 0.240105 0.15242356 0.753259 0.7456248 0.0207135 0.010948118
191 0.47750000000000004 -0.370547 -0.40356034 0.248127 0.17691688 0.716661 0.7486379 0.0124237 0.0037336573
192 0.48 -0.435274 -0.40520024 0.185222 0.1941683 0.746993 0.7513957 -0.0559618 -0.0011818856
193 0.4825 -0.374204 -0.40667522 0.171866 0.20721683 0.728927 0.7534643 -0.139588 -0.0043189116
194 0.485 -0.397941 -0.40799037 0.360048 0.21664521 0.783131 0.7537772 -0.0014205 -0.007866457
195 0.4875 -0.363903 -0.4091783 0.3042 0.22694007 0.731224 0.7543502 -0.0605224 -0.011726081
196 0.49 -0.372179 -0.41135243 0.231737 0.24067524 0.667925 0.75855005 -0.0464976 -0.01698988
197 0.4925 -0.396678 -0.41154614 0.224667 0.2570935 0.710027 0.76455724 -0.00313104 -0.023142815
198 0.495 -0.428566 -0.40386546 0.265761 0.27377343 0.731613 0.76344025 0.0161663 -0.030430881
199 0.4975 -0.419878 -0.39859658 0.334703 0.2859574 0.802572 0.75912493 -0.0399665 -0.03698659
200 0.5 -0.41074 -0.4032074 0.299687 0.27955532 0.762107 0.7587881 0.119126 -0.027007421


==> graphs/tire/old/s12_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -1.03042 -0.948418 0.416026 0.42552024 0.123582 0.15937777 0.801101 0.8279144
2 0.005 -1.05737 -0.97393465 0.498806 0.44039005 0.0496041 0.16854964 0.825125 0.84999526
3 0.0075 -0.981976 -0.9912703 0.500298 0.45218593 0.123379 0.17605211 0.869191 0.86746186
4 0.01 -0.897821 -1.0105281 0.41767 0.45988294 0.191896 0.18035015 0.818242 0.8792259
5 0.0125 -1.10901 -1.0917715 0.466135 0.46761024 0.199786 0.17613052 0.901211 0.8975362
6 0.015 -1.29357 -1.1961343 0.479697 0.46911708 0.113438 0.14790411 0.932095 0.90286076
7 0.0175 -1.33106 -1.283445 0.463634 0.46520948 0.0682776 0.11887791 0.80836 0.88853085
8 0.02 -1.37086 -1.3242625 0.480429 0.46065798 0.0795236 0.10338234 0.892649 0.87922525
9 0.0225 -1.52202 -1.3617964 0.427771 0.45826024 0.0077544 0.09065353 0.920823 0.8752487
10 0.025 -1.52545 -1.4078047 0.385142 0.4567545 -0.00298951 0.0761514 0.816248 0.8728215
11 0.0275 -1.48967 -1.4678205 0.487321 0.45675582 0.0593687 0.05897328 0.913896 0.8735581
12 0.03 -1.46794 -1.515868 0.564066 0.46460027 0.0305341 0.054598164 0.929985 0.88767046
13 0.0325 -1.61893 -1.54812 0.446071 0.4714853 0.0747509 0.057807427 0.793268 0.89362675
14 0.035 -1.64466 -1.5723948 0.455404 0.47777155 0.0406669 0.06661918 0.896149 0.8948644
15 0.0375 -1.56101 -1.5951817 0.467681 0.47862145 0.0621835 0.07987626 0.943425 0.9058847
16 0.04 -1.58027 -1.5835404 0.485076 0.4751561 0.119681 0.087458365 0.886903 0.9087053
17 0.0425 -1.53776 -1.5527737 0.473645 0.47090468 0.0708426 0.09417771 0.867362 0.9040075
18 0.045 -1.46773 -1.5160267 0.444238 0.4672511 0.0591044 0.09574009 0.953923 0.8953993
19 0.0475 -1.50626 -1.4817214 0.475568 0.4620227 0.11568 0.09642045 0.864695 0.8911454
20 0.05 -1.4295 -1.4438004 0.476704 0.4638715 0.0680075 0.09812734 0.830257 0.890403
21 0.0525 -1.49961 -1.4082675 0.451955 0.46449983 0.06582 0.10002754 0.856769 0.89356524
22 0.055 -1.37448 -1.3646811 0.434583 0.46478087 0.0317451 0.102881946 0.869968 0.90119994
23 0.0575 -1.19644 -1.309611 0.467204 0.4656298 0.068691 0.10681799 0.941636 0.9107825
24 0.06 -1.1808 -1.2526255 0.482164 0.47442153 0.166332 0.11257713 0.941629 0.92365885
25 0.0625 -1.11626 -1.1991163 0.518125 0.48046064 0.0982945 0.117133625 0.995849 0.93114966
26 0.065 -1.06867 -1.1479093 0.448152 0.48063377 0.0630174 0.1180048 0.936624 0.92924863
27 0.0675 -0.995279 -1.0756487 0.49075 0.48393658 0.120642 0.11485782 0.923098 0.9294174
28 0.07 -0.927815 -1.0074251 0.50143 0.49014983 0.0930588 0.11206036 0.844957 0.9347293
29 0.0725 -0.855659 -0.93583655 0.469908 0.48601487 0.0696554 0.106232695 0.934758 0.94023305
30 0.075 -0.856283 -0.8808755 0.436294 0.480802 0.0662404 0.10241245 0.991058 0.95333713
31 0.0775 -0.785507 -0.79541934 0.497994 0.4763863 0.0910922 0.099743836 0.901803 0.96446013
32 0.08 -0.65983 -0.6970756 0.525065 0.47452226 0.0996682 0.100514255 0.962913 0.97140276
33 0.0825 -0.577918 -0.6271784 0.457529 0.4725449 0.0653115 0.10185128 0.955126 0.9732879
34 0.085 -0.445076 -0.54358536 0.466051 0.47390562 0.113963 0.105434895 0.984053 0.9707604
35 0.08750000000000001 -0.276441 -0.41814294 0.458977 0.4753073 0.111515 0.11265416 0.921205 0.9616862
36 0.09 -0.167144 -0.27217552 0.467703 0.47079447 0.110707 0.12025577 0.912543 0.94428736
37 0.0925 -0.1152 -0.16712703 0.458156 0.46850622 0.112338 0.12614532 0.964797 0.94072914
38 0.095 0.0352769 -0.05772125 0.519409 0.46722755 0.0946479 0.13282733 0.974765 0.9388146
39 0.0975 0.112001 0.062074423 0.495416 0.46489415 0.137693 0.14083607 0.920023 0.9335077
40 0.1 0.328501 0.19294235 0.444114 0.46268615 0.150889 0.1501007 0.91296 0.92779124
41 0.10250000000000001 0.482781 0.30754837 0.504712 0.46409383 0.132592 0.16020939 0.938467 0.9308907
42 0.105 0.465954 0.3907872 0.477139 0.4690175 0.188124 0.16822755 0.894724 0.94035345
43 0.1075 0.574418 0.47656474 0.394987 0.47224304 0.212417 0.17379722 0.931246 0.94301724
44 0.11 0.626527 0.55641705 0.485197 0.4694219 0.138885 0.17466813 1.03443 0.93843114
45 0.1125 0.697976 0.6175225 0.513054 0.46702427 0.153927 0.17267504 1.0046 0.9341965
46 0.115 0.717212 0.6679873 0.511099 0.46747273 0.181037 0.17138752 0.892209 0.9350988
47 0.11750000000000001 0.801242 0.7148091 0.453447 0.47003597 0.139294 0.17026284 0.947807 0.939913
48 0.12 0.783655 0.7521445 0.483367 0.46764842 0.150329 0.16716626 0.91969 0.9407781
49 0.1225 0.83146 0.79040146 0.414346 0.4632733 0.157437 0.16357684 0.919956 0.94427586
50 0.125 0.840936 0.8206806 0.463251 0.4603392 0.133812 0.1622127 0.909953 0.95383996
51 0.1275 0.805382 0.8436279 0.493244 0.46159628 0.144208 0.16212232 0.936965 0.9664173
52 0.13 0.830961 0.8581983 0.442392 0.46024364 0.148475 0.16182326 1.02647 0.9769116
53 0.1325 0.935691 0.8718191 0.455853 0.45219162 0.155154 0.15994175 1.04896 0.98837966
54 0.135 0.917591 0.88870084 0.495074 0.44353536 0.177615 0.15685605 1.06394 1.0059785
55 0.1375 0.923103 0.9050888 0.446289 0.4397636 0.139256 0.15117352 0.981976 1.0092216
56 0.14 1.06053 0.93025744 0.439792 0.4357626 0.10242 0.1408037 0.986714 0.9817182
57 0.14250000000000002 1.05537 0.98462087 0.433249 0.43348306 0.126062 0.13430186 0.95747 0.94239956
58 0.145 1.08905 1.011698 0.444692 0.44114515 0.112359 0.14231366 1.01619 0.9339855
59 0.1475 1.01522 1.0097691 0.468532 0.4568882 0.167342 0.15621431 0.91732 0.94309664
60 0.15 0.944854 1.0025035 0.468146 0.4698109 0.153737 0.16898412 0.938995 0.9486613
61 0.1525 0.902859 0.96748203 0.467645 0.47642794 0.161286 0.18977569 0.974168 0.9582602
62 0.155 0.798294 0.91501796 0.463992 0.48031723 0.185805 0.2147646 0.988145 0.9584359
63 0.1575 0.74507 0.8676271 0.502849 0.46492732 0.25488 0.21494998 0.993889 0.92612576
64 0.16 0.807666 0.8549712 0.418484 0.46601275 0.252203 0.22296602 0.97606 0.9217359
65 0.1625 0.875214 0.86941 0.466781 0.47393978 0.248889 0.22811761 0.974175 0.932243
66 0.165 0.841599 0.8907682 0.487743 0.48196098 0.141001 0.23019882 0.839102 0.944978
67 0.1675 0.868671 0.9103631 0.429644 0.4821197 0.257645 0.22303335 0.82542 0.9632717
68 0.17 0.864948 0.9230943 0.441734 0.4815838 0.189053 0.21730444 0.789955 0.9766182
69 0.17250000000000001 0.888697 0.9260674 0.443056 0.48016086 0.175329 0.21429862 0.902718 0.9801943
70 0.17500000000000002 0.962163 0.91066 0.484527 0.46934265 0.190157 0.2069585 0.972806 0.96607435
71 0.1775 0.85828 0.8959687 0.419229 0.45898074 0.181632 0.19991308 1.03658 0.95289254
72 0.18 0.774139 0.8832044 0.479899 0.44947445 0.198811 0.19321644 1.06211 0.941924
73 0.1825 0.858496 0.8729595 0.471286 0.44143167 0.213311 0.18725705 1.08753 0.9340669
74 0.185 0.899368 0.8661012 0.447986 0.434951 0.19233 0.18182604 1.02611 0.9297455
75 0.1875 0.879206 0.8648987 0.433044 0.43054858 0.160333 0.17745404 0.968322 0.9305379
76 0.19 0.881109 0.8706558 0.402412 0.428341 0.152915 0.17594111 0.884944 0.9360432
77 0.1925 0.954555 0.8871334 0.49681 0.42664725 0.198026 0.18178217 0.998655 0.9465231
78 0.195 0.896786 0.90135276 0.452668 0.43498418 0.165408 0.19707632 0.897111 0.9604702
79 0.1975 0.933156 0.9031452 0.45885 0.44880468 0.229514 0.21815027 0.900982 0.9821084
80 0.2 0.873877 0.8942181 0.43073 0.45549196 0.257271 0.22877225 1.01091 0.98783374
81 0.2025 0.852589 0.8565656 0.457733 0.45105842 0.236159 0.23495847 1.01467 0.9643076
82 0.20500000000000002 0.796493 0.8227575 0.37466 0.44631723 0.233249 0.23686352 1.02738 0.9246401
83 0.20750000000000002 0.837315 0.806162 0.44569 0.43378758 0.235529 0.23471561 0.942335 0.88071334
84 0.21 0.863757 0.79496264 0.496909 0.423443 0.231858 0.23158854 0.882382 0.8510533
85 0.2125 0.787414 0.7930094 0.461664 0.4188079 0.261771 0.23101608 0.865329 0.8331792
86 0.215 0.858661 0.80777997 0.378062 0.4199286 0.213629 0.23371398 0.848625 0.8134717
87 0.2175 0.927769 0.81879723 0.439048 0.42243224 0.197773 0.23451215 0.848447 0.78231686
88 0.22 0.934776 0.8203839 0.456994 0.4219501 0.214659 0.23334612 0.73583 0.7575165
89 0.2225 0.822127 0.81992143 0.420357 0.42659545 0.253115 0.23155124 0.740449 0.7112162
90 0.225 0.785183 0.81412715 0.456885 0.4239974 0.227594 0.22712886 0.680039 0.6305239
91 0.2275 0.840652 0.80583483 0.449476 0.41950524 0.214349 0.22390823 0.549626 0.5855561
92 0.23 0.871826 0.8054756 0.470127 0.415192 0.209698 0.22092319 0.599276 0.5001749
93 0.2325 0.821699 0.826861 0.388151 0.41426808 0.260821 0.2152594 0.468269 0.33665094
94 0.23500000000000001 0.874226 0.8582535 0.4319 0.4078193 0.250015 0.20965718 0.260897 0.18873686
95 0.23750000000000002 0.912121 0.8876599 0.422417 0.40695414 0.171698 0.20937341 0.184805 0.09693642
96 0.24 0.921009 0.9123754 0.411714 0.40532756 0.171906 0.21040481 0.0803596 0.0052354503
97 0.2425 0.87664 0.93286 0.456204 0.40439394 0.224666 0.21219604 -0.0389605 -0.10240189
98 0.245 0.934569 0.9429288 0.497738 0.40182513 0.281892 0.21438399 -0.268577 -0.20521007
99 0.2475 0.982357 0.9401194 0.359151 0.40040195 0.189166 0.21724376 -0.291169 -0.25821343
100 0.25 0.936221 0.92455006 0.346909 0.40367985 0.209073 0.22247209 -0.312331 -0.27100992
101 0.2525 0.909907 0.9035643 0.392676 0.40647292 0.198224 0.22662349 -0.237857 -0.26990372
102 0.255 0.816084 0.87953275 0.411704 0.4097245 0.301805 0.23214893 -0.304334 -0.26243815
103 0.2575 0.795257 0.8537642 0.43777 0.41276786 0.21574 0.2393021 -0.258625 -0.2521364
104 0.26 0.78323 0.83389634 0.39266 0.40958804 0.196466 0.2456018 -0.238676 -0.2597127
105 0.2625 0.846377 0.83187956 0.444082 0.40878785 0.297782 0.25206575 -0.271527 -0.28007776
106 0.265 0.869988 0.831487 0.403057 0.40152076 0.303627 0.25538898 -0.294889 -0.3107463
107 0.2675 0.807477 0.8222142 0.422893 0.3942963 0.20601 0.2534303 -0.360877 -0.37176424
108 0.27 0.855933 0.81494546 0.383421 0.399625 0.208201 0.25251323 -0.322101 -0.44170746
109 0.2725 0.873743 0.810097 0.36377 0.40367877 0.264054 0.25220728 -0.28802 -0.5017569
110 0.275 0.719984 0.79600763 0.415345 0.4021008 0.27782 0.24908829 -0.491106 -0.5701508
111 0.2775 0.754359 0.7852643 0.436155 0.39634007 0.194348 0.24567647 -0.828895 -0.6682791
112 0.28 0.847101 0.7833527 0.423606 0.3943556 0.242471 0.24466838 -1.00865 -0.7678801
113 0.28250000000000003 0.819345 0.79562545 0.424264 0.39789915 0.276409 0.24805786 -0.972427 -0.9012358
114 0.28500000000000003 0.846934 0.8170434 0.395635 0.40056092 0.267408 0.25374842 -1.1546 -1.0596848
115 0.28750000000000003 0.85665 0.83906806 0.378519 0.4041386 0.202655 0.2584055 -1.27748 -1.1591662
116 0.29 0.883222 0.8591008 0.385461 0.40948635 0.234219 0.26321918 -1.2949 -1.2290789
117 0.2925 0.873303 0.87705773 0.417702 0.4132216 0.308923 0.267424 -1.26918 -1.2912991
118 0.295 0.893288 0.8877243 0.437884 0.41598636 0.243372 0.27074578 -1.2017 -1.2894964
119 0.2975 0.836681 0.88254386 0.392215 0.4158189 0.23415 0.27102536 -1.253 -1.2076175
120 0.3 0.893651 0.86830795 0.426551 0.41351652 0.237044 0.269352 -1.17957 -1.0913874
121 0.3025 0.825291 0.8571742 0.398889 0.40726033 0.293348 0.27106923 -1.05804 -0.8785161
122 0.305 0.784399 0.8493233 0.442039 0.39994043 0.225359 0.27301207 -0.870658 -0.59421664
123 0.3075 0.833583 0.8439232 0.394557 0.39603558 0.280802 0.27416813 -0.753066 -0.46295995
124 0.31 0.911028 0.84202445 0.403135 0.39295685 0.245877 0.27525002 -0.623064 -0.37343344
125 0.3125 0.818205 0.8488184 0.417173 0.3934453 0.279826 0.2785262 -0.214715 -0.3036126
126 0.315 0.820363 0.860139 0.358414 0.39684165 0.295414 0.28260744 -0.147962 -0.23282428
127 0.3175 0.897622 0.8518176 0.390047 0.39281294 0.256076 0.28078318 -0.188479 -0.16372134
128 0.32 0.854925 0.8365707 0.402932 0.3857772 0.241957 0.27683198 -0.0318786 -0.11719331
129 0.3225 0.831704 0.82183015 0.445942 0.37541464 0.278727 0.272723 0.0157308 -0.08365457
130 0.325 0.819897 0.8059672 0.370434 0.3645711 0.321543 0.2683559 -0.0171424 -0.050542317
131 0.3275 0.752496 0.8084986 0.424622 0.36196136 0.264478 0.2697908 -0.0145375 -0.024770856
132 0.33 0.841777 0.82188594 0.330013 0.35905397 0.267901 0.27449006 -0.0395399 0.00829422
133 0.3325 0.793904 0.83996147 0.3755 0.34585947 0.288094 0.2779855 -0.0532667 0.04836754
134 0.335 0.848191 0.85541683 0.348408 0.3261689 0.336999 0.2790557 -0.0451481 0.092196696
135 0.3375 0.841374 0.8669791 0.357046 0.30310237 0.271131 0.2785008 0.0298856 0.14017336
136 0.34 0.8983 0.8746406 0.260361 0.28065512 0.220225 0.27710953 0.101159 0.18950163
137 0.3425 0.918875 0.88129675 0.328332 0.26678354 0.309506 0.2791696 0.177935 0.23947847
138 0.34500000000000003 0.734841 0.88843066 0.329415 0.25465688 0.282429 0.2825523 0.243918 0.29424268
139 0.34750000000000003 0.812432 0.8890176 0.267816 0.23713136 0.26158 0.28468078 0.351577 0.37526423
140 0.35000000000000003 0.865138 0.88371384 0.234144 0.22898477 0.275299 0.28747457 0.403111 0.48617738
141 0.3525 0.788109 0.8839912 0.190245 0.22459963 0.234499 0.29087737 0.518687 0.56381917
142 0.355 0.854719 0.8854091 0.274184 0.2198888 0.308443 0.29476961 0.607605 0.6413882
143 0.3575 0.933877 0.8867936 0.244829 0.21592303 0.307574 0.29859608 0.786306 0.7143966
144 0.36 0.915568 0.88824946 0.149083 0.2124951 0.246974 0.30212444 0.837823 0.78445226
145 0.3625 0.777474 0.8881977 0.198808 0.21355933 0.310618 0.30606747 0.858564 0.8462157
146 0.365 0.807661 0.8859429 0.22842 0.22790188 0.365531 0.31130406 0.979817 0.88643837
147 0.3675 0.796373 0.8839801 0.19915 0.2434414 0.298493 0.3160077 1.03423 0.92285544
148 0.37 0.759538 0.879793 0.271697 0.25814557 0.234296 0.31917968 0.931067 0.9536694
149 0.3725 0.832391 0.8724042 0.203439 0.27266067 0.305371 0.32070976 0.932538 0.9776816
150 0.375 0.793833 0.8614291 0.314197 0.29093683 0.326357 0.32051778 1.04255 1.0014393
151 0.3775 0.84765 0.8409907 0.341036 0.31538674 0.306728 0.31840974 1.02166 1.0317105
152 0.38 0.822279 0.8241176 0.286472 0.33451942 0.291805 0.316743 1.07862 1.0617832
153 0.3825 0.833632 0.8151071 0.30694 0.30111766 0.295411 0.31239587 1.10725 1.0768579
154 0.385 0.798955 0.8097014 0.268326 0.26442719 0.328489 0.30923092 1.17899 1.0878882
155 0.3875 0.83704 0.80535704 0.247142 0.19730717 0.292758 0.3051603 1.09731 1.099076
156 0.39 0.765764 0.80789435 0.094107 0.09716895 0.240756 0.30206826 1.08877 1.1057681
157 0.3925 0.875751 0.8247745 0.0394554 -0.035615534 0.304488 0.3040815 1.03982 1.1256617
158 0.395 0.808475 0.8392487 -0.237997 -0.17542218 0.330288 0.30549726 1.10321 1.141617
159 0.3975 0.810309 0.84392565 -0.539959 -0.28965288 0.254934 0.30417395 1.14654 1.1457576
160 0.4 0.842031 0.8443484 -0.741255 -0.39312905 0.280398 0.301874 1.11498 1.1452535
161 0.4025 0.900222 0.84292495 -0.862914 -0.50736195 0.303776 0.29856643 1.06773 1.1420354
162 0.405 0.810101 0.8433578 -0.835673 -0.63084817 0.303922 0.29623064 1.16595 1.1406524
163 0.40750000000000003 0.767295 0.8482395 -0.868632 -0.73440695 0.275972 0.29689744 1.17655 1.1439729
164 0.41000000000000003 0.949502 0.8491941 -0.74349 -0.78774244 0.321405 0.2996997 1.12148 1.1515722
165 0.41250000000000003 0.876708 0.8521914 -0.60955 -0.8143009 0.271048 0.30420458 1.11398 1.1648707
166 0.41500000000000004 0.831689 0.8652594 -0.42176 -0.76546395 0.313469 0.30949566 1.11065 1.1707242
167 0.4175 0.792724 0.8753914 -0.15627 -0.70064867 0.290395 0.31414416 1.15845 1.1743841
168 0.42 0.931383 0.87609476 -0.0276191 -0.60716474 0.320624 0.3169958 1.12018 1.1675205
169 0.4225 0.819761 0.8713963 0.151336 -0.470936 0.302699 0.32110548 1.01548 1.1598742
170 0.425 0.815564 0.87088954 0.347035 -0.32948178 0.29165 0.32542726 1.13017 1.1553589
171 0.4275 0.837542 0.86913615 0.249316 -0.18106508 0.329193 0.32970956 1.12977 1.1475861
172 0.43 0.889427 0.86100525 0.314177 -0.014108971 0.376806 0.33496907 1.05972 1.1351109
173 0.4325 0.748356 0.8513275 0.32097 0.15960273 0.350721 0.3434718 1.04396 1.1259272
174 0.435 0.786184 0.8460892 0.322818 0.26332444 0.318755 0.35339046 1.18625 1.1201155
175 0.4375 0.891105 0.84650725 0.306909 0.31782588 0.389146 0.36044234 1.12824 1.1187255
176 0.44 0.773998 0.8484564 0.328945 0.33347988 0.329835 0.36176452 1.03643 1.1275411
177 0.4425 0.910482 0.85842425 0.203915 0.318178 0.282361 0.35707447 1.02789 1.1387135
178 0.445 0.876078 0.8662588 0.261193 0.29545066 0.316623 0.34841403 1.16969 1.1450069
179 0.4475 0.792255 0.8706458 0.260373 0.27607992 0.316183 0.34035075 1.01599 1.1503621
180 0.45 0.856584 0.8716356 0.235024 0.2740522 0.339283 0.3378447 1.151 1.165136
181 0.4525 0.8741 0.87868506 0.303343 0.27419224 0.308126 0.33791423 1.19562 1.1873348
182 0.455 0.852622 0.8851115 0.331239 0.2752909 0.275894 0.33740053 1.22753 1.212004
183 0.4575 0.844801 0.88803273 0.289473 0.28633744 0.331691 0.33392516 1.11539 1.227671
184 0.46 0.932018 0.8912108 0.291201 0.3020309 0.302161 0.33088243 1.24926 1.231727
185 0.4625 0.808384 0.89763796 0.392394 0.3193881 0.2664 0.32984757 1.12208 1.2297256
186 0.465 0.87982 0.90113395 0.393709 0.33569402 0.307855 0.32806566 1.08491 1.2196376
187 0.4675 0.886945 0.90304023 0.395732 0.35889572 0.299212 0.3274172 1.16039 1.2028553
188 0.47000000000000003 0.903145 0.9002336 0.433762 0.38580692 0.329116 0.32832634 1.18211 1.1839335
189 0.47250000000000003 0.838673 0.8909015 0.464686 0.41680598 0.291526 0.33342415 1.02582 1.1621075
190 0.47500000000000003 0.848563 0.8716659 0.498905 0.44791573 0.3723 0.3413817 1.0906 1.1375816
191 0.47750000000000004 0.86518 0.86003566 0.520466 0.4672171 0.3436 0.34605312 1.0945 1.1210439
192 0.48 0.836031 0.85199666 0.515673 0.4813573 0.32421 0.34940153 1.09047 1.111097
193 0.4825 0.875159 0.84797454 0.436549 0.4931896 0.388975 0.35212493 1.00337 1.10608
194 0.485 0.858804 0.84639806 0.622276 0.5029628 0.38182 0.35309833 1.1386 1.1052653
195 0.4875 0.897585 0.8454342 0.576272 0.5139436 0.312309 0.35435927 1.04922 1.1053269
196 0.49 0.957534 0.8472751 0.515065 0.52970463 0.313001 0.3573981 1.05779 1.109571
197 0.4925 0.88269 0.85730606 0.506518 0.54770446 0.334042 0.3606707 1.0908 1.1168156
198 0.495 0.855515 0.87458664 0.547927 0.56182057 0.31649 0.35946867 1.09001 1.1162031
199 0.4975 0.839615 0.8933073 0.577386 0.5698458 0.346097 0.35611928 1.02031 1.1071014
200 0.5 0.913354 0.92107284 0.573484 0.5614218 0.376456 0.3540534 1.17674 1.0893389


==> graphs/tire/old/s13_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 1.12623 1.1490747 -0.200165 -0.20839435 1.00686 0.9895973 -0.773501 -0.815797
2 0.005 0.943986 1.2012231 -0.209937 -0.21000333 0.81208 0.9173646 -0.90605 -0.84839445
3 0.0075 1.27015 1.2367593 -0.136942 -0.21166931 0.880933 0.86036277 -0.898041 -0.87341994
4 0.01 1.2954 1.2529905 -0.228998 -0.21285343 0.812911 0.8206563 -0.860618 -0.8951189
5 0.0125 1.13879 1.2329556 -0.217206 -0.21248324 0.661426 0.7373806 -0.906809 -0.8938429
6 0.015 1.21579 1.1861769 -0.168046 -0.2101674 0.659256 0.68473214 -0.822948 -0.8510961
7 0.0175 1.12563 1.1313463 -0.16934 -0.20547315 0.690583 0.6664777 -0.818052 -0.85274786
8 0.02 1.12951 1.0817168 -0.233401 -0.20407498 0.725716 0.6634055 -0.940957 -0.85665876
9 0.0225 1.01213 1.0136788 -0.0475323 -0.20732152 0.753159 0.6656875 -0.749469 -0.86026186
10 0.025 0.896725 0.9349622 -0.201122 -0.21178636 0.650042 0.66934544 -0.902976 -0.8663923
11 0.0275 0.677475 0.83876866 -0.215591 -0.2172438 0.69773 0.67520326 -0.861188 -0.8744892
12 0.03 0.485458 0.70031446 -0.16316 -0.21544947 0.703791 0.6733447 -0.818703 -0.86760783
13 0.0325 0.379231 0.57014495 -0.284707 -0.21376035 0.69173 0.66125095 -0.895352 -0.8647877
14 0.035 0.321984 0.43139398 -0.0820401 -0.21114436 0.569568 0.6333739 -0.843703 -0.8611452
15 0.0375 0.309141 0.2452789 -0.233535 -0.20303106 0.506283 0.58689195 -0.760583 -0.8495214
16 0.04 0.00611857 0.11322247 -0.13652 -0.19797271 0.522992 0.5516647 -0.847565 -0.8380651
17 0.0425 -0.126942 -0.030820569 -0.197453 -0.19274895 0.492045 0.5145947 -0.860493 -0.8237421
18 0.045 -0.256342 -0.11290865 -0.179837 -0.18856125 0.468556 0.49079517 -0.774211 -0.8063709
19 0.0475 -0.344929 -0.18718837 -0.168357 -0.18463358 0.487798 0.4722267 -0.759379 -0.7922517
20 0.05 -0.369888 -0.23173453 -0.14948 -0.17931768 0.493031 0.45416293 -0.764672 -0.7869545
21 0.0525 -0.308785 -0.23357296 -0.100663 -0.17361335 0.437019 0.43993363 -0.80721 -0.7870794
22 0.055 -0.22866 -0.1713067 -0.118634 -0.17396647 0.416826 0.42631775 -0.833795 -0.79252976
23 0.0575 0.0290183 -0.08718185 -0.196366 -0.17516467 0.444347 0.41099155 -0.797001 -0.7960529
24 0.06 0.178373 0.03472352 -0.155302 -0.1751821 0.40569 0.4015614 -0.758576 -0.7961764
25 0.0625 0.353263 0.1376589 -0.22651 -0.17462298 0.326126 0.3921804 -0.780087 -0.793487
26 0.065 0.33824 0.21664977 -0.128303 -0.17331144 0.445548 0.38552484 -0.700864 -0.78912455
27 0.0675 0.545611 0.32904947 -0.125648 -0.16459823 0.358252 0.3878343 -0.779438 -0.7823619
28 0.07 0.514773 0.44495353 -0.156032 -0.15608159 0.393073 0.39326066 -0.783702 -0.77919173
29 0.0725 0.584997 0.53090477 -0.107082 -0.15152964 0.444494 0.39949638 -0.769197 -0.77651364
30 0.075 0.615554 0.5656658 -0.141834 -0.14784558 0.51339 0.40352163 -0.788937 -0.7746452
31 0.0775 0.574651 0.5643333 -0.17983 -0.14168571 0.415045 0.40222105 -0.796597 -0.7705656
32 0.08 0.564619 0.5202546 -0.0653564 -0.13069281 0.3751 0.39260593 -0.784512 -0.75832534
33 0.0825 0.377502 0.48459768 -0.149822 -0.12534505 0.334184 0.38467243 -0.709606 -0.7492232
34 0.085 0.344752 0.42253464 -0.048468 -0.124776244 0.329959 0.37502596 -0.662974 -0.73746103
35 0.08750000000000001 0.181362 0.3160148 -0.0994338 -0.12367381 0.343176 0.36059153 -0.67874 -0.72464514
36 0.09 0.0652391 0.1874408 -0.134961 -0.12798096 0.375049 0.34541267 -0.724883 -0.71324795
37 0.0925 0.0324772 0.09473027 -0.199104 -0.13228841 0.29958 0.33976898 -0.757064 -0.7181563
38 0.095 -0.145448 0.0039996 -0.163483 -0.13531762 0.348667 0.33508277 -0.836666 -0.72206706
39 0.0975 -0.20322 -0.09238208 -0.101487 -0.1368897 0.372932 0.32816905 -0.744021 -0.72319674
40 0.1 -0.309028 -0.19698784 -0.0852357 -0.13863218 0.414774 0.3201862 -0.754765 -0.72489583
41 0.10250000000000001 -0.385103 -0.28034782 -0.170232 -0.14138415 0.255543 0.30929634 -0.735335 -0.7332687
42 0.105 -0.399048 -0.33898035 -0.109162 -0.14391941 0.272018 0.3009635 -0.730485 -0.74510795
43 0.1075 -0.411369 -0.39675668 -0.132357 -0.14632146 0.275523 0.28818414 -0.700385 -0.75429046
44 0.11 -0.466977 -0.4454711 -0.152691 -0.14823374 0.222439 0.2738369 -0.74953 -0.75855756
45 0.1125 -0.485872 -0.48089564 -0.151586 -0.14766741 0.209608 0.26539534 -0.816347 -0.7578754
46 0.115 -0.595517 -0.510931 -0.0751225 -0.14728518 0.300961 0.26167256 -0.743329 -0.7609922
47 0.11750000000000001 -0.56295 -0.5385081 -0.15941 -0.14271215 0.323545 0.26249418 -0.81526 -0.765537
48 0.12 -0.624415 -0.5601794 -0.162188 -0.13126136 0.289724 0.26659033 -0.744006 -0.7555961
49 0.1225 -0.575795 -0.58118254 -0.0525516 -0.11784278 0.192024 0.27214217 -0.745027 -0.73971266
50 0.125 -0.600506 -0.5979935 -0.101948 -0.10778932 0.35185 0.27770025 -0.779961 -0.7304574
51 0.1275 -0.598713 -0.610492 -0.110895 -0.09847865 0.315273 0.28372428 -0.791772 -0.7255541
52 0.13 -0.616706 -0.61678827 -0.0140388 -0.08647707 0.402916 0.28881475 -0.634606 -0.7088159
53 0.1325 -0.626326 -0.61696887 0.00596297 -0.06296369 0.17102 0.29270715 -0.564414 -0.6629857
54 0.135 -0.615281 -0.6133646 -0.0143727 -0.039878376 0.275187 0.28931972 -0.601439 -0.611858
55 0.1375 -0.61516 -0.60959977 -0.0251104 -0.024440065 0.356639 0.2845218 -0.512135 -0.5722686
56 0.14 -0.707687 -0.620175 0.000747417 -0.01665818 0.271406 0.2810262 -0.595477 -0.56242436
57 0.14250000000000002 -0.72364 -0.65861714 -0.0213813 -0.009808309 0.271015 0.26996025 -0.633129 -0.58690786
58 0.145 -0.718253 -0.6834477 -0.0139046 -0.009371832 0.296354 0.25036392 -0.697111 -0.6352171
59 0.1475 -0.647781 -0.68642277 -0.00639512 -0.013443567 0.272219 0.23310497 -0.771238 -0.66424
60 0.15 -0.69548 -0.6856678 0.0211526 -0.016461931 0.15997 0.21551539 -0.684006 -0.6878323
61 0.1525 -0.586742 -0.6665551 -0.135631 -0.028888434 0.132 0.18113428 -0.635047 -0.7198333
62 0.155 -0.535688 -0.6368855 -0.0706301 -0.048717134 0.141321 0.13588004 -0.704114 -0.7541767
63 0.1575 -0.540421 -0.6061628 -0.00882543 -0.053767562 0.0321397 0.11760504 -0.679526 -0.73877645
64 0.16 -0.522973 -0.5987694 -0.0494817 -0.061203577 0.156176 0.10151383 -0.695443 -0.75447494
65 0.1625 -0.590969 -0.60873467 -0.0498724 -0.06406674 0.16642 0.09897079 -0.709702 -0.77289367
66 0.165 -0.603109 -0.6213149 -0.100887 -0.064015776 -0.0523508 0.10006088 -0.81534 -0.77971196
67 0.1675 -0.653935 -0.62926143 -0.107113 -0.058300257 0.144751 0.110681556 -0.780648 -0.75978416
68 0.17 -0.577273 -0.6340339 -0.0283517 -0.054304406 0.100913 0.11882419 -0.714062 -0.7445108
69 0.17250000000000001 -0.622389 -0.6346541 -0.129118 -0.052632533 0.0792309 0.122005224 -0.756682 -0.73626035
70 0.17500000000000002 -0.627418 -0.622974 0.00822953 -0.05062311 0.12899 0.12296365 -0.703634 -0.7136923
71 0.1775 -0.559249 -0.61186653 -0.0125525 -0.048822083 0.260308 0.12392068 -0.620903 -0.69202375
72 0.18 -0.572864 -0.60223466 0.0420289 -0.047186516 0.100568 0.12522319 -0.581891 -0.67162627
73 0.1825 -0.612677 -0.59456253 -0.0765977 -0.045756206 0.126517 0.12685013 -0.576487 -0.65361196
74 0.185 -0.587298 -0.58911294 -0.00239043 -0.044376805 0.138879 0.12909162 -0.579698 -0.6375795
75 0.1875 -0.619911 -0.5872658 -0.0774855 -0.04314863 0.127948 0.13215923 -0.620586 -0.62491935
76 0.19 -0.601754 -0.5908207 -0.0279175 -0.041840985 0.172705 0.13425443 -0.718336 -0.6183557
77 0.1925 -0.684033 -0.5997136 0.00359022 -0.037966467 0.0430008 0.12999919 -0.578905 -0.61054444
78 0.195 -0.609764 -0.6128477 -0.0358092 -0.03046558 0.128932 0.11902088 -0.658015 -0.6004668
79 0.1975 -0.621059 -0.6228613 -0.011028 -0.02684845 0.0878715 0.1117389 -0.529105 -0.6029339
80 0.2 -0.62375 -0.6212071 -0.0384645 -0.02833426 0.0932301 0.10694877 -0.610474 -0.6076611
81 0.2025 -0.598132 -0.5995018 -0.0336655 -0.030526303 0.111391 0.09757446 -0.579157 -0.59982115
82 0.20500000000000002 -0.556737 -0.58178836 0.0342959 -0.03296376 0.181197 0.08683046 -0.542202 -0.6011764
83 0.20750000000000002 -0.609899 -0.573758 -0.10004 -0.038964167 0.0826878 0.07641311 -0.557326 -0.5964131
84 0.21 -0.614561 -0.56907827 0.0729449 -0.0418616 0.0340058 0.07118591 -0.667316 -0.5870474
85 0.2125 -0.551934 -0.57024163 -0.0756579 -0.044487536 0.10347 0.067546085 -0.616123 -0.5848533
86 0.215 -0.64689 -0.5830492 -0.0822413 -0.047473036 -0.0486896 0.06487887 -0.675873 -0.5808212
87 0.2175 -0.668541 -0.5942009 -0.0656404 -0.040299572 0.0751665 0.07101495 -0.675058 -0.5387545
88 0.22 -0.652463 -0.59737027 -0.00979015 -0.034657963 0.111652 0.074715786 -0.648778 -0.505034
89 0.2225 -0.591613 -0.59728724 -0.0733244 -0.025628313 0.230771 0.075390525 -0.495359 -0.44601262
90 0.225 -0.57412 -0.59355307 0.015441 -0.008469529 0.042004 0.073296666 -0.337084 -0.35863727
91 0.2275 -0.648134 -0.5880967 0.0513532 -0.00035168976 -0.0437146 0.07140234 -0.341973 -0.31347722
92 0.23 -0.603543 -0.5911058 -0.00124591 0.015542783 0.098388 0.06939176 -0.220377 -0.22874665
93 0.2325 -0.632115 -0.61572576 0.00592082 0.03674676 0.118958 0.06623971 -0.0940473 -0.13475594
94 0.23500000000000001 -0.644189 -0.64315236 0.104879 0.052831117 0.0575912 0.061971124 -0.170542 -0.09217172
95 0.23750000000000002 -0.69784 -0.66397613 0.137108 0.061447546 0.0689364 0.058742337 -0.132317 -0.08017562
96 0.24 -0.693511 -0.6781172 -0.0199168 0.06718595 0.0907881 0.053855553 -0.0983395 -0.09812964
97 0.2425 -0.680762 -0.6873521 0.0771162 0.074292414 0.0200659 0.046786167 -0.256759 -0.1432486
98 0.245 -0.674833 -0.68889236 0.121887 0.075761564 0.00607315 0.036392372 -0.18478 -0.21216129
99 0.2475 -0.682484 -0.68507475 0.0575223 0.0660947 -0.0201734 0.026273768 -0.35186 -0.31018823
100 0.25 -0.716345 -0.6754349 0.0604409 0.049967624 0.0862304 0.015497023 -0.311941 -0.42027932
101 0.2525 -0.597688 -0.66592896 0.0784682 0.034826443 0.00404161 0.0038707796 -0.484464 -0.5625529
102 0.255 -0.702492 -0.6587296 0.0499817 0.019479275 0.0307974 -0.009406315 -0.680671 -0.73941624
103 0.2575 -0.639137 -0.6531304 0.016301 0.0023914352 0.000950918 -0.024927896 -0.880027 -0.9561294
104 0.26 -0.642947 -0.64750636 -0.0174391 -0.008097872 0.0814248 -0.039737202 -1.03402 -1.1927699
105 0.2625 -0.683429 -0.65166205 0.0206015 -0.01199919 -0.203103 -0.050326303 -1.21961 -1.3912731
106 0.265 -0.681741 -0.6568537 -0.103702 -0.0107641 -0.0547053 -0.054975096 -1.34367 -1.5634347
107 0.2675 -0.668192 -0.6552127 -0.0215789 -0.00065012276 -0.0400151 -0.055864137 -1.59516 -1.7921791
108 0.27 -0.680704 -0.65444255 0.0208294 0.012362286 -0.0250402 -0.057524234 -1.85805 -2.0272057
109 0.2725 -0.636008 -0.65391976 0.0534226 0.02135013 -0.0882732 -0.05889782 -2.27717 -2.207642
110 0.275 -0.57988 -0.6464859 0.097912 0.030812263 0.00125352 -0.059584897 -2.47075 -2.385157
111 0.2775 -0.637606 -0.64219135 0.0649899 0.039369665 -0.029939 -0.0613975 -2.80261 -2.5636058
112 0.28 -0.710093 -0.64423615 0.113837 0.047485813 -0.0396271 -0.06344791 -3.14479 -2.7228694
113 0.28250000000000003 -0.650958 -0.65784264 0.0448218 0.060255125 -0.178524 -0.06686348 -3.2118 -2.9343252
114 0.28500000000000003 -0.717018 -0.6744547 0.125471 0.08110371 -0.0341971 -0.06952621 -3.29271 -3.1571178
115 0.28750000000000003 -0.70564 -0.690648 0.0325415 0.09927061 -0.00642241 -0.069184795 -3.31279 -3.2413154
116 0.29 -0.694857 -0.70821905 0.152025 0.11676824 -0.0622789 -0.06817956 -3.17644 -3.249057
117 0.2925 -0.747133 -0.7244175 0.112236 0.13815281 -0.136981 -0.0657185 -3.03986 -3.177859
118 0.295 -0.713846 -0.734788 0.167112 0.1554093 -0.121626 -0.06012827 -2.88532 -2.9750454
119 0.2975 -0.694333 -0.7338158 0.169572 0.15931462 0.063445 -0.05353842 -2.68448 -2.6836662
120 0.3 -0.736991 -0.72591597 0.234974 0.15028352 -0.0642063 -0.053289987 -2.45861 -2.4163566
121 0.3025 -0.699958 -0.7194248 0.181277 0.12140128 0.0131036 -0.06925146 -2.20977 -2.0451093
122 0.305 -0.669124 -0.71286845 0.182835 0.080687 -0.137146 -0.09399071 -1.96772 -1.5740862
123 0.3075 -0.759652 -0.70925426 0.132409 0.0642242 -0.0634836 -0.104657516 -1.65785 -1.3606838
124 0.31 -0.738017 -0.709285 0.0168271 0.054484993 -0.192518 -0.11093499 -1.47534 -1.210855
125 0.3125 -0.66753 -0.7175417 0.0812825 0.049360245 -0.123997 -0.11625397 -1.2768 -1.0854261
126 0.315 -0.68693 -0.72891146 -0.00318613 0.04981196 -0.172526 -0.12079264 -1.07025 -0.9274719
127 0.3175 -0.720236 -0.72300637 0.0890048 0.0537173 -0.0543012 -0.121631 -0.708792 -0.74487126
128 0.32 -0.727185 -0.7117669 0.049798 0.06003478 -0.0987559 -0.12214355 -0.686676 -0.6064554
129 0.3225 -0.687341 -0.6998455 0.0907248 0.069414966 -0.19295 -0.1230032 -0.584259 -0.4862408
130 0.325 -0.666119 -0.68709934 0.142182 0.07889341 -0.139348 -0.123693064 -0.385286 -0.36664158
131 0.3275 -0.71308 -0.68957156 0.11924 0.089169525 -0.136466 -0.12681904 -0.237354 -0.27339503
132 0.33 -0.722029 -0.7010114 0.0877388 0.10793549 -0.0127344 -0.13402241 -0.17795 -0.16389379
133 0.3325 -0.672768 -0.7117934 0.1089 0.14490297 -0.15538 -0.14789796 -0.00442112 -0.10538034
134 0.335 -0.737576 -0.71938014 0.080643 0.18683487 -0.207308 -0.1606336 -0.0100933 -0.061474457
135 0.3375 -0.75252 -0.7232752 0.125351 0.23081943 -0.161344 -0.17346892 -0.00695319 -0.013696194
136 0.34 -0.723449 -0.72031564 0.220924 0.27077043 -0.289867 -0.18339366 0.0247485 0.02577068
137 0.3425 -0.743402 -0.7225609 0.329657 0.29445237 -0.179197 -0.18644333 0.00961088 0.02954264
138 0.34500000000000003 -0.646774 -0.72586036 0.327796 0.31498003 -0.117617 -0.18848556 -0.0915341 0.025323257
139 0.34750000000000003 -0.661793 -0.72347265 0.386538 0.3278581 -0.133936 -0.1871056 -0.0588679 0.0008930415
140 0.35000000000000003 -0.767269 -0.72237104 0.371168 0.2992102 -0.185728 -0.18149343 -0.00271451 -0.06074418
141 0.3525 -0.707942 -0.7250226 0.376979 0.28053766 -0.170758 -0.17860216 -0.0714797 -0.10414454
142 0.355 -0.697541 -0.7286711 0.307069 0.26308692 -0.207121 -0.17601448 -0.132478 -0.14766861
143 0.3575 -0.774561 -0.73207575 0.210741 0.24621496 -0.23577 -0.17356396 -0.258229 -0.18859431
144 0.36 -0.737316 -0.7349338 0.14199 0.22946024 -0.158326 -0.17117733 -0.187345 -0.22785217
145 0.3625 -0.668113 -0.7381514 0.129214 0.20938632 -0.0774275 -0.16958389 -0.204454 -0.26786807
146 0.365 -0.672525 -0.7382566 0.145963 0.18237321 -0.144632 -0.17102566 -0.365981 -0.307965
147 0.3675 -0.706819 -0.73748034 0.0695451 0.15600681 -0.25543 -0.17268118 -0.45619 -0.34548777
148 0.37 -0.701125 -0.7351956 0.0922108 0.1294238 -0.198099 -0.17396498 -0.492677 -0.37903094
149 0.3725 -0.68428 -0.73002535 -0.0271238 0.099683784 -0.154557 -0.175214 -0.60902 -0.40914118
150 0.375 -0.681606 -0.7217821 -0.032648 0.052767873 -0.138898 -0.17887412 -0.507104 -0.44214436
151 0.3775 -0.703258 -0.7058498 -0.16835 -0.022473507 -0.230564 -0.18451323 -0.541926 -0.48749197
152 0.38 -0.681437 -0.69124293 -0.252628 -0.102396704 -0.160199 -0.19344524 -0.484864 -0.5208987
153 0.3825 -0.666969 -0.6828014 -0.310346 -0.19731754 -0.21371 -0.20824534 -0.53393 -0.5243367
154 0.385 -0.682582 -0.6779761 -0.379545 -0.27336195 -0.187218 -0.22045115 -0.449323 -0.52340996
155 0.3875 -0.682585 -0.6747512 -0.468291 -0.36457634 -0.454588 -0.23351938 -0.456544 -0.5162654
156 0.39 -0.675179 -0.6770465 -0.565714 -0.4525469 -0.147371 -0.24326058 -0.484367 -0.5053026
157 0.3925 -0.726009 -0.6875112 -0.589993 -0.55670935 -0.16176 -0.25397983 -0.456631 -0.5022826
158 0.395 -0.693481 -0.69346654 -0.696828 -0.66045976 -0.204679 -0.26241353 -0.485894 -0.49852222
159 0.3975 -0.641426 -0.6925659 -0.851455 -0.7422448 -0.234743 -0.26621312 -0.512312 -0.49112758
160 0.4 -0.66967 -0.68897825 -0.920943 -0.81506234 -0.263551 -0.268075 -0.454919 -0.48238903
161 0.4025 -0.741846 -0.68324333 -1.13182 -0.89476943 -0.294458 -0.26922077 -0.398378 -0.47147653
162 0.405 -0.654424 -0.68112105 -1.32292 -0.98925316 -0.306774 -0.26981214 -0.44559 -0.45979828
163 0.40750000000000003 -0.59241 -0.68172085 -1.37102 -1.0977994 -0.138998 -0.26922208 -0.391219 -0.45198214
164 0.41000000000000003 -0.725754 -0.6800165 -1.53034 -1.2045429 -0.314969 -0.2665108 -0.422231 -0.4445343
165 0.41250000000000003 -0.712964 -0.6787006 -1.58411 -1.3244437 -0.228972 -0.26279956 -0.429118 -0.43854538
166 0.41500000000000004 -0.625504 -0.68411005 -1.55702 -1.4210122 -0.128519 -0.25921255 -0.418824 -0.43905178
167 0.4175 -0.667108 -0.6878624 -1.57408 -1.4961363 -0.285086 -0.25545448 -0.474048 -0.44120812
168 0.42 -0.756002 -0.68728596 -1.49153 -1.5492052 -0.336397 -0.24905491 -0.448557 -0.44138777
169 0.4225 -0.667112 -0.68709326 -1.54096 -1.577223 -0.153023 -0.24555683 -0.523599 -0.44508368
170 0.425 -0.615289 -0.6901558 -1.43996 -1.5894858 -0.124377 -0.24698967 -0.48002 -0.45173073
171 0.4275 -0.658366 -0.69237447 -1.32164 -1.5791302 -0.411077 -0.25028053 -0.431772 -0.4598202
172 0.43 -0.68871 -0.6845946 -1.32639 -1.538397 -0.36574 -0.25502548 -0.494464 -0.47278973
173 0.4325 -0.611234 -0.6742159 -1.25046 -1.4751056 -0.252692 -0.2650044 -0.447186 -0.48776114
174 0.435 -0.659161 -0.6650124 -1.14868 -1.3775196 -0.252363 -0.28002423 -0.443942 -0.49118966
175 0.4375 -0.63878 -0.6604258 -1.04794 -1.2768847 -0.287245 -0.2921785 -0.482329 -0.49003547
176 0.44 -0.615099 -0.6597389 -1.01154 -1.1888055 -0.270211 -0.29989612 -0.489719 -0.4872673
177 0.4425 -0.659013 -0.6648387 -0.934425 -1.1099075 -0.325109 -0.310533 -0.532577 -0.49170572
178 0.445 -0.680053 -0.66741747 -0.85461 -1.0180309 -0.346648 -0.3216303 -0.502207 -0.4949062
179 0.4475 -0.589417 -0.66468745 -0.760882 -0.9348097 -0.283437 -0.33100086 -0.527217 -0.49584436
180 0.45 -0.648737 -0.6620882 -0.823526 -0.88221943 -0.364691 -0.34265855 -0.502305 -0.48902565
181 0.4525 -0.704501 -0.6643993 -0.77724 -0.8383049 -0.32473 -0.35662663 -0.399367 -0.48450923
182 0.455 -0.609126 -0.6653392 -0.583641 -0.7881157 -0.361828 -0.37239847 -0.429579 -0.479196
183 0.4575 -0.655077 -0.66436 -0.598365 -0.7292861 -0.440912 -0.38648748 -0.460627 -0.47395468
184 0.46 -0.659653 -0.6648907 -0.461433 -0.6675913 -0.417286 -0.39939722 -0.433364 -0.47152865
185 0.4625 -0.638785 -0.6715485 -0.499097 -0.6055342 -0.419531 -0.41269425 -0.488786 -0.4778027
186 0.465 -0.690728 -0.67691433 -0.374091 -0.54511184 -0.376668 -0.41898566 -0.526194 -0.48347887
187 0.4675 -0.643894 -0.68032694 -0.33963 -0.482718 -0.393927 -0.416597 -0.43699 -0.48969927
188 0.47000000000000003 -0.66315 -0.6786845 -0.344683 -0.41956785 -0.330208 -0.40831682 -0.494337 -0.4961366
189 0.47250000000000003 -0.608709 -0.66554093 -0.235496 -0.36034292 -0.423027 -0.39959854 -0.523995 -0.5021417
190 0.47500000000000003 -0.656201 -0.6485595 -0.272357 -0.3183357 -0.383434 -0.39178348 -0.492061 -0.512933
191 0.47750000000000004 -0.6061 -0.63940203 -0.266955 -0.2938506 -0.313156 -0.38688892 -0.567668 -0.5171037
192 0.48 -0.648442 -0.6326322 -0.171431 -0.27850944 -0.368556 -0.38321856 -0.569878 -0.52017725
193 0.4825 -0.622238 -0.6305955 -0.17591 -0.2697874 -0.434348 -0.38040173 -0.50483 -0.52208143
194 0.485 -0.66843 -0.6324116 -0.292598 -0.26557875 -0.276367 -0.37792504 -0.63011 -0.5252291
195 0.4875 -0.578296 -0.63281643 -0.272478 -0.2612293 -0.378815 -0.37535372 -0.494953 -0.52972114
196 0.49 -0.658536 -0.6350343 -0.258462 -0.25736117 -0.436894 -0.37289566 -0.526632 -0.5378606
197 0.4925 -0.674652 -0.6394337 -0.258618 -0.2591557 -0.265429 -0.36978447 -0.51474 -0.5494076
198 0.495 -0.620359 -0.6413669 -0.195268 -0.2703084 -0.436511 -0.36435103 -0.546383 -0.562745
199 0.4975 -0.625144 -0.6423283 -0.216551 -0.2777056 -0.27118 -0.36581707 -0.497582 -0.57500994
200 0.5 -0.6068 -0.6412962 -0.214064 -0.2647483 -0.395527 -0.3979014 -0.51795 -0.57954687


==> graphs/tire/old/s22_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.947788 -0.9627452 0.282025 0.26488432 0.00820743 0.035150994 -0.731959 -0.73318064
2 0.005 -1.17203 -1.1616417 0.221692 0.25176316 -0.00187453 0.061821062 -0.645019 -0.7066409
3 0.0075 -1.30074 -1.3139081 0.199479 0.24234971 -0.00973583 0.082068905 -0.759147 -0.68650424
4 0.01 -1.54765 -1.417247 0.179569 0.23842506 0.171492 0.09562805 -0.555398 -0.67283696
5 0.0125 -1.58362 -1.5984452 0.283876 0.24166015 0.199345 0.107259065 -0.567432 -0.61445856
6 0.015 -1.7403 -1.7624663 0.209854 0.24861112 -0.00291213 0.08158818 -0.582232 -0.5728369
7 0.0175 -1.94377 -1.8991679 0.288955 0.24705952 0.0162752 0.05559402 -0.581594 -0.57126915
8 0.02 -2.10941 -1.9734851 0.541931 0.24286942 0.0603298 0.04456675 -0.688473 -0.57217306
9 0.0225 -2.21364 -2.0492208 0.18762 0.24109912 -0.0504151 0.03903933 -0.502311 -0.57284886
10 0.025 -2.29072 -2.1411517 0.0641298 0.23997334 -0.012978 0.03258588 -0.577411 -0.5746557
11 0.0275 -2.37347 -2.2604253 0.314241 0.23861039 0.0498412 0.024992535 -0.538349 -0.5767581
12 0.03 -2.39884 -2.3601375 0.394347 0.2548207 0.00477222 0.024437275 -0.616993 -0.57220805
13 0.0325 -2.43684 -2.4204085 0.289098 0.27331525 0.0485298 0.027533354 -0.5929 -0.5740546
14 0.035 -2.46675 -2.442533 0.136852 0.27731943 0.0191591 0.034179047 -0.462369 -0.5686721
15 0.0375 -2.49577 -2.4437196 0.255013 0.27580574 0.061534 0.042216267 -0.445346 -0.55052185
16 0.04 -2.37959 -2.4157016 0.333684 0.27958122 0.0495381 0.048655543 -0.729469 -0.5468273
17 0.0425 -2.30579 -2.3542805 0.33089 0.2860666 0.0380724 0.05636681 -0.578073 -0.5507171
18 0.045 -2.25326 -2.290421 0.22483 0.29077518 0.00418517 0.06105535 -0.525572 -0.5454855
19 0.0475 -2.17125 -2.2307215 0.349635 0.29452115 0.121262 0.0678299 -0.456321 -0.53145456
20 0.05 -2.06845 -2.1723557 0.196055 0.30287248 0.125285 0.07834169 -0.5508 -0.52456266
21 0.0525 -2.03306 -2.13087 0.218688 0.30802992 0.0210605 0.085721016 -0.526591 -0.5238904
22 0.055 -2.00581 -2.102906 0.408394 0.316083 0.0169682 0.089191616 -0.422661 -0.5290367
23 0.0575 -1.98443 -2.070271 0.290096 0.32452 0.0281987 0.09325673 -0.544093 -0.5344879
24 0.06 -2.04665 -2.047545 0.289884 0.32961845 0.122915 0.09699308 -0.5684 -0.54163396
25 0.0625 -1.98749 -2.0202925 0.35234 0.3325191 0.0721998 0.09974037 -0.605636 -0.5462142
26 0.065 -1.99019 -1.9833789 0.289665 0.33131745 0.0251983 0.10042277 -0.323766 -0.5489738
27 0.0675 -1.9758 -1.9350387 0.286098 0.3248771 0.173323 0.099379465 -0.519773 -0.5425422
28 0.07 -1.91421 -1.8967931 0.351887 0.31941405 0.0734779 0.098735064 -0.610597 -0.53776145
29 0.0725 -1.82734 -1.8410107 0.27578 0.31613496 0.0418252 0.09398252 -0.463587 -0.52715695
30 0.075 -1.63076 -1.7872584 0.308117 0.31290174 0.0811953 0.08957738 -0.513036 -0.51180965
31 0.0775 -1.55737 -1.6860709 0.378911 0.30435276 0.111093 0.08486228 -0.426714 -0.48499238
32 0.08 -1.52917 -1.5643306 0.272549 0.2903048 0.0648503 0.08154126 -0.518389 -0.4497018
33 0.0825 -1.3838 -1.4789475 0.300855 0.28205085 0.0667726 0.07977632 -0.345674 -0.4278161
34 0.085 -1.29735 -1.3835428 0.203901 0.2786026 0.0760012 0.0808685 -0.263614 -0.39980638
35 0.08750000000000001 -1.05434 -1.2534306 0.230327 0.27528805 0.0807641 0.08423734 -0.308967 -0.3737476
36 0.09 -1.03782 -1.1170802 0.294675 0.27961543 0.103305 0.08825828 -0.342166 -0.35875577
37 0.0925 -1.02677 -1.0529495 0.347102 0.2852512 0.0933542 0.09163328 -0.447565 -0.3567558
38 0.095 -0.959281 -1.0106323 0.242588 0.28955245 0.0559946 0.09546103 -0.538282 -0.35881948
39 0.0975 -0.880396 -0.9751787 0.332924 0.29333293 0.0972005 0.09969694 -0.408075 -0.3587037
40 0.1 -0.946131 -0.93946856 0.236965 0.29728943 0.069519 0.10466563 -0.380688 -0.35861272
41 0.10250000000000001 -0.968809 -0.9327198 0.362478 0.2988364 0.0655388 0.11218816 -0.379984 -0.36665702
42 0.105 -0.900277 -0.93855006 0.295615 0.30089158 0.163602 0.11874123 -0.342739 -0.3772058
43 0.1075 -0.990025 -0.9406937 0.230666 0.30103073 0.184698 0.12474817 -0.290158 -0.39325646
44 0.11 -0.985408 -0.9415023 0.22322 0.2982038 0.0839441 0.12709098 -0.323908 -0.40639246
45 0.1125 -0.985259 -0.9415235 0.334663 0.29652455 0.146869 0.12606888 -0.590616 -0.41392374
46 0.115 -0.973678 -0.94577944 0.266863 0.29915422 0.160199 0.12480712 -0.501008 -0.42214167
47 0.11750000000000001 -0.946804 -0.9531737 0.337261 0.3019125 0.073632 0.12120953 -0.431992 -0.42425865
48 0.12 -0.949447 -0.9569113 0.316675 0.30166423 0.105565 0.11159172 -0.218968 -0.40023455
49 0.1225 -0.968669 -0.9616185 0.292284 0.29972318 0.0682235 0.10008055 -0.325675 -0.3643014
50 0.125 -0.950512 -0.97337204 0.362676 0.29809043 0.0543291 0.09244127 -0.411021 -0.3330012
51 0.1275 -0.984328 -0.9858825 0.377533 0.2943026 0.070757 0.08755216 -0.335055 -0.30614015
52 0.13 -0.997631 -0.9916091 0.206416 0.27981794 0.0637813 0.08346932 -0.248642 -0.2594744
53 0.1325 -0.98923 -0.9873126 0.164898 0.24570426 0.0850607 0.076864585 0.0704054 -0.15808031
54 0.135 -0.966208 -0.9677256 0.183198 0.20714687 0.101913 0.07887349 0.0953295 -0.03307648
55 0.1375 -0.982046 -0.93685055 0.17039 0.18038762 0.0790213 0.08093945 0.262845 0.06436283
56 0.14 -0.91318 -0.89801043 0.134556 0.17252272 0.061004 0.07901551 -0.0677537 0.08036727
57 0.14250000000000002 -0.821708 -0.86979795 0.273559 0.18562703 0.0766743 0.08429908 0.00476859 0.018448208
58 0.145 -0.894767 -0.8739406 0.226669 0.213823 0.0309195 0.0988916 -0.243187 -0.05804988
59 0.1475 -0.922465 -0.9055505 0.206766 0.23444954 0.154919 0.11466308 -0.328545 -0.1293257
60 0.15 -0.920621 -0.93091047 0.29473 0.2516391 0.103671 0.12866838 -0.21685 -0.19383341
61 0.1525 -0.990998 -0.976299 0.331218 0.26783308 0.0618299 0.14100477 -0.217305 -0.28889972
62 0.155 -1.03528 -1.0269362 0.222193 0.2855342 0.135608 0.15262006 -0.302367 -0.4043543
63 0.1575 -1.09435 -1.0067476 0.285056 0.28162882 0.22251 0.15092261 -0.338366 -0.4256602
64 0.16 -1.07381 -1.026227 0.236775 0.28753975 0.161024 0.15304376 -0.295998 -0.46480295
65 0.1625 -1.05216 -1.049516 0.225417 0.2929531 0.134983 0.1546825 -0.365504 -0.48098183
66 0.165 -0.966853 -1.0708275 0.345729 0.29679975 0.079918 0.15393497 -0.555158 -0.48334423
67 0.1675 -1.00737 -1.0707867 0.322001 0.29646054 0.22083 0.14519306 -0.667069 -0.43766913
68 0.17 -1.02384 -1.0686848 0.230571 0.29639438 0.0875927 0.13840061 -0.474712 -0.40208068
69 0.17250000000000001 -1.00832 -1.0648971 0.327338 0.29618105 0.111591 0.13518366 -0.45619 -0.38623646
70 0.17500000000000002 -1.01036 -1.0396444 0.212532 0.29155856 0.127297 0.12914607 -0.289118 -0.3628959
71 0.1775 -1.05807 -1.0153294 0.271733 0.28750092 0.102768 0.12340708 -0.196225 -0.34063107
72 0.18 -1.00764 -0.99260503 0.234083 0.28438762 0.113014 0.117623985 -0.0718714 -0.31872806
73 0.1825 -0.983892 -0.972661 0.15336 0.28234512 0.153162 0.112099275 -0.0917784 -0.29819527
74 0.185 -0.923826 -0.9561082 0.260218 0.28115565 0.108517 0.106825635 -0.0806986 -0.27799943
75 0.1875 -1.01756 -0.94504607 0.303703 0.2812252 0.0627405 0.10219511 -0.230697 -0.25888553
76 0.19 -0.955292 -0.9437069 0.283096 0.28227624 0.0800846 0.10005504 -0.471386 -0.24502148
77 0.1925 -0.94787 -0.9547331 0.264763 0.28080186 0.158255 0.10312006 -0.170738 -0.221839
78 0.195 -0.967226 -0.97600776 0.369868 0.27327707 0.0788673 0.11472934 -0.315195 -0.18738124
79 0.1975 -1.01476 -1.0133971 0.257598 0.26877508 0.153224 0.12972876 -0.146683 -0.1677272
80 0.2 -0.982986 -1.0293833 0.26225 0.26557508 0.15084 0.13819459 -0.309678 -0.16798702
81 0.2025 -1.01679 -1.0203474 0.164785 0.2570673 0.153332 0.14494972 -0.00390764 -0.17551617
82 0.20500000000000002 -1.04325 -1.0036887 0.15417 0.2613134 0.139786 0.1470636 0.0240516 -0.21392086
83 0.20750000000000002 -1.03427 -0.9843005 0.304935 0.27570847 0.140871 0.14463508 -0.19463 -0.2490545
84 0.21 -1.0511 -0.96686435 0.293943 0.2818949 0.154214 0.14162259 -0.435889 -0.26267767
85 0.2125 -1.0103 -0.9611303 0.321538 0.28984818 0.167729 0.140266 -0.316561 -0.27693132
86 0.215 -0.996817 -0.97082335 0.413495 0.30314544 0.113773 0.13884437 -0.436225 -0.28799966
87 0.2175 -1.00771 -0.97859895 0.3061 0.29710814 0.121333 0.13515638 -0.578484 -0.23799045
88 0.22 -0.991801 -0.97700566 0.306495 0.28877106 0.0768299 0.13233793 -0.534228 -0.19925259
89 0.2225 -0.975352 -0.9710375 0.28654 0.27399638 0.140049 0.12860447 -0.178789 -0.14838775
90 0.225 -0.978381 -0.95240957 0.26488 0.24454123 0.179775 0.123872355 0.170827 -0.083047
91 0.2275 -0.993542 -0.93671674 0.162575 0.22872524 0.118558 0.120766774 -0.0929864 -0.053863242
92 0.23 -0.968625 -0.9223825 0.227273 0.20424688 0.0710654 0.11582437 0.0302707 -0.008276027
93 0.2325 -0.973112 -0.91108197 0.199393 0.17952757 0.166029 0.108008884 0.21888 -0.023335613
94 0.23500000000000001 -0.962192 -0.90772945 0.0896833 0.16295598 0.126776 0.10081945 -0.132596 -0.08903184
95 0.23750000000000002 -0.917061 -0.9206611 0.170967 0.15581203 0.0742031 0.09809122 -0.21718 -0.16038308
96 0.24 -0.924227 -0.93787 0.244926 0.14947277 0.0370412 0.09862452 -0.229265 -0.28560612
97 0.2425 -0.922856 -0.9575652 0.178366 0.14088869 0.132198 0.100637875 -0.568139 -0.46932808
98 0.245 -0.985271 -0.9705808 0.0342159 0.13835658 0.214319 0.10283114 -0.672627 -0.7076029
99 0.2475 -0.994406 -0.9786401 0.198267 0.15122744 0.0910731 0.10315268 -1.01995 -0.95357794
100 0.25 -0.974963 -0.98086315 0.139337 0.17452757 0.0882559 0.10323216 -1.01006 -1.1868839
101 0.2525 -0.999554 -0.9721106 0.16049 0.19904712 0.0489279 0.10528662 -1.22459 -1.3987887
102 0.255 -0.966632 -0.96030325 0.158885 0.22801507 0.200897 0.11018123 -1.43594 -1.6287669
103 0.2575 -0.93563 -0.94814545 0.273232 0.26027584 0.0796124 0.1175039 -1.84858 -1.8966287
104 0.26 -0.914985 -0.93551147 0.329278 0.2797213 0.0734309 0.12603022 -2.01657 -2.1427836
105 0.2625 -0.928488 -0.93777996 0.218268 0.29015467 0.199509 0.13295151 -2.25658 -2.341557
106 0.265 -0.907999 -0.9382232 0.351657 0.2916817 0.205681 0.13656224 -2.45646 -2.4949794
107 0.2675 -0.928541 -0.92545843 0.288989 0.2829555 0.0884787 0.13578942 -2.5068 -2.6665885
108 0.27 -0.929154 -0.9159446 0.317754 0.2723592 0.0819473 0.13513395 -2.77216 -2.8486903
109 0.2725 -0.93705 -0.9090317 0.22786 0.2648782 0.182318 0.1346857 -3.09771 -2.9918373
110 0.275 -0.897423 -0.8908634 0.143433 0.25281745 0.160897 0.13255358 -3.20964 -3.1200209
111 0.2775 -0.908589 -0.8711195 0.262273 0.23976472 0.0595321 0.13005659 -3.35527 -3.2649078
112 0.28 -0.912053 -0.85970426 0.252125 0.2294726 0.116223 0.12906827 -3.6366 -3.4134765
113 0.28250000000000003 -0.848171 -0.86070913 0.182198 0.21697107 0.192749 0.13044551 -3.85504 -3.6404622
114 0.28500000000000003 -0.890392 -0.8686333 0.200567 0.19756107 0.129811 0.13294007 -4.05723 -3.918625
115 0.28750000000000003 -0.881238 -0.87724876 0.192921 0.18154606 0.0639484 0.13604525 -4.16451 -4.109491
116 0.29 -0.849013 -0.8833736 0.224141 0.1671324 0.122276 0.13892551 -4.34878 -4.2637296
117 0.2925 -0.852856 -0.88203794 0.165539 0.14604665 0.202855 0.14152956 -4.40061 -4.4088554
118 0.295 -0.871388 -0.87824756 0.121977 0.12371436 0.109715 0.1429455 -4.4999 -4.4696875
119 0.2975 -0.854462 -0.87006664 0.122356 0.119324416 0.143998 0.14481711 -4.31014 -4.388841
120 0.3 -0.846776 -0.85708296 0.0440966 0.1287678 0.103694 0.14340465 -4.13213 -4.229435
121 0.3025 -0.879105 -0.8431017 0.0604669 0.17074476 0.167709 0.14126529 -4.08029 -3.9132664
122 0.305 -0.883241 -0.8264121 0.0672662 0.23129953 0.0909574 0.13767204 -3.88403 -3.477347
123 0.3075 -0.85118 -0.8213789 0.227687 0.2573703 0.133122 0.13677226 -3.58433 -3.2383401
124 0.31 -0.789713 -0.8195534 0.289863 0.27472138 0.10714 0.13574547 -3.39622 -3.0563946
125 0.3125 -0.826087 -0.8247509 0.2501 0.28910816 0.160354 0.13551462 -3.24048 -2.9059525
126 0.315 -0.792421 -0.83467215 0.292166 0.30221003 0.156345 0.13487148 -2.83942 -2.678273
127 0.3175 -0.802169 -0.8276033 0.339059 0.3064006 0.113886 0.13103935 -2.46257 -2.3609214
128 0.32 -0.849712 -0.81262606 0.315273 0.30354816 0.115384 0.12773946 -2.318 -2.0766146
129 0.3225 -0.833803 -0.7968586 0.214302 0.2970061 0.139905 0.124643065 -1.98528 -1.8126266
130 0.325 -0.769332 -0.7802979 0.236173 0.29012296 0.185877 0.12140982 -1.62591 -1.5484176
131 0.3275 -0.805478 -0.78083503 0.204785 0.2893427 0.0992554 0.1208034 -1.23745 -1.356204
132 0.33 -0.826894 -0.78796667 0.289368 0.28873396 0.119175 0.12127504 -1.16339 -1.1246927
133 0.3325 -0.778819 -0.7853489 0.315873 0.27897123 0.129938 0.12205145 -0.713725 -0.9196888
134 0.335 -0.797294 -0.7751626 0.295249 0.26445886 0.204723 0.12185013 -0.668831 -0.7098102
135 0.3375 -0.731452 -0.7597669 0.203146 0.24754186 0.118739 0.12090198 -0.514936 -0.4774213
136 0.34 -0.716226 -0.74166197 0.298984 0.23211548 0.045727 0.119943276 -0.358343 -0.26455343
137 0.3425 -0.75405 -0.736724 0.206905 0.23243473 0.210238 0.11915507 -0.167927 -0.16346577
138 0.34500000000000003 -0.764967 -0.7354416 0.11662 0.23817712 0.124601 0.119430766 -0.229392 -0.07993476
139 0.34750000000000003 -0.699405 -0.72856975 0.181183 0.2531247 0.0823713 0.11803526 -0.204698 -0.0037179291
140 0.35000000000000003 -0.656608 -0.7178888 0.241002 0.30691406 0.083791 0.11813189 0.106888 -0.007081777
141 0.3525 -0.701658 -0.7138922 0.20995 0.34625196 0.02791 0.1187676 0.029536 -0.010456115
142 0.355 -0.73313 -0.71065885 0.321416 0.38509858 0.196907 0.119439006 0.101761 -0.012636542
143 0.3575 -0.649797 -0.70759207 0.418785 0.42192444 0.157246 0.12000396 -0.0453375 -0.015586704
144 0.36 -0.686975 -0.7046383 0.528265 0.45754945 0.0897638 0.120635785 0.101717 -0.019339234
145 0.3625 -0.71563 -0.7019639 0.604915 0.4973304 0.151894 0.12140827 0.00507051 -0.034576446
146 0.365 -0.672589 -0.70155305 0.621612 0.55203706 0.177805 0.12302578 -0.140058 -0.07369876
147 0.3675 -0.60306 -0.7011769 0.683591 0.60537875 0.125134 0.1248211 -0.230784 -0.1131475
148 0.37 -0.653499 -0.69935054 0.68818 0.65520126 0.0317585 0.12646821 -0.369026 -0.15163599
149 0.3725 -0.649816 -0.69517314 0.857894 0.70585895 0.139646 0.12768328 -0.578839 -0.19076017
150 0.375 -0.668525 -0.6886238 0.984076 0.7844374 0.165181 0.1284963 -0.296638 -0.23715289
151 0.3775 -0.664094 -0.6743642 1.09767 0.90560514 0.120173 0.12920311 -0.398972 -0.30140483
152 0.38 -0.629288 -0.6621493 1.19622 1.0337692 0.0975879 0.13010594 -0.339983 -0.35128993
153 0.3825 -0.637311 -0.64823604 1.3201 1.1739466 0.127912 0.12711182 -0.364318 -0.35720527
154 0.385 -0.642157 -0.6384069 1.45687 1.2863904 0.153152 0.12427508 -0.186858 -0.3535259
155 0.3875 -0.60275 -0.6272454 1.61434 1.4141935 0.117751 0.12050821 -0.216216 -0.33373764
156 0.39 -0.608704 -0.6211048 1.75306 1.5279051 0.057777 0.11636364 -0.245523 -0.30454886
157 0.3925 -0.56137 -0.6245805 1.84375 1.6615977 0.121191 0.11367012 -0.129153 -0.27457702
158 0.395 -0.63228 -0.62640846 1.98361 1.7848321 0.155626 0.11172497 -0.273321 -0.24299142
159 0.3975 -0.61282 -0.6238627 2.0198 1.8712758 0.0385014 0.109250665 -0.31855 -0.21611044
160 0.4 -0.596242 -0.61973894 2.15278 1.9425516 0.0943328 0.10647545 -0.222802 -0.1912303
161 0.4025 -0.588405 -0.6140583 2.16114 2.0167236 0.129307 0.10327079 -0.035051 -0.1636926
162 0.405 -0.595722 -0.6056511 2.1436 2.0941725 0.135269 0.1013993 -0.0381502 -0.13029987
163 0.40750000000000003 -0.615472 -0.59785736 2.1974 2.1622038 0.0762117 0.10271247 0.137619 -0.09911576
164 0.41000000000000003 -0.591087 -0.59686023 2.22053 2.2084346 0.160483 0.10552458 -0.0818449 -0.07810229
165 0.41250000000000003 -0.576341 -0.59833217 2.20021 2.2507465 0.0405859 0.10856067 -0.0533954 -0.06411773
166 0.41500000000000004 -0.60486 -0.5998015 2.25712 2.2828977 0.121709 0.11004335 -0.150082 -0.06710726
167 0.4175 -0.513582 -0.60043526 2.21197 2.304003 0.10031 0.11266953 -0.300919 -0.07408893
168 0.42 -0.553297 -0.5980518 2.12102 2.2976434 0.146059 0.11554 -0.271898 -0.08833113
169 0.4225 -0.550658 -0.5937351 2.05287 2.270437 0.136269 0.12016529 -0.413816 -0.120311975
170 0.425 -0.610917 -0.58830214 1.9444 2.2357588 0.11492 0.1261335 -0.216684 -0.15653063
171 0.4275 -0.54117 -0.58030427 1.74329 2.1795948 0.135938 0.13237801 -0.118005 -0.19214138
172 0.43 -0.543919 -0.57258725 1.72131 2.0867786 0.196695 0.13971746 -0.317438 -0.2281809
173 0.4325 -0.540807 -0.5670026 1.59656 1.9632195 0.128315 0.14853328 -0.299509 -0.26429448
174 0.435 -0.585359 -0.5635878 1.46245 1.8036209 0.111031 0.15496184 -0.106291 -0.28144005
175 0.4375 -0.542569 -0.5593888 1.33928 1.642178 0.213564 0.15835951 -0.304318 -0.28034687
176 0.44 -0.569062 -0.55735767 1.26847 1.4980562 0.149866 0.15633139 -0.314202 -0.26689598
177 0.4425 -0.538985 -0.5534728 1.09466 1.3560947 0.0653904 0.14988944 -0.408372 -0.24860978
178 0.445 -0.538204 -0.54637957 0.974115 1.1914155 0.121057 0.14096338 -0.244169 -0.22705787
179 0.4475 -0.54745 -0.5401717 0.853391 1.0403897 0.151928 0.1332255 -0.320904 -0.202755
180 0.45 -0.489861 -0.5413831 0.717781 0.9291263 0.157635 0.13195089 -0.136643 -0.16347411
181 0.4525 -0.539029 -0.54673415 0.72289 0.8286327 0.116945 0.13184866 0.103808 -0.12574881
182 0.455 -0.583122 -0.5539279 0.416381 0.7157248 0.0888843 0.13161911 0.00512218 -0.084098965
183 0.4575 -0.577271 -0.5608441 0.337288 0.6087471 0.131158 0.12952483 -0.0365752 -0.05470881
184 0.46 -0.511631 -0.56352824 0.352576 0.51726377 0.136105 0.12795874 -0.0679999 -0.044142425
185 0.4625 -0.495025 -0.5595788 0.380714 0.44334742 0.0765494 0.12828027 -0.0290106 -0.04880315
186 0.465 -0.579264 -0.55195034 0.243166 0.3860105 0.123628 0.12837377 -0.37606 -0.0631164
187 0.4675 -0.506988 -0.54923415 0.244711 0.33650792 0.0871273 0.12889051 -0.0152637 -0.08441776
188 0.47000000000000003 -0.566487 -0.5517965 0.33218 0.29122296 0.191695 0.1303283 -0.0577801 -0.10557586
189 0.47250000000000003 -0.565131 -0.5519492 0.199617 0.25451434 0.0591644 0.13506904 -0.215503 -0.11978084
190 0.47500000000000003 -0.554944 -0.56250024 0.111568 0.22552541 0.200987 0.14114788 -0.0478564 -0.13263234
191 0.47750000000000004 -0.554768 -0.5666671 0.158854 0.20758837 0.159518 0.14455977 -0.165946 -0.13732992
192 0.48 -0.600558 -0.570451 0.115874 0.19723554 0.107535 0.14735626 -0.24755 -0.14022577
193 0.4825 -0.57618 -0.5726043 0.217809 0.19314136 0.235754 0.14959374 -0.222907 -0.14436358
194 0.485 -0.554421 -0.5729527 0.287789 0.19517234 0.201587 0.14982887 -0.242856 -0.15539141
195 0.4875 -0.540746 -0.573248 0.302206 0.19775319 0.124171 0.1501399 -0.286995 -0.1694648
196 0.49 -0.574256 -0.57486993 0.258778 0.20283982 0.106693 0.1510335 -0.301914 -0.18895783
197 0.4925 -0.544682 -0.57671523 0.287674 0.21764196 0.160565 0.15187256 -0.188547 -0.2161262
198 0.495 -0.56548 -0.5723207 0.11425 0.24544089 0.120198 0.15082496 -0.257505 -0.25102985
199 0.4975 -0.581774 -0.5699197 0.10408 0.26408264 0.129178 0.14791796 -0.165471 -0.28468558
200 0.5 -0.606909 -0.58286226 0.105173 0.22960716 0.19483 0.14287186 -0.0340998 -0.2872213


==> graphs/tire/old/s23_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.0827978 -0.074105576 -0.0361733 -0.03413782 0.67082 0.6438321 0.213942 0.23239851
2 0.005 -0.0343371 -0.08134689 -0.00825721 -0.02424018 0.541874 0.57605714 0.254234 0.23944609
3 0.0075 -0.0824926 -0.08689492 0.0151346 -0.015556712 0.517089 0.52287847 0.242262 0.24453713
4 0.01 -0.0970771 -0.09175757 0.0117571 -0.011505738 0.478568 0.4885079 0.237215 0.249127
5 0.0125 -0.101359 -0.1070406 -0.0128845 -0.0148501545 0.383472 0.4306153 0.252365 0.24822183
6 0.015 -0.135354 -0.12761946 -0.0316387 -0.022258006 0.396376 0.3980817 0.222998 0.23436727
7 0.0175 -0.152348 -0.14724706 6.92126e-05 -0.02670369 0.408737 0.38740778 0.214255 0.23371527
8 0.02 -0.179792 -0.15863763 -0.0380777 -0.028839778 0.46323 0.3853307 0.264129 0.23472013
9 0.0225 -0.203734 -0.17045355 0.0193768 -0.02852096 0.456172 0.38575768 0.208564 0.23616926
10 0.025 -0.217949 -0.18449669 -0.0286553 -0.027776834 0.394676 0.3866333 0.244275 0.23809816
11 0.0275 -0.217999 -0.20216362 -0.0133387 -0.026313193 0.384581 0.388397 0.2403 0.24046591
12 0.03 -0.215794 -0.2156213 0.0330642 -0.016379755 0.400285 0.38582915 0.212122 0.23697953
13 0.0325 -0.222328 -0.22337787 -0.060472 -0.0033276156 0.402688 0.37902686 0.23025 0.23554876
14 0.035 -0.230539 -0.22694275 0.0960068 0.0051822998 0.354193 0.36516175 0.237378 0.23476154
15 0.0375 -0.247892 -0.22881307 0.0560328 0.014824582 0.299374 0.34140265 0.211525 0.23237543
16 0.04 -0.225898 -0.22541246 0.0254395 0.020092338 0.30157 0.32239243 0.21548 0.22771579
17 0.0425 -0.208056 -0.2178938 0.0320583 0.023039915 0.271082 0.30267698 0.22841 0.22222279
18 0.045 -0.194687 -0.21062322 0.015275 0.023346264 0.287271 0.29027575 0.198828 0.21774395
19 0.0475 -0.180023 -0.20406358 -0.000197937 0.020113729 0.323534 0.28125194 0.198573 0.21362428
20 0.05 -0.195659 -0.19817992 0.0307834 0.01996778 0.307972 0.27185595 0.200905 0.2116515
21 0.0525 -0.195801 -0.19419964 0.0186772 0.021755699 0.256055 0.2631063 0.212464 0.21164234
22 0.055 -0.187347 -0.19147809 0.0769205 0.019999273 0.239242 0.25191906 0.228075 0.21346962
23 0.0575 -0.19698 -0.18782088 0.0283201 0.017452639 0.264351 0.23889846 0.210367 0.21480554
24 0.06 -0.189499 -0.18291377 -0.0132839 0.014911808 0.225062 0.22904594 0.194775 0.21337372
25 0.0625 -0.177405 -0.17783076 0.00985199 0.0125503335 0.163943 0.2198808 0.203928 0.21152763
26 0.065 -0.156763 -0.17063382 -0.013137 0.012056008 0.238312 0.21399958 0.192001 0.2097284
27 0.0675 -0.161039 -0.15575802 0.0271846 0.016436167 0.206242 0.21501975 0.201936 0.20829968
28 0.07 -0.125584 -0.14078835 0.0406133 0.020916127 0.24758 0.21807724 0.208256 0.20793651
29 0.0725 -0.104853 -0.12214129 0.0919382 0.025810504 0.225657 0.22257021 0.205533 0.20791382
30 0.075 -0.071723 -0.10585242 -0.0233949 0.030781746 0.299477 0.22605157 0.197364 0.20814662
31 0.0775 -0.0546734 -0.08058743 -0.00416094 0.03753861 0.255375 0.22776735 0.214992 0.2065081
32 0.08 -0.0398557 -0.052959852 0.0510924 0.04806605 0.215095 0.22532155 0.205982 0.20281342
33 0.0825 -0.0117109 -0.034433708 0.0586688 0.054381885 0.211695 0.22276556 0.193392 0.19993183
34 0.085 -0.00148313 -0.016167684 0.0926458 0.060054325 0.188255 0.21906143 0.174172 0.19822046
35 0.08750000000000001 0.0290626 0.006411673 0.132405 0.06412276 0.186973 0.21334432 0.179187 0.19646907
36 0.09 0.0444794 0.02912388 0.0508023 0.06572806 0.251167 0.20688613 0.195956 0.1937323
37 0.0925 0.0473956 0.041333113 0.0595502 0.06600817 0.202425 0.20393234 0.199274 0.19465065
38 0.095 0.0636715 0.0510057 0.053601 0.06260136 0.206208 0.2001118 0.220671 0.19585334
39 0.0975 0.0731842 0.059565138 0.0361918 0.06024631 0.217496 0.19376037 0.199865 0.19607297
40 0.1 0.0787267 0.068601504 0.110887 0.05745135 0.217474 0.18635564 0.198541 0.19611518
41 0.10250000000000001 0.0792625 0.07391443 0.0172179 0.05448004 0.141501 0.17789932 0.192764 0.19759908
42 0.105 0.0855392 0.077194475 0.0778974 0.051778235 0.164521 0.17188415 0.194039 0.19996424
43 0.1075 0.0721103 0.078992456 0.015439 0.0499398 0.142346 0.16338763 0.189721 0.20161667
44 0.11 0.0747818 0.078642465 0.0436489 0.048950717 0.148187 0.15416148 0.198367 0.20334218
45 0.1125 0.0711378 0.078381486 0.0858376 0.05109899 0.104053 0.14821178 0.21196 0.20459133
46 0.115 0.0852945 0.078763716 0.0474488 0.054447893 0.195193 0.14483501 0.199155 0.20666403
47 0.11750000000000001 0.0823512 0.079593435 0.110396 0.05834266 0.190684 0.142964 0.219839 0.20881963
48 0.12 0.0897757 0.08030511 0.0656206 0.06442282 0.150494 0.1398979 0.215655 0.20775707
49 0.1225 0.0784021 0.08128786 0.0772847 0.07072693 0.056613 0.13581115 0.204347 0.20514935
50 0.125 0.0850549 0.08243336 0.105773 0.074353315 0.170404 0.13365422 0.215097 0.20357902
51 0.1275 0.0784989 0.083407834 0.0527655 0.077762276 0.14319 0.13378337 0.216367 0.20246887
52 0.13 0.0887116 0.08364152 0.0698048 0.082053214 0.198652 0.13490775 0.166866 0.19720528
53 0.1325 0.0887176 0.083267175 0.0877532 0.089114375 0.0619962 0.13590698 0.152269 0.18269375
54 0.135 0.0839423 0.083660945 0.161527 0.09925825 0.152102 0.13654485 0.163977 0.16657515
55 0.1375 0.0812027 0.0836034 0.127534 0.10728478 0.203056 0.14012116 0.141268 0.15575254
56 0.14 0.0903036 0.08414463 0.099906 0.11524975 0.122079 0.14511578 0.160636 0.15256092
57 0.14250000000000002 0.104143 0.08824699 0.166122 0.12676476 0.157828 0.14661574 0.178373 0.16037583
58 0.145 0.0914792 0.091436386 0.198023 0.13342012 0.166918 0.14281997 0.193051 0.17400044
59 0.1475 0.0853064 0.09196326 0.0870587 0.13349488 0.193333 0.13562952 0.198264 0.1824227
60 0.15 0.0959727 0.09187411 0.180432 0.13224447 0.0775625 0.12764512 0.189926 0.1892331
61 0.1525 0.0748133 0.08903979 0.0813363 0.13478558 0.0489826 0.10281533 0.17727 0.19771375
62 0.155 0.0726768 0.08421752 0.107794 0.13594487 0.0891214 0.067877926 0.190128 0.2039901
63 0.1575 0.0697929 0.079755366 0.121677 0.13166602 0.0270091 0.05495239 0.185876 0.1991089
64 0.16 0.0660335 0.07830094 0.113248 0.13130099 0.0957851 0.042026877 0.183745 0.20334882
65 0.1625 0.0745438 0.07934055 0.143688 0.13312979 0.0928106 0.03884759 0.1942 0.20909399
66 0.165 0.0826312 0.08083814 0.0923212 0.1367468 -0.0736268 0.038379677 0.218562 0.21247539
67 0.1675 0.0883179 0.082766734 0.134741 0.14145334 0.0715096 0.046694078 0.203623 0.20926395
68 0.17 0.0730945 0.084093094 0.151693 0.14455096 0.0298 0.05328705 0.195037 0.20666692
69 0.17250000000000001 0.0826317 0.084472016 0.062663 0.14549644 0.0457427 0.056058533 0.197579 0.20502844
70 0.17500000000000002 0.0798755 0.08322076 0.144194 0.1437766 0.0477761 0.058047265 0.195217 0.1995505
71 0.1775 0.0708647 0.08203973 0.161011 0.14206502 0.14858 0.060049884 0.165251 0.19429119
72 0.18 0.0817029 0.08106068 0.220191 0.14063431 0.026781 0.062328592 0.160543 0.18947312
73 0.1825 0.0812971 0.08035482 0.119057 0.13957307 0.0765533 0.06486406 0.164138 0.18533796
74 0.185 0.0826998 0.080002196 0.166521 0.13901919 0.0901085 0.06779842 0.163843 0.18184504
75 0.1875 0.0784162 0.080137186 0.195006 0.13937944 0.0687389 0.07127054 0.182283 0.17885253
76 0.19 0.0907094 0.08085969 0.13751 0.14006522 0.106568 0.07354942 0.193465 0.17758656
77 0.1925 0.0910971 0.08214772 0.1129 0.13894516 0.0174356 0.0720218 0.171952 0.17710917
78 0.195 0.0856509 0.083630666 0.117342 0.13110869 0.0665959 0.06741545 0.190416 0.17719695
79 0.1975 0.0841576 0.08447182 0.13366 0.12326887 0.074121 0.06474495 0.161897 0.17961067
80 0.2 0.0871514 0.08377534 0.157416 0.119695805 0.0300909 0.062051885 0.169284 0.18098894
81 0.2025 0.0829404 0.080601215 0.0337581 0.11493951 0.0579994 0.05595816 0.177525 0.17927262
82 0.20500000000000002 0.0748991 0.07790122 0.152757 0.116434604 0.115942 0.04795317 0.16058 0.17798376
83 0.20750000000000002 0.0792829 0.07632963 0.111507 0.11903456 0.0257023 0.03988365 0.16413 0.17687485
84 0.21 0.0774335 0.07551993 0.233971 0.12112729 0.0299201 0.03578917 0.192221 0.17510188
85 0.2125 0.0739803 0.07560981 0.0975343 0.12426254 0.0696329 0.032742947 0.182951 0.17519706
86 0.215 0.0855222 0.07724093 0.104114 0.13278167 -0.0646157 0.029122647 0.193746 0.17589255
87 0.2175 0.094361 0.078980654 0.173925 0.14607777 0.0216271 0.03098133 0.204367 0.16620901
88 0.22 0.085184 0.07967484 0.195173 0.15335701 0.0495687 0.032480706 0.188843 0.15822633
89 0.2225 0.0839223 0.08025129 0.11856 0.16279617 0.151468 0.032165006 0.158746 0.14472888
90 0.225 0.0835862 0.08013791 0.170907 0.17617743 0.0199407 0.02959719 0.130647 0.1231671
91 0.2275 0.0823906 0.0795315 0.175247 0.1817602 -0.0387203 0.027876897 0.116575 0.11161369
92 0.23 0.0767288 0.079649 0.248901 0.19320378 0.0316894 0.025741959 0.0784521 0.09108428
93 0.2325 0.0859763 0.081200205 0.237926 0.20506448 0.0635584 0.024664463 0.0565633 0.066883415
94 0.23500000000000001 0.0846687 0.08309728 0.193487 0.21502858 0.0330567 0.02349048 0.0685018 0.051074013
95 0.23750000000000002 0.0904511 0.08482925 0.294039 0.22264421 0.0107029 0.02234978 0.0545957 0.042855967
96 0.24 0.0928711 0.08595672 0.156118 0.22710906 0.026988 0.021293243 0.0423544 0.03866433
97 0.2425 0.0935844 0.08646705 0.180939 0.2297072 0.01349 0.01973726 0.0578216 0.036656708
98 0.245 0.082887 0.08588567 0.261376 0.22851017 0.0495197 0.016476072 0.0364829 0.037473768
99 0.2475 0.0868075 0.08512039 0.222881 0.22276749 -0.0350378 0.011876207 0.0603306 0.04817608
100 0.25 0.0908273 0.083605856 0.187898 0.21570201 0.0676151 0.005506392 0.0393642 0.06366559
101 0.2525 0.0685967 0.08208347 0.217523 0.2112835 -0.00915196 -0.0018973108 0.0706342 0.086232565
102 0.255 0.0912292 0.0808328 0.221254 0.20706898 0.0292767 -0.010328797 0.107484 0.11650205
103 0.2575 0.0774582 0.07987984 0.220357 0.20376538 -0.0191404 -0.0202198 0.13946 0.15515915
104 0.26 0.0765838 0.079706535 0.177393 0.20257056 0.03138 -0.028874382 0.16598 0.20026055
105 0.2625 0.0866404 0.08056523 0.190886 0.20664074 -0.113802 -0.034654472 0.206091 0.23892161
106 0.265 0.0860652 0.080972105 0.166199 0.21090034 -0.0274623 -0.036930975 0.229477 0.27506602
107 0.2675 0.0812084 0.08024853 0.278669 0.21671613 -0.0216312 -0.03686998 0.285522 0.3295604
108 0.27 0.0842002 0.07982248 0.208554 0.22324838 -0.00945263 -0.037157357 0.332239 0.38899142
109 0.2725 0.0763252 0.07963824 0.237987 0.22767387 -0.0490258 -0.03743606 0.432792 0.4363807
110 0.275 0.0716438 0.07859986 0.235625 0.22945355 -0.0168336 -0.037140902 0.480841 0.48562923
111 0.2775 0.0796715 0.07804957 0.276924 0.22958961 -0.0240801 -0.03726564 0.577452 0.5386436
112 0.28 0.0902933 0.07852106 0.273334 0.2321013 -0.00738655 -0.037615076 0.690999 0.5861148
113 0.28250000000000003 0.0754816 0.08064703 0.21698 0.2403628 -0.101531 -0.038734443 0.723791 0.64770126
114 0.28500000000000003 0.0922655 0.08376804 0.291628 0.2546303 -0.00311923 -0.039767098 0.76203 0.71426594
115 0.28750000000000003 0.0863159 0.08647697 0.194167 0.27001703 -0.00430925 -0.039699785 0.788995 0.7440519
116 0.29 0.0819782 0.08886153 0.329654 0.28653136 -0.0408166 -0.039093617 0.763969 0.7578507
117 0.2925 0.0984161 0.09084929 0.285724 0.3061741 -0.077144 -0.037887402 0.734002 0.76041764
118 0.295 0.0890531 0.09212369 0.32114 0.32840234 -0.0689383 -0.03533656 0.698237 0.7340832
119 0.2975 0.0829382 0.09227457 0.347415 0.34335414 0.0399398 -0.0317026 0.670844 0.6854032
120 0.3 0.0952046 0.09090766 0.416424 0.342368 -0.0539382 -0.031434003 0.634358 0.6380774
121 0.3025 0.0895606 0.08913273 0.344608 0.3314545 0.0218514 -0.03857919 0.583918 0.5747943
122 0.305 0.0716607 0.0872929 0.299733 0.3162115 -0.0853781 -0.049497362 0.55089 0.4944449
123 0.3075 0.0935623 0.08636372 0.365648 0.30971584 -0.0275313 -0.054013606 0.50642 0.455507
124 0.31 0.0954306 0.0857371 0.295835 0.30648142 -0.109644 -0.05628928 0.477967 0.4277236
125 0.3125 0.0709181 0.086090125 0.29807 0.30916974 -0.0619116 -0.057943236 0.445567 0.40444532
126 0.315 0.0853438 0.08698646 0.207237 0.31940857 -0.0661547 -0.05962089 0.423777 0.36825755
127 0.3175 0.0891905 0.08589464 0.369478 0.3272768 -0.0149769 -0.05992397 0.333543 0.31982413
128 0.32 0.084052 0.08431971 0.362507 0.33392042 -0.0504713 -0.060433447 0.31915 0.27918017
129 0.3225 0.0758336 0.082763374 0.307044 0.34194085 -0.121524 -0.06124404 0.272926 0.241481
130 0.325 0.0807905 0.081080124 0.433996 0.34945148 -0.06922 -0.06196754 0.208353 0.20398453
131 0.3275 0.0832845 0.081336714 0.345592 0.36303827 -0.0854815 -0.06374655 0.147809 0.17681041
132 0.33 0.0851664 0.08256487 0.352931 0.3890042 0.0163072 -0.067866676 0.125988 0.14540967
133 0.3325 0.0783636 0.08372997 0.377635 0.4393405 -0.0681907 -0.076430194 0.106133 0.123659976
134 0.335 0.0825556 0.08418138 0.372366 0.49697322 -0.126195 -0.08464887 0.0944707 0.103616744
135 0.3375 0.0883952 0.0841163 0.359169 0.55645776 -0.0755374 -0.09307354 0.0904987 0.08117985
136 0.34 0.0812384 0.083566435 0.618575 0.61224526 -0.166284 -0.09954708 0.0633856 0.061336935
137 0.3425 0.0922873 0.08343054 0.685469 0.6582054 -0.106159 -0.10094461 0.0666901 0.055005163
138 0.34500000000000003 0.0730834 0.08349156 0.639775 0.7067374 -0.0607326 -0.10146384 0.0685755 0.05119527
139 0.34750000000000003 0.0734065 0.08257604 0.733444 0.76032203 -0.0557107 -0.09986905 0.0515261 0.050057158
140 0.35000000000000003 0.09519 0.08181747 0.788317 0.79461783 -0.108044 -0.095809564 0.0375335 0.060327925
141 0.3525 0.0813748 0.08167923 0.82155 0.8210319 -0.0939884 -0.09349236 0.0657261 0.068122044
142 0.355 0.0793413 0.081680745 0.856893 0.8492136 -0.10975 -0.09132133 0.0791185 0.07610942
143 0.3575 0.0939238 0.081692465 0.825293 0.8753303 -0.138115 -0.08927519 0.112287 0.083605535
144 0.36 0.0809154 0.0816352 0.869378 0.89976287 -0.0626074 -0.08728738 0.082385 0.09097265
145 0.3625 0.0732831 0.08161806 0.926351 0.9210212 -0.0275329 -0.08579228 0.0810554 0.099545985
146 0.365 0.0766489 0.08197232 0.91991 0.9397015 -0.0881597 -0.086410984 0.111254 0.10924429
147 0.3675 0.0824223 0.08229455 0.915965 0.95676243 -0.131537 -0.08711152 0.139944 0.11826103
148 0.37 0.0769353 0.08247921 0.935212 0.9688759 -0.0949052 -0.08770744 0.156634 0.12601975
149 0.3725 0.082476 0.082180515 0.944256 0.97469383 -0.0821275 -0.088346854 0.181651 0.13276534
150 0.375 0.0766318 0.08160562 1.03004 0.9803473 -0.0475238 -0.09039737 0.151015 0.14079222
151 0.3775 0.0726781 0.08036968 0.955906 0.98313516 -0.119537 -0.0936722 0.15828 0.15203968
152 0.38 0.081878 0.07961915 0.933799 0.9820707 -0.0765078 -0.099360205 0.160232 0.16049628
153 0.3825 0.078314 0.079355575 0.903065 0.96653116 -0.121356 -0.10934289 0.150305 0.16092402
154 0.385 0.0870947 0.07910111 0.976683 0.95561033 -0.0921576 -0.117575064 0.135428 0.16030745
155 0.3875 0.0749396 0.07850917 0.990418 0.93948895 -0.256236 -0.12661451 0.145093 0.15841421
156 0.39 0.0751137 0.078415394 0.969217 0.91883475 -0.0713503 -0.1332542 0.148614 0.15729679
157 0.3925 0.0869191 0.07946183 0.908733 0.8986247 -0.0893667 -0.14018661 0.150001 0.15808669
158 0.395 0.0732324 0.08020158 0.913628 0.86900324 -0.101569 -0.14609271 0.155594 0.15836486
159 0.3975 0.0751687 0.080141686 0.798054 0.83441687 -0.119604 -0.14925867 0.157551 0.15710773
160 0.4 0.0809247 0.079768695 0.688494 0.79767424 -0.152487 -0.15121278 0.149116 0.15535635
161 0.4025 0.0861579 0.07915035 0.50452 0.7537036 -0.159358 -0.15285729 0.128004 0.15288767
162 0.405 0.069883 0.07877561 0.342964 0.69650733 -0.187923 -0.15437007 0.141117 0.14990513
163 0.40750000000000003 0.0664775 0.07892212 0.410677 0.62250173 -0.0782894 -0.1555547 0.134172 0.14769441
164 0.41000000000000003 0.0827228 0.07823186 0.245675 0.53928065 -0.196146 -0.15519616 0.128245 0.14522424
165 0.41250000000000003 0.0829364 0.07759948 0.0940018 0.4377311 -0.110316 -0.1539743 0.143194 0.14266169
166 0.41500000000000004 0.061132 0.07811609 0.0390291 0.34270656 -0.053328 -0.15170744 0.118133 0.14296108
167 0.4175 0.0833487 0.07887349 0.0146565 0.2612797 -0.173376 -0.14875817 0.134828 0.1426368
168 0.42 0.0904695 0.07894062 -0.160582 0.17383617 -0.200773 -0.14406523 0.142478 0.14131752
169 0.4225 0.0799744 0.079003885 -0.345328 0.07413848 -0.0697342 -0.140759 0.151498 0.14151512
170 0.425 0.0691121 0.079713225 -0.371467 -0.023907576 -0.0539716 -0.14032088 0.14549 0.14255206
171 0.4275 0.0772968 0.08028284 -0.520901 -0.12898056 -0.225166 -0.14045872 0.130925 0.14389673
172 0.43 0.0785247 0.080002785 -0.658873 -0.25637814 -0.191538 -0.14078636 0.152722 0.14668658
173 0.4325 0.0725956 0.07923839 -0.807068 -0.40746927 -0.113152 -0.14337794 0.124603 0.14916736
174 0.435 0.0740797 0.07778375 -0.745029 -0.54830074 -0.130796 -0.1498826 0.136085 0.14843252
175 0.4375 0.0716737 0.07683024 -0.711048 -0.66579115 -0.152504 -0.155578 0.141589 0.1482276
176 0.44 0.0692436 0.07638097 -0.805949 -0.75022894 -0.159887 -0.16033183 0.154091 0.1474578
177 0.4425 0.0748971 0.07725367 -0.805673 -0.81261104 -0.182745 -0.16842699 0.14951 0.14910915
178 0.445 0.0792196 0.07798273 -0.924408 -0.87324524 -0.206616 -0.1775666 0.149414 0.1502522
179 0.4475 0.0628344 0.07822074 -0.911733 -0.9249582 -0.158788 -0.18535717 0.154521 0.15054977
180 0.45 0.0825847 0.077827804 -1.02471 -0.96559936 -0.177272 -0.19258453 0.149496 0.14875033
181 0.4525 0.083977 0.0780298 -1.05342 -1.0120283 -0.176485 -0.20097178 0.12202 0.14762852
182 0.455 0.0592638 0.077983424 -1.09722 -1.0616049 -0.214469 -0.21051568 0.128502 0.1464001
183 0.4575 0.0755205 0.0769478 -1.09757 -1.0860962 -0.257824 -0.21934056 0.135972 0.14507025
184 0.46 0.0739911 0.07619389 -0.903083 -1.0791824 -0.236828 -0.22696151 0.124239 0.14429438
185 0.4625 0.0739368 0.07658667 -0.90108 -1.0498376 -0.219826 -0.23423627 0.149123 0.14492196
186 0.465 0.0731112 0.077189654 -0.846829 -1.0007681 -0.20554 -0.23667806 0.144301 0.14668384
187 0.4675 0.0778245 0.07823937 -0.704481 -0.9307352 -0.198229 -0.23353794 0.130889 0.14915952
188 0.47000000000000003 0.0735697 0.077915505 -0.657812 -0.8477577 -0.189157 -0.22731534 0.144048 0.15021816
189 0.47250000000000003 0.0689237 0.07692873 -0.645846 -0.75292176 -0.236592 -0.22174008 0.147113 0.15049912
190 0.47500000000000003 0.0782816 0.0749924 -0.585846 -0.6742594 -0.217195 -0.21787187 0.149751 0.15253942
191 0.47750000000000004 0.0727963 0.074157536 -0.572487 -0.62570393 -0.185889 -0.21533334 0.159021 0.15373906
192 0.48 0.0693189 0.07350501 -0.371559 -0.59067154 -0.187675 -0.21338564 0.15868 0.15501422
193 0.4825 0.0738411 0.073008426 -0.375657 -0.56359917 -0.273444 -0.21149388 0.137324 0.15533857
194 0.485 0.0801762 0.07266353 -0.410777 -0.54163516 -0.111462 -0.20909174 0.172278 0.15546328
195 0.4875 0.0662757 0.07237559 -0.343726 -0.517507 -0.233625 -0.20652604 0.135699 0.15589449
196 0.49 0.0763461 0.07232527 -0.308599 -0.48637462 -0.231756 -0.20353183 0.138408 0.15716547
197 0.4925 0.0822047 0.07288885 -0.311911 -0.4495266 -0.127439 -0.20009165 0.135698 0.15929994
198 0.495 0.0708659 0.073609166 -0.313145 -0.40984213 -0.268577 -0.1965278 0.144151 0.16145484
199 0.4975 0.0697318 0.074285045 -0.372557 -0.36822328 -0.144604 -0.19925259 0.136437 0.16206191
200 0.5 0.0661248 0.07579088 -0.334313 -0.3412454 -0.212045 -0.22751445 0.146871 0.16040084


==> graphs/tire/old/s33_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.683322 -0.7079367 0.246741 0.24865738 -0.0416622 0.012481838 -0.366622 -0.34283704
2 0.005 -0.825423 -0.83089584 0.227813 0.24210757 -0.124809 0.027876444 -0.243063 -0.29838622
3 0.0075 -0.967793 -0.92597395 0.244109 0.2377188 -0.120596 0.04127593 -0.29391 -0.26315618
4 0.01 -1.0856 -0.9873837 0.186 0.23609129 0.234882 0.051069558 -0.185333 -0.24009699
5 0.0125 -1.02526 -1.078454 0.212399 0.23688942 0.128968 0.044440992 -0.167051 -0.19258144
6 0.015 -1.12303 -1.1676149 0.268185 0.24860644 -0.120696 -0.026208239 -0.162119 -0.1688114
7 0.0175 -1.31014 -1.251913 0.244007 0.24523512 -0.155933 -0.099227056 -0.215069 -0.17042573
8 0.02 -1.44248 -1.301587 0.385389 0.24040617 -0.00983953 -0.13513152 -0.259028 -0.17255858
9 0.0225 -1.47346 -1.3562288 0.16797 0.2404024 -0.301773 -0.16017252 -0.172859 -0.17384918
10 0.025 -1.53986 -1.42297 0.07753 0.24077842 -0.380872 -0.18876296 -0.184775 -0.17559317
11 0.0275 -1.5539 -1.5092338 0.332975 0.24128503 -0.208697 -0.22329867 -0.188998 -0.17726605
12 0.03 -1.60273 -1.5828722 0.357364 0.2573086 -0.146063 -0.22234167 -0.161505 -0.17116693
13 0.0325 -1.67909 -1.6290963 0.290943 0.27115595 -0.118933 -0.20598173 -0.183956 -0.16769236
14 0.035 -1.69254 -1.6464856 0.193219 0.27465066 -0.303039 -0.17855532 -0.127084 -0.16330454
15 0.0375 -1.70067 -1.6452048 0.224474 0.2724156 -0.105934 -0.14329349 -0.0904915 -0.15130468
16 0.04 -1.60393 -1.6210809 0.306069 0.27192548 0.00824044 -0.11420761 -0.247851 -0.14518128
17 0.0425 -1.52647 -1.5697889 0.283259 0.27300245 -0.0458763 -0.083329104 -0.167629 -0.14171651
18 0.045 -1.47486 -1.5214136 0.195079 0.2746957 -0.164434 -0.071282014 -0.126681 -0.1375022
19 0.0475 -1.44131 -1.4773138 0.338264 0.273159 0.0674585 -0.0682971 -0.0831098 -0.12921765
20 0.05 -1.35069 -1.4405408 0.239606 0.2781296 -0.13932 -0.06805675 -0.127703 -0.12202505
21 0.0525 -1.37521 -1.4206586 0.242342 0.2808705 -0.113063 -0.0680265 -0.110102 -0.1184123
22 0.055 -1.33231 -1.4220889 0.303371 0.28254828 -0.279798 -0.064768076 -0.0850162 -0.11832535
23 0.0575 -1.32139 -1.4266063 0.297153 0.28469485 -0.0441633 -0.05737585 -0.104445 -0.11839545
24 0.06 -1.46233 -1.4489925 0.257395 0.28891492 0.123324 -0.041394193 -0.12365 -0.119403645
25 0.0625 -1.5196 -1.4621928 0.279995 0.2915588 -0.0473325 -0.02766856 -0.14827 -0.11989795
26 0.065 -1.55956 -1.4634726 0.23666 0.29391587 -0.04577 -0.020671459 -0.026155 -0.12128507
27 0.0675 -1.5618 -1.4750471 0.284638 0.29859522 0.137251 -0.02052748 -0.118756 -0.12080664
28 0.07 -1.52051 -1.4956306 0.336541 0.3044294 -0.131714 -0.0210046 -0.170776 -0.120351434
29 0.0725 -1.52694 -1.4994768 0.293667 0.30528912 -0.148103 -0.028026173 -0.0990753 -0.11539516
30 0.075 -1.45193 -1.488686 0.309454 0.305133 -0.0331146 -0.03081331 -0.099247 -0.10522369
31 0.0775 -1.41167 -1.4420164 0.311491 0.301897 0.0687718 -0.02441584 -0.0633087 -0.086366706
32 0.08 -1.38879 -1.3691751 0.281195 0.291186 0.0805249 -0.010292465 -0.093742 -0.060601175
33 0.0825 -1.22593 -1.3152174 0.313171 0.28448063 -0.0387697 0.0005188938 -0.0171072 -0.044547953
34 0.085 -1.14945 -1.2436873 0.179556 0.27964723 0.0210544 0.014805744 0.0625552 -0.02660045
35 0.08750000000000001 -0.968479 -1.1351843 0.274632 0.2776156 0.0829469 0.03624261 0.0295472 -0.008017868
36 0.09 -0.944968 -1.0145588 0.246957 0.28096494 0.0371452 0.060314864 0.00642348 0.004640147
37 0.0925 -0.909843 -0.94932884 0.357151 0.28469872 0.0210565 0.07749347 -0.0267381 0.00887607
38 0.095 -0.854014 -0.89590096 0.288502 0.2882436 0.0331913 0.099493355 -0.0949197 0.0093960315
39 0.0975 -0.773674 -0.8419257 0.296014 0.29087317 0.176176 0.12558147 -0.00912758 0.009613611
40 0.1 -0.76137 -0.7845259 0.274761 0.29348227 0.146639 0.15459393 -0.0122361 0.009935774
41 0.10250000000000001 -0.729887 -0.7507925 0.337733 0.29820558 0.160701 0.18035458 0.00522797 0.0068203285
42 0.105 -0.693507 -0.73503834 0.314765 0.30424726 0.260793 0.1973881 0.00729509 0.0038302094
43 0.1075 -0.731227 -0.7141218 0.226025 0.3121676 0.402356 0.21073334 0.0409995 -0.0023199394
44 0.11 -0.699276 -0.6927584 0.265094 0.31601113 0.0623013 0.21287656 0.0369251 -0.009519316
45 0.1125 -0.687728 -0.6777588 0.38702 0.31763667 0.178181 0.20491497 -0.088435 -0.013995908
46 0.115 -0.675401 -0.6698071 0.307851 0.3219351 0.259574 0.19803473 -0.0597955 -0.017511725
47 0.11750000000000001 -0.642521 -0.66738933 0.36326 0.32629532 0.142257 0.18905523 -0.0141487 -0.016448908
48 0.12 -0.672159 -0.6655782 0.305307 0.32336563 0.104521 0.17371653 0.0950877 -0.0027530342
49 0.1225 -0.676861 -0.66499406 0.298376 0.31736854 0.151642 0.15616156 0.0208878 0.017296143
50 0.125 -0.668705 -0.6704295 0.358242 0.31184217 0.0802744 0.14610277 -0.00188888 0.035434067
51 0.1275 -0.693395 -0.67714036 0.330666 0.3058949 0.074275 0.14141135 0.0442079 0.052534133
52 0.13 -0.688054 -0.6779126 0.222995 0.28954506 0.0857183 0.13843575 0.0829133 0.07916564
53 0.1325 -0.65776 -0.66776127 0.156304 0.2501279 0.170188 0.13242668 0.272783 0.13380113
54 0.135 -0.648737 -0.65517044 0.205457 0.20070577 0.25938 0.1308675 0.285848 0.20274164
55 0.1375 -0.664907 -0.63505256 0.124932 0.16852157 0.079125 0.12201312 0.339691 0.25253367
56 0.14 -0.614895 -0.6115027 0.130943 0.16100037 -0.0208539 0.093789026 0.171421 0.2533464
57 0.14250000000000002 -0.587239 -0.5946976 0.241806 0.16732165 0.0370825 0.080705345 0.206703 0.21409291
58 0.145 -0.631328 -0.59914136 0.191269 0.19051552 -0.00145238 0.11026646 0.0951517 0.17451517
59 0.1475 -0.629658 -0.62029964 0.191688 0.21542618 0.236931 0.15561709 0.0593345 0.14211947
60 0.15 -0.632221 -0.63664037 0.289353 0.23740126 0.209914 0.19709706 0.0940211 0.11316369
61 0.1525 -0.657852 -0.6608918 0.313109 0.25815523 0.107714 0.25040904 0.113386 0.074646786
62 0.155 -0.685376 -0.6849732 0.215798 0.28065372 0.290774 0.30999824 0.0742553 0.02671327
63 0.1575 -0.715927 -0.66869414 0.22552 0.27810806 0.479902 0.31718725 0.0637249 0.011090782
64 0.16 -0.685106 -0.67751104 0.220713 0.28702825 0.419309 0.33350247 0.0834685 -0.0049665645
65 0.1625 -0.693004 -0.69125926 0.257538 0.29425353 0.309175 0.34016892 0.0493989 -0.008319125
66 0.165 -0.653554 -0.7035787 0.394367 0.2998544 0.0680908 0.3384401 -0.0729945 -0.005959831
67 0.1675 -0.669983 -0.7033111 0.314403 0.29834574 0.545794 0.3084601 -0.109274 0.01848036
68 0.17 -0.665909 -0.7018261 0.244457 0.29716393 0.239323 0.28488296 -0.0392813 0.037374076
69 0.17250000000000001 -0.66544 -0.699206 0.290817 0.29625976 0.180705 0.2738419 0.0119679 0.04522339
70 0.17500000000000002 -0.648821 -0.6824868 0.15418 0.29059425 0.272824 0.25633857 0.0827529 0.05256406
71 0.1775 -0.684237 -0.66623646 0.315238 0.2853566 0.226094 0.23924355 0.163493 0.059659578
72 0.18 -0.665068 -0.650979 0.212269 0.28112748 0.185595 0.22209527 0.203489 0.0671867
73 0.1825 -0.639082 -0.63746417 0.135811 0.2781365 0.317383 0.20554118 0.202504 0.07478088
74 0.185 -0.615888 -0.62588257 0.261166 0.27610257 0.209016 0.18917285 0.183335 0.082996815
75 0.1875 -0.657905 -0.61785924 0.297204 0.27571735 0.0855127 0.17323503 0.117859 0.0922405
76 0.19 -0.634109 -0.61590195 0.269784 0.275831 0.0948941 0.16415986 0.00593413 0.10084349
77 0.1925 -0.617061 -0.6204995 0.248564 0.27123147 0.301833 0.17199852 0.139117 0.11535759
78 0.195 -0.627924 -0.6292322 0.360821 0.26226482 0.0578181 0.21071026 0.0692886 0.13785163
79 0.1975 -0.644584 -0.64846075 0.270169 0.25850883 0.339706 0.26851964 0.151444 0.15567762
80 0.2 -0.629395 -0.653642 0.251672 0.25868517 0.416715 0.30118114 0.10729 0.16129155
81 0.2025 -0.632662 -0.64097816 0.142816 0.25409064 0.372014 0.33531418 0.238519 0.15795274
82 0.20500000000000002 -0.658421 -0.62460583 0.10993 0.26036122 0.394471 0.35902923 0.2642 0.13646175
83 0.20750000000000002 -0.646369 -0.60944813 0.320055 0.27230066 0.337375 0.36365104 0.157191 0.11147218
84 0.21 -0.637485 -0.5968746 0.321335 0.27655998 0.313899 0.36180738 0.0170868 0.09808706
85 0.2125 -0.624673 -0.59195626 0.336494 0.28285527 0.454985 0.3632215 0.0884407 0.08750972
86 0.215 -0.627691 -0.5966424 0.381227 0.2923904 0.366693 0.36802256 0.022397 0.07812129
87 0.2175 -0.629294 -0.6023178 0.301822 0.27996284 0.264237 0.36460915 -0.0575344 0.09287666
88 0.22 -0.601283 -0.60200757 0.278575 0.26862752 0.267674 0.3599494 -0.0518548 0.10423225
89 0.2225 -0.615901 -0.5990278 0.260016 0.25351724 0.422186 0.3522747 0.106251 0.11807359
90 0.225 -0.606944 -0.5895328 0.260961 0.2215915 0.375221 0.3372094 0.249447 0.13135467
91 0.2275 -0.599064 -0.5807051 0.144916 0.20456031 0.346515 0.32810286 0.109555 0.13567063
92 0.23 -0.589616 -0.5727036 0.179475 0.17728132 0.219226 0.3134091 0.169286 0.13863616
93 0.2325 -0.60407 -0.5657826 0.167491 0.15391278 0.471378 0.28629273 0.243459 0.096400894
94 0.23500000000000001 -0.601165 -0.5602413 0.0453524 0.1375201 0.33426 0.26345664 0.0426564 0.036545984
95 0.23750000000000002 -0.578861 -0.5651091 0.13626 0.12949046 0.158887 0.2557473 0.00515862 -0.012890836
96 0.24 -0.573764 -0.5707553 0.2655 0.12164308 0.119716 0.2574559 -0.0270907 -0.0863426
97 0.2425 -0.569016 -0.5758919 0.195283 0.11068916 0.310316 0.26416022 -0.165797 -0.18793471
98 0.245 -0.600118 -0.5766086 0.0214198 0.10772898 0.548838 0.27316934 -0.284538 -0.3089773
99 0.2475 -0.579498 -0.5769924 0.174563 0.121116415 0.207851 0.28050733 -0.465367 -0.4183155
100 0.25 -0.576259 -0.5740279 0.10008 0.14557359 0.260983 0.2886672 -0.463982 -0.509188
101 0.2525 -0.563621 -0.56505024 0.0945652 0.17521687 0.235089 0.2998383 -0.549289 -0.5808707
102 0.255 -0.560112 -0.55361784 0.118888 0.20999655 0.570284 0.31649995 -0.599513 -0.6543351
103 0.2575 -0.542434 -0.5410908 0.235844 0.24849938 0.252899 0.33850685 -0.745794 -0.7382024
104 0.26 -0.516299 -0.5288882 0.315005 0.27111125 0.165484 0.35930112 -0.759767 -0.8123886
105 0.2625 -0.542829 -0.52707016 0.240676 0.28223145 0.611327 0.37590012 -0.883389 -0.87435377
106 0.265 -0.514914 -0.52495885 0.353734 0.280703 0.576652 0.38278753 -0.930011 -0.92365897
107 0.2675 -0.505749 -0.5154606 0.309836 0.26945373 0.213097 0.37736702 -0.953279 -0.98329836
108 0.27 -0.513025 -0.5077985 0.322294 0.2601759 0.265077 0.3729202 -1.00556 -1.0509732
109 0.2725 -0.513038 -0.5023141 0.184812 0.25245792 0.429456 0.36950302 -1.08745 -1.1074858
110 0.275 -0.484023 -0.4902916 0.107221 0.23887292 0.501694 0.36073864 -1.14128 -1.1621684
111 0.2775 -0.51656 -0.47730446 0.252779 0.22097975 0.150166 0.35058963 -1.24118 -1.2389032
112 0.28 -0.509021 -0.4695603 0.243718 0.20525712 0.328382 0.34474036 -1.38155 -1.3219606
113 0.28250000000000003 -0.448263 -0.46767536 0.154314 0.18649253 0.483704 0.34634164 -1.50703 -1.4470147
114 0.28500000000000003 -0.483104 -0.47038248 0.125728 0.15927783 0.377902 0.35155505 -1.68794 -1.6049061
115 0.28750000000000003 -0.469955 -0.4741966 0.165688 0.13834587 0.180615 0.35656464 -1.8246 -1.719616
116 0.29 -0.436581 -0.47519058 0.145321 0.1193646 0.306865 0.36354858 -1.91622 -1.819393
117 0.2925 -0.470904 -0.47044557 0.115266 0.09478594 0.560803 0.37020192 -1.97771 -1.9282955
118 0.295 -0.454268 -0.46407163 0.0945844 0.07469042 0.27725 0.37172168 -2.02558 -2.0014384
119 0.2975 -0.444079 -0.45515305 0.0244968 0.07003929 0.301226 0.37329024 -2.00467 -1.9885799
120 0.3 -0.433258 -0.44427708 -0.0057608 0.08517937 0.306412 0.37524682 -1.9052 -1.9194629
121 0.3025 -0.468282 -0.431401 0.0233055 0.13982756 0.465237 0.38236338 -1.8355 -1.7690201
122 0.305 -0.416579 -0.41357234 0.0195987 0.21669932 0.208812 0.39002562 -1.6989 -1.558517
123 0.3075 -0.440463 -0.40584177 0.216125 0.24719131 0.431157 0.39472473 -1.57058 -1.4461505
124 0.31 -0.412368 -0.40059063 0.321285 0.26660246 0.297113 0.39719644 -1.47688 -1.3640134
125 0.3125 -0.379512 -0.39808863 0.236934 0.28211284 0.476652 0.40169674 -1.37443 -1.2976786
126 0.315 -0.373198 -0.39815268 0.293314 0.29388684 0.463384 0.40615886 -1.24379 -1.1999658
127 0.3175 -0.384335 -0.39007205 0.300376 0.29655173 0.35518 0.4006983 -1.18062 -1.0648713
128 0.32 -0.390292 -0.37934944 0.321476 0.2926745 0.31637 0.3928693 -1.08334 -0.9420056
129 0.3225 -0.368169 -0.36927035 0.216965 0.2844647 0.422142 0.38529772 -0.944202 -0.8277789
130 0.325 -0.360676 -0.3588248 0.208748 0.27577728 0.616284 0.37711525 -0.791123 -0.71334225
131 0.3275 -0.373413 -0.3566081 0.21545 0.2735558 0.372216 0.37695277 -0.597312 -0.6308456
132 0.33 -0.37998 -0.3562229 0.239482 0.27071804 0.364561 0.38086054 -0.575729 -0.53106046
133 0.3325 -0.352431 -0.3489581 0.30108 0.26362312 0.423472 0.38688713 -0.375681 -0.4357987
134 0.335 -0.338069 -0.33761314 0.311576 0.25252232 0.645419 0.39062864 -0.339702 -0.33599237
135 0.3375 -0.302486 -0.32348397 0.164291 0.23937684 0.421337 0.39251465 -0.253986 -0.2251516
136 0.34 -0.304689 -0.30894676 0.307402 0.2288911 0.23912 0.39372498 -0.164579 -0.122026436
137 0.3425 -0.316923 -0.30049366 0.202248 0.23791033 0.574098 0.399521 -0.0659596 -0.067977875
138 0.34500000000000003 -0.326 -0.2940377 0.124471 0.25497675 0.416941 0.4057002 -0.0842241 -0.021778911
139 0.34750000000000003 -0.272102 -0.28408277 0.209049 0.29142204 0.365068 0.4119103 -0.0517502 0.024579495
140 0.35000000000000003 -0.263817 -0.27394146 0.320176 0.3919896 0.400863 0.41919675 0.10409 0.038014412
141 0.3525 -0.255306 -0.26794195 0.272196 0.46289763 0.240868 0.42618108 0.0545508 0.04699585
142 0.355 -0.283483 -0.26175892 0.484372 0.5338683 0.533087 0.43347985 0.0897701 0.056250818
143 0.3575 -0.232717 -0.25600508 0.643137 0.60063446 0.566524 0.44039834 0.0377894 0.064736925
144 0.36 -0.231653 -0.25058413 0.743067 0.66463256 0.259643 0.44725907 0.127917 0.072669804
145 0.3625 -0.268953 -0.24601418 0.861578 0.7319601 0.541049 0.45535362 0.0873632 0.07373884
146 0.365 -0.240958 -0.24352531 0.928871 0.8155373 0.740434 0.4659 0.068508 0.06080021
147 0.3675 -0.182727 -0.24123058 0.972448 0.8958571 0.496328 0.47619176 0.00383088 0.047531262
148 0.37 -0.243368 -0.23898935 1.01945 0.9690852 0.26409 0.48474753 -0.0797135 0.034449607
149 0.3725 -0.217712 -0.23597589 1.21645 1.0405037 0.502272 0.4904563 -0.176437 0.020780116
150 0.375 -0.214948 -0.23110458 1.34748 1.1432098 0.522822 0.49081808 -0.00660572 0.004392892
151 0.3775 -0.187029 -0.2222229 1.4862 1.2971058 0.508031 0.48719198 -0.0640317 -0.017616495
152 0.38 -0.198035 -0.21442534 1.62032 1.4518118 0.450731 0.4840431 -0.0305695 -0.031024404
153 0.3825 -0.202431 -0.20525315 1.76742 1.5835218 0.424926 0.47153002 -0.0183358 -0.02360648
154 0.385 -0.210492 -0.19806002 1.8779 1.6843917 0.568669 0.46088094 0.0868267 -0.014374778
155 0.3875 -0.166067 -0.18948989 2.00791 1.7864108 0.424636 0.44797617 0.0710507 0.0030540973
156 0.39 -0.176606 -0.18348649 2.08186 1.8546405 0.263562 0.43561554 0.0516072 0.020393685
157 0.3925 -0.126043 -0.18067974 2.07149 1.9273107 0.456412 0.4302063 0.108358 0.04094918
158 0.395 -0.189892 -0.17919417 2.12477 1.9843036 0.562981 0.42547575 0.0511271 0.061821386
159 0.3975 -0.16689 -0.17763932 2.02586 2.011914 0.298168 0.4187202 0.0363299 0.07812947
160 0.4 -0.170939 -0.17612745 2.02992 2.0274673 0.388185 0.41134095 0.0679019 0.09265967
161 0.4025 -0.169402 -0.17422366 1.98045 2.038615 0.468591 0.40223864 0.169891 0.10832374
162 0.405 -0.147066 -0.16857359 1.93428 2.0444076 0.469538 0.39623192 0.190941 0.127921
163 0.40750000000000003 -0.175899 -0.16189317 1.96961 2.0475845 0.380693 0.399477 0.294504 0.14936359
164 0.41000000000000003 -0.144149 -0.15833047 1.97913 2.0494325 0.532407 0.4097905 0.176621 0.16872276
165 0.41250000000000003 -0.152225 -0.15536065 2.00184 2.054701 0.338279 0.4257943 0.20075 0.18765526
166 0.41500000000000004 -0.125266 -0.15043019 2.11711 2.0826805 0.524534 0.4396482 0.160262 0.19300078
167 0.4175 -0.099876 -0.14698741 2.15755 2.1058547 0.41309 0.45092675 0.0812163 0.19455884
168 0.42 -0.128584 -0.14476968 2.11677 2.1105309 0.576209 0.46101665 0.0971757 0.18838027
169 0.4225 -0.0972142 -0.13928656 2.10092 2.116993 0.47127 0.47409007 0.0242098 0.17491257
170 0.425 -0.144217 -0.13229243 2.10889 2.1268928 0.429268 0.4896422 0.128886 0.16087458
171 0.4275 -0.128877 -0.1255357 1.89972 2.124185 0.53217 0.5056965 0.204156 0.14599879
172 0.43 -0.0843226 -0.12031662 1.86579 2.1006851 0.719095 0.5253925 0.0719894 0.13099831
173 0.4325 -0.100775 -0.115048364 1.83744 2.0589724 0.625425 0.55357665 0.116437 0.11875354
174 0.435 -0.13915 -0.11217193 1.74779 1.9709027 0.494258 0.5838634 0.225022 0.11583324
175 0.4375 -0.091673 -0.10831644 1.62613 1.8675954 0.769762 0.60322 0.0990002 0.11976917
176 0.44 -0.124972 -0.10657203 1.56401 1.7628833 0.584113 0.6021573 0.0764203 0.1313585
177 0.4425 -0.102412 -0.10372143 1.40623 1.6422564 0.374541 0.5829505 0.0399549 0.14611153
178 0.445 -0.106482 -0.10076432 1.28065 1.4953841 0.491127 0.5547896 0.156222 0.16246776
179 0.4475 -0.10067 -0.09904935 1.16401 1.3568964 0.49864 0.52917147 0.105296 0.17956012
180 0.45 -0.0703366 -0.10017367 1.01418 1.2480593 0.6177 0.5180391 0.224667 0.20611908
181 0.4525 -0.12019 -0.10191181 1.06376 1.1518658 0.447936 0.5112238 0.353358 0.23335505
182 0.455 -0.109418 -0.10477865 0.729404 1.0419117 0.332822 0.50256085 0.313335 0.26323658
183 0.4575 -0.134817 -0.10740461 0.552885 0.92947495 0.584113 0.4863907 0.276799 0.28364274
184 0.46 -0.0762301 -0.10780456 0.620173 0.821706 0.449985 0.47435614 0.284633 0.29374152
185 0.4625 -0.0899129 -0.10453483 0.626959 0.72655797 0.281822 0.47021547 0.280471 0.2959481
186 0.465 -0.129116 -0.100396104 0.462639 0.647198 0.551173 0.46699372 0.116439 0.29085273
187 0.4675 -0.0907621 -0.099001735 0.446498 0.5732995 0.397888 0.4717243 0.300157 0.27843893
188 0.47000000000000003 -0.0990516 -0.10056954 0.482882 0.5000913 0.595798 0.48042175 0.277903 0.26462078
189 0.47250000000000003 -0.116101 -0.10158164 0.306934 0.4309163 0.360237 0.49862581 0.196291 0.2550881
190 0.47500000000000003 -0.115131 -0.11196766 0.216361 0.37470943 0.693652 0.5221279 0.271429 0.24719954
191 0.47750000000000004 -0.0940152 -0.116174266 0.278617 0.33971873 0.550323 0.5356371 0.244598 0.24306735
192 0.48 -0.137661 -0.119202875 0.196703 0.31653604 0.502412 0.5465961 0.186833 0.24032572
193 0.4825 -0.107239 -0.12065689 0.283043 0.3040603 0.744086 0.55501384 0.168521 0.23796687
194 0.485 -0.113371 -0.12050451 0.381122 0.30164462 0.719547 0.55820554 0.207523 0.2335408
195 0.4875 -0.0922646 -0.120603316 0.381719 0.2996024 0.454812 0.5617895 0.176314 0.22832787
196 0.49 -0.115221 -0.12054689 0.346788 0.2989512 0.463115 0.5683701 0.187544 0.22204222
197 0.4925 -0.111766 -0.11888175 0.321627 0.3071018 0.515152 0.572903 0.235648 0.21446027
198 0.495 -0.128702 -0.11382884 0.15932 0.32905665 0.460899 0.5636889 0.220887 0.20408083
199 0.4975 -0.127814 -0.11221633 0.150984 0.34069276 0.557769 0.548221 0.236715 0.19411
200 0.5 -0.133377 -0.12350809 0.211076 0.29967472 0.68442 0.5338291 0.319261 0.20334303


==> graphs/tire/old/v1_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 0.150253 0.14470845 5.07989 5.0882344 0.604659 0.82339346 5.08529 5.194321
2 0.005 0.0911567 0.09288408 5.16869 5.196486 0.900729 0.8246662 5.12223 5.2094374
3 0.0075 0.0909144 0.057125714 5.10794 5.2909327 1.25828 0.8307901 5.5026 5.229171
4 0.01 0.0259591 0.043349702 5.49637 5.3448205 0.776467 0.8340705 5.2177 5.239088
5 0.0125 0.0181894 0.039626073 5.50672 5.365102 0.720904 0.8356437 5.09604 5.1558614
6 0.015 -0.10713 0.042727917 5.24361 5.3616757 0.909711 0.84031 4.79006 5.0282393
7 0.0175 0.299741 0.03978993 5.35583 5.380474 0.681101 0.86027706 4.82717 4.9404597
8 0.02 0.0597506 0.033850543 4.88473 5.3751616 0.852858 0.87555146 4.88562 4.8872414
9 0.0225 -0.108839 0.027334444 5.09367 5.3674865 1.04404 0.89051646 4.66848 4.8420253
10 0.025 -0.0700203 0.019868381 5.42766 5.372149 0.805913 0.9096972 4.93455 4.8032427
11 0.0275 -0.0912044 0.011535801 5.33537 5.3958445 1.22498 0.93492854 4.84572 4.77447
12 0.03 -0.00611356 -0.0010821223 5.66009 5.4383864 0.943774 0.96172255 4.79368 4.7542152
13 0.0325 -0.197492 -0.0030724406 5.50845 5.477887 1.00091 0.9889763 4.5539 4.7413588
14 0.035 0.0671448 0.0047015473 5.8278 5.486362 1.13117 1.0165795 4.55593 4.7037997
15 0.0375 0.0570615 0.027275782 5.17384 5.474488 1.17079 1.0657159 4.79517 4.6332183
16 0.04 0.141317 0.04387039 5.4135 5.428976 1.19319 1.0964793 4.34141 4.5561614
17 0.0425 0.173329 0.06257217 5.12637 5.352491 1.04049 1.1236645 4.58769 4.44659
18 0.045 0.216656 0.070514806 5.2657 5.2815185 1.28784 1.140904 4.10981 4.3559265
19 0.0475 0.110498 0.07757993 5.50754 5.2650185 1.25913 1.1819072 4.28064 4.2976217
20 0.05 0.0432795 0.07528751 5.42662 5.311884 1.14921 1.251621 4.24201 4.2704105
21 0.0525 0.094277 0.06736869 5.46728 5.3689017 1.57428 1.3102249 4.61899 4.264314
22 0.055 -0.00522091 0.061158545 5.63647 5.403092 1.40196 1.3602982 4.41732 4.2499657
23 0.0575 0.173406 0.05441101 5.57396 5.4339542 1.36961 1.4177698 4.10187 4.2257805
24 0.06 0.0385316 0.052115362 5.18599 5.4650683 1.54761 1.4844685 4.31424 4.1968274
25 0.0625 0.0486004 0.05165111 5.55047 5.46574 1.47277 1.5361792 4.20185 4.1512465
26 0.065 0.166383 0.052490227 5.32018 5.419224 1.65048 1.5679128 4.19664 4.077945
27 0.0675 -0.0190161 0.05865422 5.52521 5.384585 1.75419 1.6284921 3.76772 3.9903872
28 0.07 0.203814 0.07037508 5.30087 5.392856 2.00319 1.7053677 3.84101 3.9309032
29 0.0725 -0.000164785 0.091471635 5.62151 5.412771 1.68596 1.7791198 4.12801 3.8863964
30 0.075 0.0908745 0.10825275 5.55579 5.4499288 1.91677 1.8339912 3.76667 3.8745835
31 0.0775 0.103404 0.1404073 5.39782 5.4782186 1.8595 1.90505 3.90213 3.8394935
32 0.08 0.160791 0.18314612 5.48854 5.4908824 1.76216 1.9823811 3.41843 3.7844162
33 0.0825 0.336231 0.21418342 5.69564 5.4897833 2.56285 2.0342367 3.99274 3.7384295
34 0.085 0.262279 0.24693994 5.34186 5.459687 2.04792 2.078042 3.4412 3.6722877
35 0.08750000000000001 0.322254 0.29326096 5.24633 5.3798018 2.15259 2.1253092 3.26402 3.5581088
36 0.09 0.117386 0.34626368 5.04536 5.264144 2.27377 2.1693206 3.53364 3.4123206
37 0.0925 0.550102 0.3824781 5.3498 5.2203836 2.41272 2.2103014 3.42136 3.3375914
38 0.095 0.26162 0.4182054 5.15323 5.205264 2.24464 2.2559912 3.4075 3.2829232
39 0.0975 0.581939 0.45524526 5.22584 5.1848526 2.31626 2.3031397 3.21924 3.2203884
40 0.1 0.389852 0.49349385 4.94299 5.170802 2.39421 2.3554645 3.24249 3.1602492
41 0.10250000000000001 0.65788 0.52598166 5.28848 5.190949 2.39585 2.4163623 3.10202 3.128881
42 0.105 0.572584 0.5483995 5.23537 5.2357993 2.59918 2.4789855 2.70211 3.1264882
43 0.1075 0.622976 0.57181185 5.18373 5.2185593 2.62286 2.5299766 3.34572 3.0822465
44 0.11 0.84245 0.59863865 4.92186 5.136583 2.27834 2.5681937 2.92073 2.9926724
45 0.1125 0.648047 0.62357855 5.19203 5.066659 2.44241 2.6054897 2.68472 2.9153612
46 0.115 0.892273 0.64720243 5.20146 5.0441966 2.70056 2.6520252 3.07852 2.8726401
47 0.11750000000000001 0.540715 0.6738765 4.99874 5.0504265 3.0275 2.7124255 2.69897 2.8469849
48 0.12 0.86083 0.7034041 5.41667 5.032966 3.10782 2.7729862 2.66729 2.8017673
49 0.1225 0.598213 0.739721 4.75811 5.0211325 3.03739 2.8497958 2.38257 2.7530594
50 0.125 1.03665 0.7731701 5.34329 5.0526457 2.96335 2.9299142 2.89863 2.7393653
51 0.1275 0.960956 0.80604875 5.12961 5.0883503 3.02675 3.0013695 2.3929 2.7344215
52 0.13 0.686712 0.84255254 5.0492 5.072737 3.05305 3.0443377 2.78783 2.70185
53 0.1325 1.04343 0.902508 4.99138 4.9662685 3.13058 3.0738194 2.32978 2.600798
54 0.135 0.781129 0.9770733 4.4571 4.7746553 3.14537 3.066158 2.77919 2.4398458
55 0.1375 1.24545 1.0334492 4.4063 4.5622563 3.09113 3.0128016 2.07743 2.2745278
56 0.14 1.18056 1.0884501 4.51517 4.37653 3.18349 2.9687066 2.16978 2.1226633
57 0.14250000000000002 1.48219 1.1988231 4.29716 4.3275456 3.13678 3.032028 2.59874 2.0145075
58 0.145 1.53652 1.3317603 4.92214 4.427272 3.21736 3.1840487 2.12825 1.9847221
59 0.1475 1.22517 1.4267297 4.71102 4.5686398 3.44598 3.33118 1.62454 2.0066695
60 0.15 1.69393 1.5009832 5.19602 4.684508 3.52856 3.4615684 1.90305 2.0263274
61 0.1525 1.50408 1.5717719 4.79533 4.6936445 3.52149 3.561652 1.94265 1.9912448
62 0.155 1.80689 1.6425178 4.93926 4.6177883 3.7277 3.6361096 2.008 1.9168738
63 0.1575 1.94159 1.6125289 4.26735 4.4189205 3.61891 3.5368996 1.81502 1.8182431
64 0.16 1.17902 1.6645753 4.10246 4.3825107 4.05591 3.5972352 1.51445 1.7726388
65 0.1625 1.67284 1.7180638 4.20972 4.4549155 3.61657 3.692379 1.66836 1.7880648
66 0.165 1.43196 1.788323 4.03383 4.5186615 3.56572 3.807528 1.60869 1.7908136
67 0.1675 1.98591 1.8919326 4.56725 4.503487 3.86133 3.9405396 1.6625 1.7358351
68 0.17 1.80551 1.9853563 4.3914 4.468703 3.87994 4.0510316 1.49366 1.6778805
69 0.17250000000000001 1.69212 2.025474 4.32915 4.432027 4.50461 4.091228 1.8497 1.6413298
70 0.17500000000000002 2.06931 2.0313423 4.16672 4.285154 4.18204 4.0503454 1.13357 1.5597682
71 0.1775 2.52851 2.0354226 4.00569 4.1448874 4.30443 4.009288 1.53222 1.4835373
72 0.18 1.95819 2.0462205 4.65112 4.0136366 4.13323 3.9795873 1.4065 1.4110237
73 0.1825 1.55843 2.0666683 3.49925 3.8925495 4.35968 3.9650831 1.2023 1.3423262
74 0.185 2.36007 2.095015 3.63246 3.7961543 4.15467 3.9680126 1.53289 1.2862041
75 0.1875 2.42321 2.1395357 3.94885 3.7297344 4.12411 3.9991717 0.626306 1.242162
76 0.19 1.8123 2.1950572 3.97807 3.7090237 4.22243 4.059929 1.72713 1.2163599
77 0.1925 2.35276 2.321435 3.65468 3.69888 4.80021 4.2118034 1.00595 1.1750157
78 0.195 2.69832 2.5288885 3.83618 3.6537578 4.79067 4.450924 1.29618 1.0936637
79 0.1975 2.67039 2.73702 3.58702 3.6266181 4.88776 4.686958 1.13456 1.0251462
80 0.2 2.69248 2.8116665 4.12103 3.6038778 4.76711 4.7555714 0.73867 0.9977944
81 0.2025 2.99867 2.8212962 3.87416 3.4517405 4.6841 4.6925025 0.792993 0.928375
82 0.20500000000000002 2.79565 2.809674 2.93926 3.282299 4.90232 4.5983696 0.949092 0.85584617
83 0.20750000000000002 2.6889 2.7903237 3.24018 3.154056 4.23828 4.5158577 0.839077 0.8025393
84 0.21 2.93448 2.769914 3.53452 3.0856597 4.41038 4.4616313 0.78104 0.77576935
85 0.2125 2.99788 2.7817957 2.87382 3.0504134 4.2263 4.457803 0.84247 0.75633174
86 0.215 2.9143 2.8623347 2.92315 3.0577216 4.43768 4.5481415 0.831557 0.7387135
87 0.2175 2.77245 2.9585638 3.64424 3.0844913 4.81255 4.664711 0.335654 0.7249173
88 0.22 3.42922 2.9999068 3.06454 3.079797 5.29338 4.706973 1.1323 0.7112178
89 0.2225 2.9765 3.0341964 2.99816 3.0310874 4.7699 4.720251 0.71075 0.680265
90 0.225 3.73001 3.0434535 3.37011 2.926644 4.90868 4.680124 0.666352 0.63415444
91 0.2275 2.66028 3.024043 2.9381 2.852618 4.81479 4.623653 0.399756 0.6090213
92 0.23 3.53758 3.0371194 3.03788 2.7565613 5.15937 4.5940123 0.614969 0.56631845
93 0.2325 3.04286 3.116143 2.89986 2.6511958 4.68448 4.624034 0.497593 0.5001604
94 0.23500000000000001 3.22703 3.2251625 3.25181 2.6035938 5.33258 4.712195 0.502377 0.45242658
95 0.23750000000000002 3.30148 3.351458 2.64713 2.6110547 4.85547 4.8473234 0.441972 0.42507643
96 0.24 3.498 3.4904165 2.49859 2.6162968 4.92161 4.994291 0.373598 0.39357167
97 0.2425 3.2091 3.6445975 2.89348 2.6032035 5.22042 5.147539 0.255394 0.35003513
98 0.245 3.78934 3.7900279 2.65063 2.5493433 5.06436 5.2698865 0.268158 0.2904726
99 0.2475 3.56183 3.8904135 2.04697 2.4807248 5.35737 5.3367257 0.135477 0.23624459
100 0.25 3.93852 3.941361 2.43487 2.4178908 5.28457 5.3516564 0.0785067 0.20208868
101 0.2525 3.67819 3.950501 2.16502 2.3514326 5.33062 5.313695 0.00647905 0.18396544
102 0.255 3.57975 3.9541469 2.4406 2.2749233 5.29122 5.264467 0.0292633 0.16484553
103 0.2575 4.01394 3.9615386 2.06041 2.1908286 4.75203 5.213613 0.0207013 0.14365838
104 0.26 3.82957 3.9784813 2.14202 2.1133358 4.79565 5.1754465 0.2015 0.12357605
105 0.2625 3.34452 4.048506 1.93244 2.080672 5.02449 5.2174253 0.172629 0.10816501
106 0.265 4.2693 4.102699 2.27188 2.0502796 5.47648 5.2458253 0.181319 0.095217705
107 0.2675 4.23959 4.1262183 2.24423 1.9727434 5.12328 5.2126045 0.0311704 0.07442337
108 0.27 3.88144 4.1377234 1.73753 1.899942 5.64237 5.173013 0.0479757 0.05598096
109 0.2725 4.48882 4.1382713 2.51581 1.8464833 5.53479 5.136961 0.0578931 0.043408178
110 0.275 4.67933 4.0923753 1.44617 1.7628615 5.24037 5.0357504 0.0324295 0.029139617
111 0.2775 4.35464 4.0457373 1.66373 1.6799608 4.95001 4.932774 0.0217004 0.015911728
112 0.28 4.13451 4.0333643 2.02012 1.6236414 5.18392 4.8801975 0.135819 0.0057300646
113 0.28250000000000003 4.27759 4.094088 1.95935 1.5802654 4.93213 4.902721 -0.0175399 -0.003666522
114 0.28500000000000003 4.54413 4.2143426 1.13851 1.5382344 4.9593 4.9780283 0.241578 -0.003825698
115 0.28750000000000003 4.48955 4.3490734 1.8938 1.5212162 5.1831 5.0839553 0.0914785 -3.6403537e-05
116 0.29 4.45824 4.493941 1.48175 1.5032728 5.19919 5.1975646 0.15636 0.0043542963
117 0.2925 4.75763 4.6478415 1.44184 1.4579245 5.18154 5.2969193 0.0300891 0.012017535
118 0.295 4.95796 4.781459 1.44416 1.3865113 5.79426 5.3585114 -0.108352 0.023856334
119 0.2975 4.71168 4.8361025 1.51853 1.3059436 5.83846 5.342968 0.0157754 0.03538263
120 0.3 4.69252 4.814618 1.06362 1.2411356 5.16273 5.2727714 0.00670815 0.042698883
121 0.3025 5.04486 4.829577 1.43154 1.1569666 5.4384 5.2192836 0.11683 0.054295026
122 0.305 4.72211 4.878949 1.29685 1.0716438 4.93775 5.1949825 0.156429 0.068726204
123 0.3075 4.50129 4.902151 0.905307 1.0356439 5.06054 5.1865087 0.274036 0.07375306
124 0.31 4.96665 4.938609 1.17728 1.0081804 5.34154 5.1948414 0.161841 0.078750454
125 0.3125 4.94058 5.034469 0.769126 0.9858855 5.41383 5.2573175 0.0397664 0.08724226
126 0.315 5.07032 5.1419797 0.859337 0.96168935 4.99448 5.327573 0.186369 0.097876586
127 0.3175 5.29666 5.133685 0.851253 0.91418827 5.07459 5.2752256 -0.0613694 0.11026103
128 0.32 5.22512 5.071593 0.867182 0.8660258 5.18146 5.175565 0.153026 0.1205122
129 0.3225 5.05831 5.0014887 0.666283 0.81973696 4.98443 5.07039 0.0956354 0.13026386
130 0.325 5.00756 4.927382 0.824886 0.77299494 5.34255 4.960838 0.256169 0.14029665
131 0.3275 5.2936 4.95947 1.00428 0.7462026 4.93279 4.9624124 0.124556 0.14977467
132 0.33 4.55469 5.0595584 0.797411 0.71640646 4.90846 5.0200233 0.255806 0.16362579
133 0.3325 5.01955 5.169664 0.771746 0.68060106 4.70146 5.0811143 0.208051 0.1810267
134 0.335 5.27587 5.258666 0.723245 0.6442783 5.42017 5.123834 0.236388 0.20194364
135 0.3375 5.51489 5.3229494 0.785985 0.60733706 5.24587 5.1420293 0.136356 0.22742465
136 0.34 5.46929 5.3732095 0.655162 0.57265896 5.12811 5.141945 0.122624 0.2628637
137 0.3425 5.26804 5.439292 0.734949 0.55052155 5.36897 5.169275 0.0122117 0.29521003
138 0.34500000000000003 5.61521 5.5193505 0.544872 0.5336198 5.28592 5.213845 0.225302 0.3293658
139 0.34750000000000003 5.06583 5.560707 0.62886 0.50305146 5.25993 5.208516 0.172537 0.3750026
140 0.35000000000000003 5.34818 5.543576 0.479962 0.4658409 4.83615 5.147506 0.544401 0.4183435
141 0.3525 4.92022 5.564037 0.248184 0.44250485 4.95673 5.134698 0.571852 0.45078176
142 0.355 5.25257 5.597677 0.335183 0.4182102 4.64466 5.131224 0.665081 0.48674145
143 0.3575 5.24146 5.6305795 0.0975732 0.39529425 5.10226 5.1289907 0.565008 0.5208031
144 0.36 5.81924 5.6610966 0.309704 0.37314135 5.12218 5.1258135 0.834206 0.5534832
145 0.3625 5.58405 5.689132 0.00984178 0.35220623 5.05791 5.121956 0.551945 0.58461124
146 0.365 5.426 5.715702 0.100634 0.33287862 4.57098 5.118461 0.414906 0.6145133
147 0.3675 5.8832 5.740316 0.261692 0.31484184 4.75418 5.115167 0.951034 0.6429559
148 0.37 5.57957 5.7497478 0.237568 0.30048397 4.89016 5.100024 0.755322 0.6673774
149 0.3725 5.33533 5.732138 0.28212 0.2862875 5.01792 5.0606675 0.862203 0.6889144
150 0.375 5.07548 5.686677 0.0194277 0.26717162 4.56345 4.9883637 0.911002 0.7158138
151 0.3775 5.38361 5.587365 0.315456 0.23466256 4.59513 4.8454437 0.88263 0.7607437
152 0.38 5.34412 5.5041866 -0.0458784 0.20280102 4.47364 4.7174225 0.715976 0.8076528
153 0.3825 5.36091 5.4388976 0.180285 0.17601544 4.60616 4.6139746 0.907635 0.8478749
154 0.385 5.62354 5.4104233 -0.0376544 0.15371373 4.59892 4.5470023 0.852778 0.8874308
155 0.3875 5.69712 5.3906627 0.325295 0.12735426 4.52245 4.4773374 1.02174 0.93896455
156 0.39 5.68621 5.40601 0.0483042 0.1064205 4.76335 4.44374 0.71047 0.9906832
157 0.3925 5.72382 5.4896774 0.205826 0.08994372 4.19336 4.4682984 1.21508 1.0540013
158 0.395 5.35653 5.5482516 0.168766 0.076003134 4.15007 4.4723687 0.968855 1.1194896
159 0.3975 5.4099 5.544038 -0.191182 0.06596298 4.2554 4.439141 1.60334 1.1588999
160 0.4 5.38729 5.5128903 0.189584 0.057777558 3.99076 4.390483 1.28147 1.1858188
161 0.4025 5.30934 5.467689 0.010739 0.049697537 4.26634 4.3302217 1.34772 1.2117854
162 0.405 4.91644 5.424251 0.12628 0.046004027 4.21395 4.265887 1.23251 1.2448974
163 0.40750000000000003 5.70541 5.400318 -0.0835949 0.045251857 3.90967 4.2128267 1.38722 1.291422
164 0.41000000000000003 5.74202 5.394383 0.230437 0.044904724 3.95389 4.1705713 1.81698 1.3463604
165 0.41250000000000003 5.59557 5.429277 0.318079 0.044672564 4.10785 4.1502275 1.46752 1.425832
166 0.41500000000000004 5.43679 5.4969845 -0.0914921 0.044981424 3.6097 4.153595 1.53008 1.5155451
167 0.4175 5.38678 5.5541387 0.234371 0.045810174 4.09411 4.155381 1.7389 1.5931429
168 0.42 5.15254 5.555213 -0.0512595 0.046978362 3.8625 4.118138 1.96352 1.6539267
169 0.4225 5.08291 5.5225506 0.10266 0.049185965 4.035 4.053811 2.07728 1.7117577
170 0.425 5.3082 5.4920387 -0.0316028 0.05513503 3.89264 3.9967484 1.5499 1.7673681
171 0.4275 4.92913 5.4523206 0.190706 0.06343647 3.25206 3.9370317 2.01121 1.8058273
172 0.43 5.32665 5.3819485 0.142557 0.07463662 3.57949 3.848402 2.3604 1.8382287
173 0.4325 5.40852 5.313416 0.0531407 0.091550454 3.86453 3.7473876 1.25239 1.8887777
174 0.435 5.3405 5.2779713 0.182991 0.120857716 3.34925 3.652759 2.12195 1.9569662
175 0.4375 5.05427 5.269355 0.122055 0.15142992 3.43009 3.578155 2.44172 2.0315666
176 0.44 5.21072 5.265189 0.319823 0.17849386 3.38015 3.5181487 2.29917 2.0967355
177 0.4425 5.46089 5.2496486 0.351215 0.20606393 3.43518 3.4600773 1.92746 2.1515498
178 0.445 4.83951 5.1913295 0.214439 0.23272823 3.54713 3.3775845 2.59558 2.1878617
179 0.4475 4.75604 5.128206 0.266798 0.25632465 3.39696 3.3019896 2.36076 2.2269707
180 0.45 5.04544 5.103973 0.300217 0.2747928 2.7982 3.2539074 1.9447 2.282135
181 0.4525 5.21677 5.1291256 0.367167 0.2931845 3.58436 3.2388802 2.72484 2.357029
182 0.455 5.01782 5.158856 0.212785 0.31362155 2.95815 3.2229483 2.44692 2.4415479
183 0.4575 4.88137 5.1746225 0.522877 0.33795452 2.60541 3.202768 2.5734 2.5411246
184 0.46 4.97813 5.16781 0.240542 0.36760682 2.96917 3.1655145 2.52631 2.6514714
185 0.4625 4.93796 5.154262 0.511387 0.39818546 2.99871 3.1235855 3.4052 2.7592854
186 0.465 5.00942 5.110936 0.491956 0.42726383 2.90319 3.0719588 2.3644 2.8405867
187 0.4675 4.47104 5.031208 0.311697 0.45591965 2.93545 3.0105162 3.16542 2.8900554
188 0.47000000000000003 4.62877 4.9211783 0.647553 0.4834096 2.80018 2.9290185 2.69212 2.9272416
189 0.47250000000000003 4.66852 4.7795544 0.797412 0.5172014 2.51957 2.822144 3.37315 2.963485
190 0.47500000000000003 4.59391 4.669199 0.573564 0.56123036 2.68222 2.716944 2.94207 3.0065217
191 0.47750000000000004 4.40705 4.6201262 0.787185 0.5816108 2.63888 2.6576328 3.07794 3.0306897
192 0.48 4.55126 4.593917 0.629915 0.59582216 2.65447 2.6167846 3.29879 3.0539117
193 0.4825 4.78742 4.581812 1.0073 0.5890162 2.36045 2.5801253 3.21782 3.068509
194 0.485 4.45993 4.5759177 0.371198 0.5818707 2.11322 2.5490956 3.0011 3.0847101
195 0.4875 4.49438 4.571732 0.480002 0.5769508 2.25724 2.5166473 3.3399 3.105981
196 0.49 4.22164 4.5828905 0.770253 0.5723841 1.84491 2.479845 3.14839 3.147946
197 0.4925 4.23222 4.601008 1.02233 0.5706846 2.27645 2.425604 3.53628 3.2142043
198 0.495 4.20719 4.572049 1.03475 0.5687158 2.20588 2.3258798 3.68659 3.2648463
199 0.4975 4.29653 4.496265 0.767343 0.5899825 1.9268 2.2198167 3.45764 3.2997987
200 0.5 3.6508 4.296481 1.01014 0.72099656 2.13516 2.1322904 3.35364 3.3460026


==> graphs/tire/old/v2_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.00911454 -0.00069298595 0.000642001 0.05194121 -0.0473956 -0.05806141 -0.000220542 0.02519303
2 0.005 0.110516 -0.00041655358 -0.121417 0.05649424 -0.195806 -0.06941729 0.0171316 0.025793225
3 0.0075 0.0506167 -0.00027341302 0.103403 0.060275443 -0.234357 -0.07919936 0.0419373 0.026155286
4 0.01 -0.0637496 0.000111460686 -0.0302077 0.062449683 0.125547 -0.08765283 0.0222938 0.025862485
5 0.0125 0.0101628 0.00015275925 0.164091 0.06209772 0.0394953 -0.100646995 0.0809888 0.022428207
6 0.015 0.0450258 -0.00010480173 0.236031 0.06045327 -0.428263 -0.11308024 -0.0890037 0.018054387
7 0.0175 -0.0356231 -0.0011577085 -0.156862 0.05488187 -0.0297435 -0.108858444 0.00569725 0.0144012235
8 0.02 -0.0150121 -0.0023867758 0.112853 0.049257085 0.0173249 -0.10414408 -0.0187139 0.015400991
9 0.0225 -0.00306704 -0.003289193 0.213558 0.04354442 -0.191045 -0.10474984 -0.12349 0.01951703
10 0.025 -0.0603572 -0.0042874403 0.0813985 0.037255324 0.0507917 -0.10471463 0.0919403 0.024118118
11 0.0275 0.0855034 -0.0054657143 0.0679467 0.030030934 -0.252941 -0.10451651 0.0623475 0.029453285
12 0.03 -0.0121738 -0.0069633583 0.0565767 0.020144712 -0.24452 -0.09673532 -0.00985491 0.032486886
13 0.0325 -0.0496437 -0.008594076 -0.136827 0.011621468 0.325496 -0.08224051 0.00611441 0.033003308
14 0.035 -0.00754689 -0.010197073 -0.05301 0.00516012 -0.135001 -0.06560866 -0.0374206 0.032966893
15 0.0375 -0.0847414 -0.011175844 -0.031319 0.0011374597 -0.275224 -0.045150556 0.0997254 0.034208115
16 0.04 0.0754877 -0.010400574 0.0988628 0.0015829101 0.281553 -0.029346365 0.0138627 0.035119686
17 0.0425 -0.0308849 -0.007981479 -0.016456 0.0042026257 -0.150319 -0.011751726 0.0108854 0.036526315
18 0.045 -0.00699264 -0.006588511 0.113434 0.0053339107 0.0384114 -0.0020021265 0.0461996 0.036841903
19 0.0475 0.0612881 -0.0051193954 0.0149822 0.0062360917 0.0531809 0.010481203 0.0808676 0.03711669
20 0.05 -0.00755683 -0.0040809307 0.115917 0.004380292 0.00731686 0.0189315 -0.0143927 0.035706207
21 0.0525 0.0357228 -0.0041230265 0.00160845 0.00212696 0.109375 0.021261841 0.0936597 0.032787308
22 0.055 -0.070694 -0.0042054188 -0.138271 0.00066114636 0.0516172 0.021258771 0.0765916 0.029644735
23 0.0575 0.0188935 -0.00436458 0.0726515 -0.0009622497 0.200082 0.020062594 -0.0446396 0.025951322
24 0.06 0.00305041 -0.0046206415 -0.113455 -0.0014547305 0.0944931 0.017118981 0.00646018 0.021915264
25 0.0625 -0.0219272 -0.0048356187 -0.171723 -0.0016938054 0.00852548 0.014522232 0.0263288 0.018293116
26 0.065 -0.0436074 -0.004856088 -0.0231969 -0.0015338745 -0.0631511 0.012514634 -0.00163232 0.015132347
27 0.0675 0.0242227 -0.004839409 0.241986 8.700881e-05 -0.0391339 0.010038996 -0.00626434 0.010288923
28 0.07 -0.0270005 -0.004762505 -0.0474154 0.0025686254 -0.0973747 0.007269445 -0.0607195 0.0053325677
29 0.0725 0.0141695 -0.0040094387 0.10558 0.006392006 0.134437 0.002182005 -0.0536326 0.0015395214
30 0.075 -0.00116759 -0.0036723567 -0.0714706 0.0082937265 0.0460887 -0.0006334884 0.0366639 -0.00068555656
31 0.0775 0.0435534 -0.0036764918 -0.108345 0.009349129 -0.0177563 -0.0025751092 0.0865319 -0.0015400648
32 0.08 0.000544416 -0.0038094902 0.0695854 0.009817545 0.0790716 -0.003939147 -0.0838824 -0.0018090089
33 0.0825 -0.0500506 -0.0038706297 -0.0571978 0.0100445775 -0.286504 -0.0048615495 0.027993 -0.001994756
34 0.085 0.0429718 -0.003965431 0.111435 0.0100504495 0.0322483 -0.005284817 0.0192212 -0.0020298206
35 0.08750000000000001 0.00583442 -0.0041251043 0.0221957 0.009434508 0.163938 -0.0053211236 0.0492087 -0.0019277192
36 0.09 -0.00770508 -0.003422482 -0.0303174 0.007978577 -0.0888515 -0.0049764654 -0.0139004 -0.0016138067
37 0.0925 0.00305824 -0.003020417 -0.0380765 0.007025699 -0.260907 -0.004427095 0.00326795 -0.0015068426
38 0.095 -0.0422261 -0.0027443068 0.129565 0.005726545 0.0569596 -0.00081881415 -0.0352855 -0.0019884813
39 0.0975 -0.0132124 -0.0024147732 -0.00201375 0.004720826 0.240641 0.0023213243 -0.0185486 -0.0027501762
40 0.1 0.0129927 -0.0020824093 0.0791413 0.0039535845 -0.0248007 0.005382006 0.051566 -0.0035172019
41 0.10250000000000001 -0.0205478 -0.0018196264 0.061354 0.0038337759 -0.100797 0.006954888 0.0170771 -0.003973545
42 0.105 -0.0575295 -0.0013104221 -0.0854403 0.0035404244 0.145886 0.0057857884 -0.123744 -0.0037941467
43 0.1075 0.0704646 -0.00036204606 0.0109871 0.0028923543 -0.193675 0.002440855 -0.00963169 -0.0030989493
44 0.11 -0.00411116 0.00084102154 0.0419039 0.0020979648 0.253126 -0.0027270317 -0.081401 -0.0018636992
45 0.1125 0.00364492 0.0018866071 -0.0246628 0.0015774642 0.223618 -0.0076032793 0.0142586 -0.0006656874
46 0.115 0.00553382 0.0026246617 0.0228296 0.001264795 0.0220978 -0.011658402 0.0763406 0.0002818394
47 0.11750000000000001 -0.0558305 0.0033472814 -0.101393 0.0010236931 -0.146069 -0.015743766 0.0133624 0.0012067746
48 0.12 0.0416526 0.0042350916 0.0370126 0.0006953341 -0.214002 -0.02066974 0.000630294 0.0023409543
49 0.1225 0.0112612 0.005250194 -0.0469571 0.00028391095 -0.148528 -0.026528262 -0.00750603 0.0036723162
50 0.125 -0.0152242 0.0060555404 -0.0838661 0.00033263484 0.20879 -0.03104359 0.0193521 0.0045751515
51 0.1275 -0.0324499 0.0066095153 0.00034805 0.00034515455 0.162269 -0.03429354 -0.0660123 0.0051695276
52 0.13 0.0481375 0.006795276 -0.0232798 -0.0008322578 -0.0468897 -0.03614042 -0.0201425 0.0054116417
53 0.1325 0.00203503 0.0069879666 0.152876 -0.00425305 -0.0518302 -0.03751953 -0.0568876 0.005340239
54 0.135 -0.0285727 0.0073928945 0.00297854 -0.010639123 -0.0550682 -0.035999984 0.0773214 0.0040696133
55 0.1375 0.0263815 0.0074736616 0.0824098 -0.019081708 -0.0808913 -0.030887805 -0.0460941 0.002297598
56 0.14 0.0193012 0.0072797593 -0.147449 -0.029301746 -0.154771 -0.022082102 -0.017334 0.00057949056
57 0.14250000000000002 -0.000684633 0.0068592457 -0.0498704 -0.044389606 0.13701 -0.007975145 0.0849482 -0.0016382821
58 0.145 -0.00133739 0.0063705137 -0.0283806 -0.058745455 0.0506881 0.0049640145 0.00197563 -0.0037268589
59 0.1475 -0.0464121 0.006026879 -0.17667 -0.06639049 0.0338803 0.012615532 -0.0608292 -0.0050534466
60 0.15 0.0218148 0.0060140286 -0.0122455 -0.06897913 0.152883 0.015708784 -0.0348962 -0.0058513447
61 0.1525 0.0274456 0.006684296 -0.0272405 -0.06434183 -0.0420868 0.01457816 0.00379295 -0.0049640704
62 0.155 0.0484996 0.0071505373 -0.128494 -0.05558819 0.414191 0.011686475 0.0151005 -0.0023066606
63 0.1575 0.0666616 0.0071831476 0.0483705 -0.05020042 0.0720439 0.010281486 -0.0264932 -0.0008557802
64 0.16 0.0602617 0.007157 0.121808 -0.045485068 0.142834 0.00891044 -0.0512028 0.00077445107
65 0.1625 0.0720729 0.0070391353 -0.155614 -0.044510018 -0.455938 0.009229041 0.0266407 0.0015321812
66 0.165 -0.00378358 0.0069656335 -0.03586 -0.04210097 0.0726648 0.008886451 -0.00430359 0.0027245958
67 0.1675 -0.0740469 0.007379744 -0.129738 -0.034203313 0.206875 0.004971048 0.022 0.0051654433
68 0.17 -0.0023068 0.008359143 -0.0153628 -0.025238382 -0.124586 -0.0015239986 0.00389872 0.0073978044
69 0.17250000000000001 0.0136817 0.008883869 0.079534 -0.020497184 -0.330692 -0.0050497046 -0.0298824 0.00851069
70 0.17500000000000002 0.00170921 0.009698281 0.175692 -0.0138505325 0.258259 -0.01035377 -0.0612461 0.009639684
71 0.1775 0.0157106 0.010375695 -0.133378 -0.0077104415 0.0982764 -0.01528236 0.0025684 0.0106620565
72 0.18 0.056837 0.011022868 0.0547674 -0.0015920964 -0.0242741 -0.020382125 -0.0413533 0.011643992
73 0.1825 -0.0198181 0.011837656 0.0638146 0.004404152 0.00201816 -0.025861114 -0.0635446 0.012646253
74 0.185 0.0237862 0.012594459 0.130198 0.009725494 -0.0432621 -0.03102876 0.0214702 0.013432681
75 0.1875 0.00252308 0.013450209 -0.070257 0.014651308 0.12454 -0.035883628 0.0920027 0.014160795
76 0.19 -0.0330991 0.014284033 0.0804725 0.018693477 -0.0925829 -0.039873578 0.0962499 0.014878462
77 0.1925 0.00210908 0.016017135 0.0781355 0.026629928 -0.594512 -0.047892604 -0.0653869 0.016314162
78 0.195 0.0504816 0.019086283 -0.104435 0.040337313 -0.323496 -0.061682325 0.0569001 0.018781682
79 0.1975 0.0851848 0.021273874 0.0870176 0.049806796 0.0176849 -0.07089178 0.0271461 0.020412281
80 0.2 0.0156151 0.020547947 -0.115761 0.047569454 0.0337305 -0.0675028 -0.0067573 0.020154702
81 0.2025 0.00209795 0.018797465 0.0467038 0.04218479 0.141446 -0.060068555 0.0234804 0.019246854
82 0.20500000000000002 -0.0141914 0.016683351 0.104791 0.036001004 -0.0420325 -0.051506355 -0.0524489 0.018289598
83 0.20750000000000002 -0.0131155 0.014651161 0.0791966 0.030394848 0.0690405 -0.043047465 0.067056 0.017753236
84 0.21 0.0440949 0.013222558 0.0740694 0.026699869 -0.147524 -0.03685146 9.04961e-05 0.017648712
85 0.2125 0.0711198 0.012115116 0.033839 0.023865908 0.00353083 -0.03221545 -0.00771155 0.017571164
86 0.215 0.0179004 0.010468312 0.00049907 0.019810688 0.0274644 -0.02541478 -0.0556505 0.017688831
87 0.2175 -0.0122589 0.008362397 -0.0113831 0.014772702 -0.199351 -0.016385894 0.00345623 0.018118914
88 0.22 0.0196229 0.0069765695 0.0834827 0.011371499 0.0648116 -0.010476215 0.0278342 0.018306948
89 0.2225 0.0176983 0.0054173023 0.0507457 0.0072662337 0.058368 -0.0043988796 -0.0454542 0.018035453
90 0.225 0.01084 0.0034616254 -0.027451 0.0015025055 0.257526 0.0034455275 -0.0136764 0.017388444
91 0.2275 -0.0631568 0.0026795324 0.0220107 -0.001009224 0.219294 0.0064955233 0.0287652 0.016866941
92 0.23 -0.00790405 0.00083569717 -0.10673 -0.0061323605 0.0264476 0.012205647 0.074096 0.015587634
93 0.2325 -0.0271105 -0.0015118029 -0.0777652 -0.011527596 -0.132085 0.018366195 0.0550672 0.010826983
94 0.23500000000000001 -0.0121906 -0.0019477755 -0.0632202 -0.011584625 -0.351622 0.018640041 -0.0215582 0.0066031567
95 0.23750000000000002 0.0528217 -0.0024400493 -0.00226448 -0.011646496 -0.311211 0.018976763 0.0208322 0.0036365313
96 0.24 -0.0164027 -0.0029814905 -0.0659916 -0.011694051 0.133089 0.01930682 0.0609493 0.0002780871
97 0.2425 -0.0317902 -0.00361659 0.0214136 -0.011667404 0.173007 0.01945592 -0.0299814 -0.004071882
98 0.245 0.0479067 -0.004261682 0.0424627 -0.011475822 -0.157093 0.019172681 -0.0489661 -0.009480228
99 0.2475 -0.0511615 -0.004725612 0.00344683 -0.011243051 0.411588 0.018702123 0.0104132 -0.0141883595
100 0.25 0.00635593 -0.0044289166 0.0810561 -0.010751896 -0.0184405 0.017552782 -0.0273652 -0.015555853
101 0.2525 -0.0396688 -0.003480616 0.0982476 -0.010542888 -0.0854886 0.014867936 -0.0112429 -0.014564323
102 0.255 -0.0234395 -0.0024466738 -0.0531082 -0.010341769 0.0493976 0.011712724 -0.0473388 -0.013552167
103 0.2575 -0.0456893 -0.0013029492 -0.0524249 -0.010153789 -0.277083 0.008122978 -0.015258 -0.012534404
104 0.26 0.0141206 -0.000112565234 -0.0620666 -0.009857846 0.255099 0.0050007002 -0.0760726 -0.010972134
105 0.2625 -0.0190014 0.0008022776 -0.0407573 -0.009689938 0.346057 0.0027805455 -0.0262134 -0.009690424
106 0.265 0.0333325 0.0016326196 -0.203702 -0.009487482 0.0196095 0.0010707267 -0.0491518 -0.008313286
107 0.2675 0.00724258 0.0029441891 -0.129419 -0.009071508 -0.131433 -0.0019635921 -0.0632871 -0.006201542
108 0.27 0.00957939 0.0040213224 0.0912833 -0.00877462 0.127972 -0.004988989 0.0480008 -0.0048267823
109 0.2725 0.00397369 0.0047426755 -0.00144613 -0.0085683 0.260716 -0.007268046 0.00374887 -0.004027874
110 0.275 -0.018076 0.0056517962 0.0687265 -0.008251345 -0.000211921 -0.009875289 0.024383 -0.002853929
111 0.2775 0.0505704 0.0065160543 0.0471775 -0.007962981 -0.176238 -0.012655126 0.00848756 -0.0016351972
112 0.28 0.00953523 0.0071417606 0.0694021 -0.007840067 -0.106354 -0.015078297 0.0475441 -0.00074501045
113 0.28250000000000003 0.0494144 0.0075473664 0.0373415 -0.008469636 0.10174 -0.018481065 -0.000515631 -0.00036296493
114 0.28500000000000003 0.0719312 0.0070242053 -0.0486592 -0.011067577 0.0374692 -0.02286469 -0.0300735 -0.001163211
115 0.28750000000000003 -0.0555341 0.006376543 0.0082436 -0.0136604905 -0.198205 -0.026533162 -0.0302778 -0.0022858225
116 0.29 -0.0137885 0.0051917946 0.118141 -0.01644643 0.268724 -0.030216845 0.000445217 -0.0039236443
117 0.2925 -0.0351975 0.003460763 0.0115674 -0.02031502 -0.23782 -0.035135433 -0.0327317 -0.0064898254
118 0.295 -0.0586329 0.0013294914 -0.138641 -0.024723304 -0.083085 -0.04040876 0.00156735 -0.009608418
119 0.2975 0.0233839 -0.00052781356 -0.115224 -0.028236888 0.0467015 -0.044398453 -0.0329523 -0.012221987
120 0.3 0.00282715 -0.0015744376 -0.0279077 -0.030096631 -0.0930748 -0.04647202 -0.0017549 -0.013726126
121 0.3025 0.0612159 -0.0032686917 0.0198153 -0.033148013 -0.0681479 -0.049879584 -0.000909203 -0.016073208
122 0.305 -0.0206704 -0.005241348 0.040023 -0.036657523 0.230304 -0.053845163 -0.0753038 -0.018598562
123 0.3075 0.0464948 -0.006122212 -0.0560092 -0.037914675 0.0154648 -0.054809004 0.0399321 -0.019381689
124 0.31 -0.0394697 -0.006675375 -0.0930513 -0.038305398 0.253037 -0.052008394 -0.0141844 -0.018761752
125 0.3125 -0.0108244 -0.0071308166 -0.0169044 -0.038529076 0.182173 -0.04661697 -0.041186 -0.017566808
126 0.315 -0.028858 -0.007281555 -0.033922 -0.03868176 -0.14951 -0.03938693 -0.0439492 -0.016218092
127 0.3175 -0.0215948 -0.0071103643 0.0611133 -0.03784523 -0.390755 -0.030162826 -0.0417466 -0.0139254425
128 0.32 -0.0319983 -0.0068157976 -0.0582053 -0.036708493 -0.238361 -0.022152754 -0.0646607 -0.011780807
129 0.3225 0.0424687 -0.006518343 -0.0186303 -0.03553227 -0.038434 -0.014604269 0.00689159 -0.009703459
130 0.325 0.0324286 -0.0062266747 0.0447008 -0.03430788 -0.0131456 -0.0069183186 0.0123441 -0.007535549
131 0.3275 -0.000246393 -0.0061727217 -0.108782 -0.0339694 -0.164815 -0.00050822087 -0.0230457 -0.006077926
132 0.33 -0.043661 -0.0062025143 0.0815333 -0.033914186 -0.00474364 0.008260911 0.0802722 -0.0043320963
133 0.3325 -0.0333651 -0.006196132 -0.0632497 -0.03388754 0.432713 0.0182813 -0.105392 -0.0024474645
134 0.335 0.0708168 -0.0058941375 -0.0411685 -0.03383874 0.380358 0.02705362 -0.0027738 -0.0009594078
135 0.3375 -0.0541625 -0.0053067883 0.00620361 -0.033723474 -0.0171869 0.03446367 0.0327641 0.00027915533
136 0.34 0.0107543 -0.0045024715 -0.0614842 -0.032993615 -0.0213086 0.039643873 0.028289 0.0013987275
137 0.3425 0.00849201 -0.003870573 -0.0107072 -0.032425866 -0.0471369 0.043000504 0.00304505 0.0021528534
138 0.34500000000000003 0.0873194 -0.0031868466 -0.0118366 -0.0318697 -0.19483 0.045816965 0.0392817 0.002851311
139 0.34750000000000003 0.00274314 -0.0021268427 -0.0855582 -0.030623127 0.182586 0.04921504 0.00969088 0.0038666492
140 0.35000000000000003 -0.0215355 -0.00095653953 -0.177805 -0.02905172 0.253717 0.0520798 -0.0205369 0.0047702533
141 0.3525 -0.118096 -0.00019220263 -0.0360583 -0.028110579 0.0167522 0.05441553 -0.0842941 0.005457552
142 0.355 0.0239022 0.00062568905 -0.0475604 -0.027111948 0.294559 0.05717054 -0.0813646 0.006356202
143 0.3575 -0.0641533 0.0014038365 -0.0421866 -0.026169881 -0.137383 0.05978726 -0.0960462 0.0072038304
144 0.36 -0.00270817 0.0021624556 0.000543559 -0.02525501 0.248088 0.062305685 -0.0401878 0.008022933
145 0.3625 0.0455241 0.0028944411 0.0102128 -0.02436128 0.195092 0.06470245 -0.070685 0.008820127
146 0.365 0.0266566 0.003573439 -0.00824422 -0.023497717 -0.261565 0.06699333 0.0831312 0.009635704
147 0.3675 0.0306074 0.004119728 0.00452188 -0.022700816 -0.108127 0.06891721 -0.00840483 0.010393165
148 0.37 0.0543169 0.0041689533 -0.0694498 -0.02213572 0.141511 0.069521904 -0.00750092 0.010884648
149 0.3725 0.0617716 0.003989568 0.0109982 -0.02160414 0.280345 0.06930387 0.0441675 0.011273567
150 0.375 -0.0785102 0.003724477 0.0369062 -0.020774225 0.195846 0.06878807 -0.0415487 0.0118946815
151 0.3775 0.0177582 0.003231084 -0.0712949 -0.019171115 -0.327417 0.06780074 -0.092698 0.013259018
152 0.38 0.074221 0.0026855932 0.111967 -0.017598648 0.115993 0.06691535 0.0522595 0.014552714
153 0.3825 -0.0485552 0.0022370238 -0.0637665 -0.016291657 0.416376 0.06617636 0.0740649 0.015553183
154 0.385 -0.00272048 0.0017845007 0.00393984 -0.015216891 0.0899205 0.06601629 0.00543143 0.016701544
155 0.3875 -0.0770657 0.0011936178 -0.0480198 -0.013939582 -0.112358 0.066076815 0.0444157 0.018283233
156 0.39 -0.000267 0.0006144034 -0.0584901 -0.013045434 0.0669572 0.06646779 0.041191 0.01969625
157 0.3925 0.0233094 6.164715e-05 -0.00755684 -0.012621971 -0.0779206 0.0672076 -0.0533433 0.021100307
158 0.395 -0.0183856 -0.000538016 0.0641659 -0.012285477 -0.185725 0.06666831 0.0679447 0.022378061
159 0.3975 0.0483403 -0.00076943345 0.0636011 -0.01202088 -0.127668 0.065372206 -0.0208943 0.022896836
160 0.4 -0.0362505 -0.0009019965 -0.0393597 -0.011715548 0.277709 0.063899994 0.0326292 0.02312066
161 0.4025 0.0189655 -0.0010152713 -0.0150452 -0.011388512 0.0199445 0.062109083 0.0428713 0.02321278
162 0.405 0.028422 -0.0015214614 -0.0446962 -0.012251152 0.244543 0.05971648 -0.0172726 0.02279795
163 0.40750000000000003 -0.0241333 -0.0027614986 -0.0461661 -0.014542567 -0.0193824 0.057106927 -0.0551117 0.02132353
164 0.41000000000000003 -0.024144 -0.004361313 -0.0206516 -0.01748532 -0.143957 0.054493267 -0.0357558 0.01950405
165 0.41250000000000003 -0.0198875 -0.006514314 -0.0560331 -0.021368342 -0.115305 0.051552422 0.0133817 0.017268378
166 0.41500000000000004 -0.0548377 -0.008794814 0.0281799 -0.02544348 0.109807 0.048839636 0.0662668 0.015120193
167 0.4175 0.0070857 -0.01074033 -0.0690857 -0.028974041 -0.0652552 0.04646841 0.0436238 0.013206208
168 0.42 0.0210532 -0.012286949 -0.030766 -0.03230229 0.392226 0.04386782 0.010459 0.011166116
169 0.4225 -0.0780844 -0.013770513 -0.0750293 -0.03575784 -0.0493076 0.041170537 0.022178 0.008797688
170 0.425 0.0361982 -0.015140518 -0.0713209 -0.038638357 0.203039 0.039717548 -0.0466023 0.006553481
171 0.4275 -0.020095 -0.01590833 -0.0214397 -0.03956367 -0.0132536 0.040249806 -0.0373553 0.0036116107
172 0.43 -0.0848442 -0.0164676 -0.0337929 -0.03997811 -0.0872095 0.03999995 -0.0819638 0.00069071725
173 0.4325 0.0450143 -0.017289158 -0.0249727 -0.0404644 -0.0642155 0.04055524 0.0767049 -0.0030172071
174 0.435 -0.0127277 -0.01748302 -0.00807589 -0.039200447 0.070894 0.037382722 -0.0076816 -0.002699858
175 0.4375 0.015269 -0.017544696 0.0123553 -0.03767532 0.00653369 0.032761924 -0.0460446 -0.0009973026
176 0.44 0.0446852 -0.017718371 -0.0924604 -0.036716852 -0.0572258 0.028677134 -0.00361659 0.00047859037
177 0.4425 0.00341077 -0.017604332 0.040615 -0.03627356 0.0844565 0.025178242 0.0172435 0.0019102632
178 0.445 -0.0847477 -0.017253388 -0.140528 -0.035340026 0.323046 0.021654341 0.0371073 0.003282527
179 0.4475 0.0221848 -0.016310267 -0.0271403 -0.033725284 -0.0145524 0.014605093 0.0200194 0.0034982036
180 0.45 -0.0844138 -0.014507497 -0.0501399 -0.031348325 -0.068527 0.0034766179 0.0114481 0.0035579652
181 0.4525 0.0279086 -0.012871292 -0.0655231 -0.029409628 -0.319077 -0.008049136 -0.0959178 0.0034786598
182 0.455 0.0216423 -0.011121372 -0.0596531 -0.027206054 0.163902 -0.020921053 0.0782756 0.0032386822
183 0.4575 -0.0273119 -0.0081608845 0.0860276 -0.019563911 0.0646165 -0.019447457 0.0321741 0.0020502578
184 0.46 0.052787 -0.0043897727 0.00878603 -0.009445701 -0.156922 -0.014186017 -0.0605035 0.0006481805
185 0.4625 0.0409491 -0.00029380014 -0.0209176 0.0008810703 -0.183322 -0.008694965 -0.00248705 -0.00079519255
186 0.465 -0.0365518 0.0027636616 0.0974717 0.009875 0.0653846 -0.00028960034 -0.042163 -0.0023554233
187 0.4675 -0.00376713 0.004014645 -0.039344 0.015717952 0.339003 0.021899186 -0.0021439 -0.0045625423
188 0.47000000000000003 -0.0060498 0.0051498907 0.0395133 0.020692743 -0.232278 0.047807653 0.0515522 -0.006941999
189 0.47250000000000003 0.0100625 0.006262037 0.0969305 0.023063364 0.314823 0.077968866 -0.030289 -0.009919591
190 0.47500000000000003 0.0153589 0.0057395897 -0.0569708 0.015171712 0.0797896 0.10321689 -0.131773 -0.012286585
191 0.47750000000000004 -0.0269228 0.0052593453 0.159612 0.008416034 -0.366878 0.11604744 -0.03579 -0.0132988375
192 0.48 -0.000146969 0.004896237 -0.0834008 0.0030636406 0.484817 0.12525451 0.0659793 -0.014026919
193 0.4825 -0.046244 0.004687066 0.0797915 -0.0018657353 0.212968 0.12008926 0.0308523 -0.010261051
194 0.485 0.0089216 0.004532394 0.0781809 -0.006137723 -0.226615 0.110581055 0.0311889 -0.005733762
195 0.4875 -0.0341319 0.004262493 -0.149394 -0.010986439 -0.302245 0.09982042 0.0659021 -0.0007351565
196 0.49 0.0257227 0.0038779553 -0.0572486 -0.01786675 0.134098 0.08494234 -0.00942978 0.00632679
197 0.4925 -0.00286856 0.0033793119 0.0902377 -0.025845204 -0.137254 0.053137127 -0.0897986 0.016266733
198 0.495 0.0400984 0.0028187926 0.0465062 -0.033161104 -0.0688197 -0.0013454407 0.0240509 0.02874439
199 0.4975 0.0223424 0.004280015 0.0247927 -0.034280088 0.307905 -0.043197367 -0.0412631 0.035313617
200 0.5 -0.00904931 0.010458923 -0.041273 -0.022351652 -0.0368115 -0.0070971213 0.0123632 0.020784395


==> graphs/tire/old/v3_x_7.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.540594 -0.3910822 1.31494 1.3778412 1.25173 1.2274355 -1.32888 -1.2954834
2 0.005 -0.126243 -0.35243893 1.18417 1.3169483 1.10152 1.2744398 -1.44084 -1.418787
3 0.0075 -0.604946 -0.32476664 1.20951 1.2691208 1.74844 1.3097293 -1.50573 -1.5190797
4 0.01 0.0538159 -0.30783322 1.27231 1.2345618 1.11307 1.324744 -1.65669 -1.5773826
5 0.0125 -0.182572 -0.24136023 1.35498 1.123198 0.995867 1.3432405 -1.63992 -1.6647738
6 0.015 -0.0865353 -0.15770678 0.806042 0.98256797 1.38214 1.3629391 -1.83017 -1.7568545
7 0.0175 0.0478677 -0.07834237 0.734907 0.8725819 1.52622 1.4016225 -1.74174 -1.8269043
8 0.02 -0.129965 -0.05271659 0.809017 0.8249597 1.20974 1.43551 -1.91354 -1.8519065
9 0.0225 -0.120916 -0.042079747 1.21042 0.78768915 1.36685 1.4827358 -1.70926 -1.8645612
10 0.025 0.0030975 -0.026479661 0.300634 0.75335306 1.43255 1.5484661 -1.92159 -1.8754276
11 0.0275 0.101568 -0.00860928 0.850824 0.71914345 1.96716 1.6330148 -1.89654 -1.8905483
12 0.03 -0.0820024 -0.0021752343 0.925487 0.7151027 2.08882 1.7489843 -2.06253 -1.9023443
13 0.0325 -0.0107094 0.001030609 0.912389 0.72149354 1.57021 1.8511441 -1.95682 -1.9042286
14 0.035 -0.126738 0.0021200627 0.457089 0.7162334 2.25769 1.9408784 -2.00212 -1.8924166
15 0.0375 0.0738152 -0.012525015 1.17187 0.67947936 2.31957 2.039838 -1.60015 -1.8759385
16 0.04 -0.10168 -0.021638758 0.240988 0.6411041 1.80524 2.0807412 -1.89573 -1.8577123
17 0.0425 0.113995 -0.018413313 0.425631 0.57615286 2.15539 2.1090355 -1.62052 -1.8403056
18 0.045 -0.000600525 -0.013674147 0.286595 0.5219368 2.10521 2.10389 -2.02179 -1.8375013
19 0.0475 -0.0586394 -0.006884016 0.509716 0.45519742 2.37535 2.1153603 -2.0674 -1.870106
20 0.05 0.00178451 0.0013942197 0.282938 0.35085458 2.12966 2.134486 -2.0647 -1.9570911
21 0.0525 -0.162477 0.011548735 0.294432 0.25693068 1.886 2.1389062 -2.02781 -2.0464482
22 0.055 -0.0718684 0.02833014 0.0104007 0.17495911 1.93872 2.1322641 -2.26615 -2.115965
23 0.0575 0.246265 0.050884746 0.14153 0.07765691 2.5017 2.1212716 -2.34447 -2.1928523
24 0.06 -0.00820767 0.08305232 0.0471592 -0.024586579 2.19829 2.1103013 -2.29005 -2.2712796
25 0.0625 0.266425 0.11285661 -0.179237 -0.11160472 2.21682 2.0917745 -2.35818 -2.3268778
26 0.065 0.492524 0.13984197 -0.212695 -0.18066558 1.99026 2.0614161 -2.27884 -2.3529427
27 0.0675 0.22917 0.19327003 -0.45267 -0.27949706 2.20633 2.0380373 -2.68263 -2.4039054
28 0.07 0.43139 0.26199535 -0.3468 -0.37523562 1.97961 2.0414636 -2.43244 -2.4667091
29 0.0725 0.560245 0.3532741 -0.684019 -0.43836063 1.83042 2.0737636 -2.46734 -2.5075195
30 0.075 0.459365 0.42444772 -0.490916 -0.47225633 2.11459 2.115163 -2.62412 -2.5375798
31 0.0775 0.916845 0.5378195 -0.489463 -0.5051765 2.33327 2.1818182 -2.6108 -2.5620785
32 0.08 0.739881 0.677319 -0.776436 -0.5345002 2.33966 2.2623923 -2.66439 -2.575576
33 0.0825 1.02218 0.77722627 -0.379626 -0.55281377 2.57946 2.317185 -2.42084 -2.578895
34 0.085 0.912001 0.87744236 -0.514107 -0.5678432 2.55434 2.3619573 -2.64546 -2.5680826
35 0.08750000000000001 1.01421 1.0049928 -0.634419 -0.5855513 2.2354 2.4022763 -2.50039 -2.534805
36 0.09 1.06111 1.136284 -0.905258 -0.6097904 2.42404 2.4242232 -2.33197 -2.486906
37 0.0925 1.31741 1.2267994 -0.347942 -0.63069975 2.44524 2.4511113 -2.32662 -2.471996
38 0.095 1.15158 1.3053888 -0.710146 -0.66394114 2.287 2.4801779 -2.56019 -2.4753919
39 0.0975 1.57258 1.3843819 -0.841153 -0.7053458 2.5067 2.505527 -2.51912 -2.4798305
40 0.1 1.76452 1.4653285 -0.870174 -0.7524531 2.59378 2.5317407 -2.525 -2.4913802
41 0.10250000000000001 1.46963 1.5295733 -0.929945 -0.8093435 2.74561 2.5551865 -2.6915 -2.526628
42 0.105 1.53667 1.5664196 -0.760682 -0.86963415 2.67981 2.5691388 -2.63251 -2.5760448
43 0.1075 1.71297 1.5861292 -1.01036 -0.93965507 2.27006 2.5447006 -2.62566 -2.6032155
44 0.11 1.80129 1.5909734 -1.08151 -1.0147918 2.44448 2.4840252 -2.60328 -2.603569
45 0.1125 1.45124 1.5948739 -1.11241 -1.0814617 2.48841 2.4286222 -2.83464 -2.60413
46 0.115 1.84111 1.6066433 -1.21174 -1.1413275 2.40606 2.39926 -2.6759 -2.6218946
47 0.11750000000000001 1.449 1.6264913 -1.41168 -1.2068474 2.30003 2.38309 -2.67313 -2.654319
48 0.12 1.6739 1.6433412 -1.2701 -1.2803426 2.32211 2.3521843 -2.77634 -2.6802554
49 0.1225 1.60933 1.6664591 -1.75864 -1.3695564 2.33245 2.320106 -2.86659 -2.715538
50 0.125 2.00888 1.6983924 -1.35613 -1.4458429 2.56432 2.3162465 -2.91456 -2.7614791
51 0.1275 1.93842 1.7342149 -1.74684 -1.5052514 2.48393 2.324151 -2.69741 -2.7950926
52 0.13 1.66354 1.7682278 -1.56042 -1.530451 2.43011 2.3255298 -2.79987 -2.7796488
53 0.1325 2.04277 1.8242602 -1.60472 -1.5306575 2.38356 2.3187163 -2.50378 -2.6879575
54 0.135 2.05558 1.9272028 -1.6694 -1.4579684 2.29859 2.348882 -2.13378 -2.4876056
55 0.1375 2.042 2.0346568 -1.12628 -1.3354764 2.17808 2.4022722 -1.87363 -2.2547255
56 0.14 2.14915 2.1568036 -0.929501 -1.2122111 2.49348 2.4841418 -2.0927 -2.0360384
57 0.14250000000000002 2.57695 2.4031775 -1.02724 -1.1105692 2.8374 2.6951678 -1.73709 -1.855437
58 0.145 3.01657 2.6817923 -1.08107 -1.0802487 3.25587 2.949884 -1.84457 -1.7812531
59 0.1475 2.90127 2.8593166 -1.22288 -1.1244079 3.4184 3.1110883 -1.96354 -1.8160456
60 0.15 3.37403 2.9860663 -1.34333 -1.1907934 3.50147 3.213414 -2.07917 -1.8732617
61 0.1525 3.4455 3.0372646 -1.31683 -1.2977728 3.57349 3.2089005 -1.92466 -1.9341549
62 0.155 3.65419 3.0202835 -1.07334 -1.4296811 3.38768 3.1128006 -2.12127 -1.9869205
63 0.1575 3.12013 2.8980896 -1.475 -1.4373279 3.20564 2.953605 -1.96854 -1.9405171
64 0.16 2.60664 2.8939462 -1.54227 -1.525345 2.81616 2.8959658 -1.67655 -1.9721363
65 0.1625 3.03477 2.9440262 -1.43357 -1.5991367 2.48221 2.9234605 -1.83915 -2.0306036
66 0.165 2.71338 2.9972615 -1.58431 -1.6966217 2.70233 2.9384649 -1.90357 -2.096904
67 0.1675 2.52863 3.0330496 -1.66184 -1.834305 2.45437 2.8901632 -2.14222 -2.150554
68 0.17 2.81178 3.0664873 -2.30206 -1.9346744 2.51748 2.8460195 -2.35534 -2.171946
69 0.17250000000000001 2.93085 3.0720944 -2.27566 -1.976447 2.40704 2.8127906 -2.63419 -2.1721773
70 0.17500000000000002 3.08162 3.0167968 -2.69539 -1.9748739 2.8929 2.7154622 -2.29666 -2.1149614
71 0.1775 2.98758 2.963133 -2.50336 -1.9711573 2.43593 2.6229987 -2.49634 -2.05889
72 0.18 2.82502 2.916626 -2.26174 -1.97056 2.17555 2.5370054 -2.50237 -2.0052416
73 0.1825 2.66194 2.8788068 -2.47301 -1.9757969 2.3811 2.4585803 -2.00794 -1.9538274
74 0.185 2.8682 2.85559 -2.14116 -1.9823284 2.43317 2.3970082 -2.07017 -1.9074671
75 0.1875 2.73379 2.8529391 -2.04648 -1.9971484 2.25789 2.3554485 -1.66896 -1.8723327
76 0.19 2.64541 2.8754187 -2.16655 -2.0280573 1.99172 2.341634 -2.09707 -1.8609117
77 0.1925 3.03499 2.9438515 -2.43943 -2.1034386 1.89791 2.3346844 -1.61472 -1.8518444
78 0.195 3.33182 3.0438254 -2.0103 -2.220965 2.48185 2.3055823 -1.99611 -1.8208324
79 0.1975 3.38777 3.1284053 -2.52649 -2.3382382 2.45444 2.2706296 -1.71538 -1.7973361
80 0.2 3.24831 3.111701 -2.41196 -2.389596 2.60135 2.211939 -1.67038 -1.7913738
81 0.2025 3.30476 2.9803412 -2.26369 -2.3844004 2.5609 2.052104 -1.80034 -1.7274436
82 0.20500000000000002 3.13005 2.8298626 -2.23405 -2.368897 2.27412 1.8793647 -1.55299 -1.660686
83 0.20750000000000002 3.00207 2.701653 -2.00079 -2.3696308 1.88651 1.7363309 -1.25211 -1.6260581
84 0.21 2.5691 2.6194992 -2.36559 -2.3810732 1.76818 1.6486633 -1.6121 -1.622203
85 0.2125 2.51616 2.5748355 -2.43084 -2.407828 1.69552 1.5883554 -1.59461 -1.6257626
86 0.215 2.60465 2.5600235 -2.45764 -2.5009785 1.69052 1.5261056 -1.68791 -1.6631467
87 0.2175 2.64135 2.544551 -2.5322 -2.6303415 1.79636 1.454584 -1.50451 -1.7289677
88 0.22 2.59798 2.5158167 -3.27357 -2.6952178 0.983066 1.3976066 -2.35897 -1.7590133
89 0.2225 2.47809 2.4624023 -3.27495 -2.7351406 1.71971 1.3151412 -2.14172 -1.756056
90 0.225 2.62142 2.3636343 -3.03743 -2.7467196 1.16708 1.1899993 -1.70632 -1.7243947
91 0.2275 2.45697 2.3027034 -3.07401 -2.722857 0.806264 1.1268195 -1.96363 -1.6892858
92 0.23 1.99477 2.2345936 -3.01016 -2.7151966 0.75909 1.034166 -2.29286 -1.639614
93 0.2325 2.08276 2.2364256 -2.85715 -2.6796157 1.09077 0.97933334 -1.49668 -1.5056396
94 0.23500000000000001 2.28395 2.3184175 -2.45815 -2.6374776 0.652617 1.0040085 -1.36466 -1.3636733
95 0.23750000000000002 2.50199 2.4152868 -2.55564 -2.6460261 0.689944 1.0402911 -1.63657 -1.2821674
96 0.24 2.32583 2.5219805 -2.90253 -2.6523528 1.18324 1.0801485 -1.33534 -1.1882851
97 0.2425 2.78306 2.6416328 -2.68916 -2.6398652 0.787215 1.1241262 -0.946213 -1.0573113
98 0.245 2.77844 2.7557485 -2.27066 -2.5860636 1.59918 1.1635673 -0.938385 -0.8755921
99 0.2475 3.1922 2.8348603 -2.57331 -2.51662 1.42402 1.1892228 -0.915974 -0.7061643
100 0.25 2.79832 2.8401248 -2.67404 -2.482373 1.36723 1.167059 -0.99857 -0.60617524
101 0.2525 2.88634 2.7755296 -2.17431 -2.4727957 1.20475 1.0941634 -0.120413 -0.5686937
102 0.255 2.99312 2.7022998 -1.9705 -2.455561 0.906303 1.0154898 -0.346353 -0.52539533
103 0.2575 2.85256 2.6241221 -2.1951 -2.4361792 1.49689 0.93010557 -0.292192 -0.47621727
104 0.26 2.56986 2.5431588 -2.06911 -2.434159 0.840664 0.83764917 -0.491831 -0.43401062
105 0.2625 2.51982 2.510019 -2.33968 -2.4713423 0.797476 0.77069926 -0.15072 -0.40765715
106 0.265 2.75011 2.473781 -2.27192 -2.504792 0.963075 0.7080085 -0.241509 -0.3871412
107 0.2675 2.54741 2.3838117 -2.81492 -2.5151262 0.619582 0.60373944 -0.217658 -0.3480647
108 0.27 2.48063 2.308519 -2.68293 -2.509117 0.58549 0.52023184 -0.327772 -0.30850834
109 0.2725 1.97783 2.2552807 -2.75837 -2.4967754 0.254401 0.46473783 -0.354984 -0.2788466
110 0.275 2.13598 2.1633103 -2.83306 -2.4566748 0.415432 0.39075735 -0.077492 -0.24221393
111 0.2775 1.98337 2.070311 -2.72865 -2.4168625 0.0190129 0.31595415 -0.151809 -0.20667262
112 0.28 1.58185 2.0082145 -2.81331 -2.3984118 -0.50723 0.25820974 -0.101173 -0.1787575
113 0.28250000000000003 1.61115 1.9713471 -2.59753 -2.4078977 0.0765976 0.19553523 -0.00562562 -0.14436008
114 0.28500000000000003 1.78574 1.9582222 -2.63609 -2.412958 -0.389256 0.13073917 0.0553473 -0.10101168
115 0.28750000000000003 1.7851 1.9735196 -2.45779 -2.4283886 -0.129973 0.08777836 -0.222292 -0.06400508
116 0.29 1.74946 2.0024526 -2.39918 -2.4314373 -0.485138 0.052429706 0.00338992 -0.023185099
117 0.2925 1.85397 2.0231013 -2.83336 -2.3998578 0.142025 0.0056622922 -0.0545206 0.03894784
118 0.295 2.22081 2.0266275 -2.63504 -2.3309062 -0.0693858 -0.04898484 0.0607129 0.11524147
119 0.2975 2.34457 2.0034325 -2.1706 -2.2384567 -0.504599 -0.09546219 0.100372 0.1809976
120 0.3 1.90521 1.967106 -1.96628 -2.154945 -0.107864 -0.12193631 0.00989696 0.21971436
121 0.3025 1.68584 1.9312493 -1.99089 -2.0521533 0.595051 -0.16369176 -0.0284387 0.2792138
122 0.305 2.1592 1.9007238 -1.81463 -1.953567 0.0815165 -0.21459523 -0.0362147 0.34625727
123 0.3075 2.46153 1.8820311 -1.3027 -1.9128878 0.0167464 -0.24243152 -0.0920009 0.37550822
124 0.31 1.63319 1.8442836 -1.99167 -1.8908268 0.0193999 -0.2933314 0.334659 0.40395245
125 0.3125 2.09382 1.8042117 -1.75321 -1.88669 -0.119181 -0.36920792 0.0741824 0.44664213
126 0.315 2.21846 1.760262 -1.58586 -1.8788422 -0.209676 -0.45142144 0.323893 0.5003302
127 0.3175 1.98083 1.6655029 -1.55678 -1.8278519 -0.513853 -0.53221315 0.555105 0.5434723
128 0.32 1.58377 1.5688603 -2.13369 -1.7671458 -0.560715 -0.5929831 0.634356 0.57170737
129 0.3225 1.5522 1.4749925 -1.89551 -1.7071943 -0.654132 -0.6481329 0.976792 0.5956666
130 0.325 1.46482 1.378606 -1.3403 -1.6465015 -0.898754 -0.70411223 0.416453 0.6185199
131 0.3275 0.80293 1.3247236 -2.09928 -1.6238942 -0.798549 -0.7641772 1.32188 0.65319765
132 0.33 1.5364 1.2669014 -1.63251 -1.6087533 -1.04076 -0.85406905 -0.0881577 0.7108323
133 0.3325 0.685956 1.2003353 -1.91622 -1.586975 -1.06809 -0.9550389 0.723813 0.7785871
134 0.335 1.08672 1.1405158 -2.21077 -1.5545261 -1.08569 -1.03877 0.653624 0.8466592
135 0.3375 1.08546 1.0804702 -1.86187 -1.5090035 -1.36483 -1.1083235 0.707502 0.91592
136 0.34 0.94418 1.0155051 -1.92009 -1.4520389 -1.55862 -1.1679335 0.69416 0.9902293
137 0.3425 0.696926 0.97345924 -1.94223 -1.4118562 -1.69222 -1.2147305 0.917664 1.0546241
138 0.34500000000000003 0.441923 0.93937415 -1.74468 -1.3770368 -1.69822 -1.2605882 1.27155 1.1193244
139 0.34750000000000003 1.52064 0.87744933 -1.27543 -1.3094544 -1.2291 -1.3100232 0.887743 1.1962019
140 0.35000000000000003 0.108979 0.8060256 -1.62058 -1.2244074 -1.254 -1.3452039 1.59941 1.2635732
141 0.3525 0.856753 0.7599534 -1.28252 -1.1722718 -0.466948 -1.378611 1.61311 1.3181813
142 0.355 1.21406 0.7092114 -0.641564 -1.119162 -1.24265 -1.420349 1.55056 1.3794503
143 0.3575 1.03267 0.6614635 -1.07519 -1.0691913 -1.19597 -1.4600717 1.52975 1.4376515
144 0.36 0.463314 0.6153359 -0.574998 -1.0208434 -0.992866 -1.4981078 2.02249 1.4933487
145 0.3625 1.02417 0.57101434 -1.00474 -0.9748806 -1.35954 -1.5343349 2.01043 1.5458372
146 0.365 0.942666 0.52817714 -0.482962 -0.9319552 -1.24808 -1.5691835 1.78346 1.5948967
147 0.3675 0.522318 0.48820084 -0.847106 -0.89220923 -1.15538 -1.6017123 2.31752 1.6409466
148 0.37 0.341434 0.4526108 -0.499692 -0.8584672 -1.486 -1.6272174 2.19665 1.6753927
149 0.3725 0.434297 0.41507342 -0.672734 -0.82365483 -1.36692 -1.6453457 1.85986 1.6984781
150 0.375 0.443494 0.36050507 -0.671172 -0.77565885 -1.33177 -1.6655222 1.91979 1.7211074
151 0.3775 0.446924 0.26079664 -0.379421 -0.6929827 -1.55342 -1.6989092 2.48725 1.7508104
152 0.38 -0.315527 0.16460146 -0.462135 -0.61299425 -1.49561 -1.7347767 1.60409 1.7849311
153 0.3825 -0.159943 0.085527554 -0.916507 -0.5455936 -1.79452 -1.7645799 1.45881 1.8154505
154 0.385 -0.320028 0.012763549 -0.277254 -0.49015626 -2.15253 -1.8044705 2.1568 1.8515304
155 0.3875 -0.333457 -0.07888403 -0.767442 -0.42375904 -2.34266 -1.8614478 1.84953 1.9010147
156 0.39 -0.0272786 -0.15874292 -0.257812 -0.36818156 -2.43291 -1.9214553 1.52636 1.9553818
157 0.3925 -0.444367 -0.23469248 -0.364103 -0.31954345 -2.38073 -2.0002556 1.9755 2.0337338
158 0.395 -0.760853 -0.31259418 -0.047743 -0.2695601 -2.3655 -2.0705233 1.98659 2.1026201
159 0.3975 -0.740095 -0.36231765 0.0206794 -0.23156705 -2.12921 -2.0986784 1.99423 2.1341367
160 0.4 -0.228875 -0.3993317 0.160506 -0.1995638 -2.06777 -2.108677 1.99613 2.1490939
161 0.4025 -0.576359 -0.43604994 -0.0202089 -0.16514671 -1.8752 -2.1127226 2.15566 2.160172
162 0.405 -1.13155 -0.4637769 0.0444749 -0.13771379 -2.00054 -2.1120121 2.1714 2.1831944
163 0.40750000000000003 0.160858 -0.47322696 -0.100938 -0.1070115 -1.96479 -2.1005073 2.45227 2.2342768
164 0.41000000000000003 -0.357705 -0.4801817 0.203108 -0.07255527 -2.34193 -2.0913951 2.65856 2.3024309
165 0.41250000000000003 -0.651616 -0.49144757 0.12069 -0.02909565 -2.24731 -2.095359 2.6171 2.4070475
166 0.41500000000000004 -0.69309 -0.5073248 -0.0524612 0.015404426 -1.86922 -2.1129248 2.79421 2.5282626
167 0.4175 -0.0908701 -0.5203063 0.103613 0.053870782 -1.88952 -2.1264927 2.98853 2.632054
168 0.42 -0.717878 -0.52388227 -0.177655 0.09023465 -2.02964 -2.1150398 2.81996 2.7060277
169 0.4225 -0.927199 -0.52193445 -0.0424995 0.12882274 -2.24484 -2.0873823 2.6792 2.7696092
170 0.425 -0.475022 -0.52421904 0.392606 0.16234133 -1.86111 -2.0645134 2.3266 2.8214216
171 0.4275 -0.589418 -0.56431323 0.637297 0.19449252 -1.82617 -2.0754664 2.85619 2.8162363
172 0.43 -0.833125 -0.6368794 0.265241 0.22901294 -2.48455 -2.108012 2.63468 2.770636
173 0.4325 -1.48035 -0.74681205 0.25383 0.2776015 -2.79827 -2.1707704 2.42063 2.7224295
174 0.435 -0.995873 -0.932974 0.197292 0.32776657 -2.64891 -2.3053992 2.52884 2.6465638
175 0.4375 -1.54727 -1.1236105 0.663043 0.3725794 -2.73642 -2.4514787 2.77144 2.5757177
176 0.44 -1.76206 -1.2850884 0.319849 0.41093525 -2.56732 -2.5739355 2.54128 2.5157635
177 0.4425 -1.455 -1.4254824 0.712275 0.43986955 -2.82085 -2.6710901 2.28674 2.44884
178 0.445 -1.76405 -1.54564 0.51481 0.4633952 -2.5688 -2.7378824 2.1714 2.3639069
179 0.4475 -1.49687 -1.6176519 0.556179 0.505815 -2.60681 -2.7516909 2.37696 2.3191097
180 0.45 -1.51794 -1.6466756 0.581358 0.5737664 -2.54338 -2.7352693 2.50421 2.3375406
181 0.4525 -1.73355 -1.6826715 0.868935 0.64693934 -2.44512 -2.7381384 2.0702 2.3864682
182 0.455 -1.7492 -1.7201345 0.408268 0.7307619 -2.7182 -2.7391026 2.41287 2.4444354
183 0.4575 -1.58306 -1.7398629 1.19946 0.86822575 -2.51838 -2.7179656 2.94888 2.5449045
184 0.46 -1.80552 -1.7535232 1.56755 1.0353495 -2.45098 -2.6781452 3.0548 2.6590557
185 0.4625 -1.97849 -1.7640687 1.30708 1.2030426 -2.6878 -2.6321876 2.62748 2.7712438
186 0.465 -1.29143 -1.7535337 1.48185 1.3449258 -2.26759 -2.5712621 2.80544 2.8506494
187 0.4675 -1.67294 -1.7120789 1.54259 1.4586619 -2.09272 -2.4783814 3.02437 2.890827
188 0.47000000000000003 -1.51718 -1.6565821 1.82762 1.5705698 -2.19844 -2.3607955 2.92294 2.9186583
189 0.47250000000000003 -1.57504 -1.5947495 1.63228 1.6791576 -2.2193 -2.2284045 2.56707 2.9276288
190 0.47500000000000003 -1.59846 -1.5922977 1.87014 1.719746 -2.12608 -2.1789439 2.72207 2.8788
191 0.47750000000000004 -1.77031 -1.6103877 1.85033 1.7315079 -1.88766 -2.1738472 2.94642 2.8424487
192 0.48 -1.84243 -1.6296235 1.87572 1.7416363 -2.37825 -2.177693 2.79347 2.8197005
193 0.4825 -1.8396 -1.6688411 2.28846 1.7422583 -2.41658 -2.1869538 2.52988 2.814145
194 0.485 -2.53453 -1.7114422 1.55171 1.7392538 -2.17357 -2.1998127 2.82542 2.8138905
195 0.4875 -2.1351 -1.7616711 1.44557 1.7362199 -2.5056 -2.2161205 2.8109 2.8146088
196 0.49 -2.03017 -1.8398148 1.69703 1.7386302 -2.50087 -2.2479656 2.59186 2.826292
197 0.4925 -2.5258 -1.9653713 1.45834 1.7324287 -2.53727 -2.3058329 2.031 2.8402874
198 0.495 -2.5932 -2.1227942 1.57395 1.6876485 -2.35825 -2.369926 2.26216 2.819397
199 0.4975 -2.19821 -2.240307 1.54957 1.629695 -2.70409 -2.428977 2.20641 2.7449481
200 0.5 -2.60429 -2.3267386 1.81531 1.6036925 -2.45868 -2.5016751 2.23582 2.519603


==> graphs/tire/results_SPNN.txt <==
tsnap tspan x_AE_1 x_SPNN_1 x_AE_2 x_SPNN_2 x_AE_3 x_SPNN_3 x_AE_4 x_SPNN_4 x_AE_5 x_SPNN_5 x_AE_6 x_SPNN_6 x_AE_7 x_SPNN_7 x_AE_8 x_SPNN_8 x_AE_9 x_SPNN_9
1 0.0025 1.0566111 1.0566111 2.2670767 2.2670767 0.15994623 0.15994623 0.008126222 0.008126222 -0.37464127 -0.37464127 -0.77461994 -0.77461994 2.2288334 2.2288334 0.6642432 0.6642432 -2.0163822 -2.0163822
2 0.005 1.0018436 1.0066861 2.2480443 2.2474458 0.13619256 0.13587502 0.0033377595 0.0013041771 -0.33476135 -0.35249808 -0.7716233 -0.7583002 2.2240229 2.2186124 0.6764031 0.6603948 -2.1051686 -1.9956772
3 0.0075 0.9468107 0.9570207 2.2283838 2.227961 0.113446265 0.11241972 0.00021642819 -0.0044748764 -0.31159553 -0.33021432 -0.757021 -0.74376047 2.21074 2.2086532 0.6696313 0.6561477 -2.0909755 -1.9797735
4 0.01 0.89200807 0.9067736 2.2086587 2.2092226 0.09522268 0.09158699 -0.0016942024 -0.0073620416 -0.29314956 -0.31011546 -0.7432525 -0.7325307 2.1982794 2.1977904 0.6682977 0.6557356 -2.1256456 -1.9921266
5 0.0125 0.8387449 0.85567033 2.189388 2.1920483 0.07945266 0.07477167 -0.0027851947 -0.006974395 -0.27891755 -0.29644898 -0.7186015 -0.7202172 2.1792922 2.1834204 0.657739 0.6550974 -2.1817403 -2.0406728
6 0.015 0.78681153 0.80362844 2.1704245 2.1750097 0.06450458 0.060579307 -0.0039475802 -0.0061108475 -0.27328187 -0.2870966 -0.68543637 -0.69988674 2.1550827 2.1644483 0.6176732 0.6468186 -2.2223954 -2.0979776
7 0.0175 0.7363172 0.7527901 2.151949 2.1575985 0.051407844 0.04625298 -0.0040206797 -0.006380882 -0.25359246 -0.28049052 -0.65221626 -0.66791385 2.1347659 2.141386 0.5628183 0.61192155 -2.2518733 -2.1492932
8 0.02 0.6857895 0.7043038 2.1328504 2.1391747 0.039179534 0.03148301 -0.0037834756 -0.008374262 -0.24956754 -0.26950452 -0.6021142 -0.6300006 2.1006382 2.1168334 0.50062263 0.55259794 -2.3038046 -2.1827004
9 0.0225 0.63590336 0.65644866 2.1135278 2.1206264 0.027291149 0.018938683 -0.0037527084 -0.010400382 -0.2586573 -0.26108155 -0.532557 -0.5859579 2.0528588 2.0870934 0.45598653 0.4922067 -2.328852 -2.2131507
10 0.025 0.5856299 0.60765505 2.0935738 2.1014802 0.015495986 0.008072904 -0.0036966242 -0.011599922 -0.27286825 -0.2646807 -0.44789273 -0.5267017 1.9947699 2.0464194 0.35031912 0.4353743 -2.360542 -2.2423017
11 0.0275 0.53380704 0.5602785 2.0723379 2.081778 0.0035740435 -0.0019633826 -0.0031211711 -0.012435814 -0.29618463 -0.27972126 -0.35933924 -0.44754553 1.9393207 1.9948932 0.2745684 0.3491124 -2.367371 -2.2736132
12 0.03 0.47998616 0.51071745 2.0497487 2.0612614 -0.007827491 -0.01287044 -0.001976572 -0.012053207 -0.32613292 -0.29774922 -0.26640153 -0.36514556 1.881977 1.9421201 0.1980986 0.2647829 -2.3762822 -2.2903836
13 0.0325 0.42593655 0.45935014 2.0265388 2.0405285 -0.01922308 -0.025198534 -0.000868544 -0.010675917 -0.35881528 -0.3224185 -0.17178263 -0.27887315 1.8187827 1.8868004 0.13944104 0.19378355 -2.3716495 -2.2987206
14 0.035 0.3708776 0.4066639 2.0017972 2.0189412 -0.031370983 -0.037530273 -0.0005363226 -0.008515972 -0.38488454 -0.3528623 -0.07692818 -0.18939665 1.7543683 1.8276865 0.0857841 0.13560288 -2.3256755 -2.300769
15 0.0375 0.31622946 0.35380116 1.9769218 1.9954833 -0.04257167 -0.049905874 0.00042083114 -0.0075047426 -0.399408 -0.38087305 -0.0017762333 -0.09900438 1.7041018 1.7682672 0.036908485 0.080657944 -2.3156617 -2.2758634
16 0.04 0.26197165 0.29997048 1.9520106 1.9720881 -0.053317703 -0.06083514 0.0015793219 -0.0060104555 -0.40116245 -0.39619777 0.055517763 -0.023918778 1.6638359 1.71699 -0.00024827942 0.034049608 -2.272371 -2.254807
17 0.0425 0.20935991 0.2465117 1.9274907 1.9482657 -0.06384148 -0.071839556 0.0022101365 -0.005305454 -0.39316666 -0.3971244 0.10189435 0.035413183 1.6248021 1.6746224 -0.057679832 -0.009200238 -2.2370706 -2.2256126
18 0.045 0.15979266 0.19486742 1.9035188 1.9243842 -0.07416064 -0.08343273 0.0029770955 -0.005236832 -0.37286982 -0.38830578 0.14172694 0.08336623 1.5912405 1.6391155 -0.09710879 -0.052190486 -2.1863081 -2.1870365
19 0.0475 0.11350455 0.14501746 1.8787899 1.9004126 -0.08820549 -0.095881514 0.0032868274 -0.0056542675 -0.3368148 -0.36989927 0.15694624 0.11887239 1.5749687 1.6108266 -0.144405 -0.09294388 -2.1391516 -2.1424282
20 0.05 0.06429667 0.09703828 1.8500315 1.87591 -0.10656702 -0.10921031 -0.0016942844 -0.006986729 -0.28639668 -0.33979154 0.15487838 0.1377666 1.5670034 1.5914276 -0.18039975 -0.12818277 -2.082985 -2.0962057
21 0.0525 0.01529929 0.050046243 1.8234726 1.8502533 -0.12117858 -0.12455931 -0.0038036834 -0.00956972 -0.22430804 -0.29541752 0.14105813 0.13687567 1.5608683 1.5829612 -0.27951568 -0.1610862 -2.0072768 -2.0452938
22 0.055 -0.031636022 0.0033887587 1.7971944 1.8226665 -0.13343365 -0.14059883 -0.00456604 -0.01248606 -0.15962976 -0.23571834 0.12049474 0.12530547 1.5630496 1.5804567 -0.2602315 -0.24245864 -1.9829665 -1.9801172
23 0.0575 -0.07937866 -0.04332609 1.7699006 1.7952944 -0.1449017 -0.15488006 -0.0047011487 -0.013793742 -0.087378174 -0.16853294 0.08876154 0.10296121 1.5726261 1.5830313 -0.3111241 -0.31323406 -1.9464797 -1.9302324
24 0.06 -0.12393894 -0.0893202 1.7438806 1.7685739 -0.15340169 -0.16626357 -0.0036189258 -0.013916094 -0.019438911 -0.097914904 0.061762802 0.07007301 1.5777295 1.5897778 -0.34658828 -0.34901094 -1.9226477 -1.9031285
25 0.0625 -0.1646415 -0.13343471 1.7190182 1.7425449 -0.15939121 -0.17555557 -0.002175223 -0.013233696 0.03867238 -0.030070752 0.044478506 0.039709274 1.5726554 1.5944326 -0.39604193 -0.38069788 -1.8818861 -1.8778998
26 0.065 -0.20391056 -0.17554213 1.6947976 1.7170486 -0.16414809 -0.18336737 -0.00034103915 -0.011969606 0.089075655 0.03392622 0.03377253 0.014047684 1.5677966 1.5962992 -0.45673317 -0.4120449 -1.8701236 -1.8503374
27 0.0675 -0.24249989 -0.21618453 1.6704676 1.6920025 -0.16778061 -0.1903184 0.0021073967 -0.010388613 0.13393052 0.092674315 0.033264212 -0.0039745662 1.5585816 1.5944632 -0.48611528 -0.44956276 -1.8251256 -1.8176163
28 0.07 -0.27914557 -0.25562432 1.6464287 1.6672231 -0.1700927 -0.19589843 0.004859071 -0.008489095 0.1679945 0.14076215 0.052043267 -0.0070755696 1.5311185 1.5842178 -0.53660536 -0.49418318 -1.8077204 -1.7793319
29 0.0725 -0.31386834 -0.29378936 1.6229516 1.6436706 -0.1713731 -0.19941035 0.007465262 -0.005593655 0.1811858 0.1718571 0.08975433 0.009626218 1.4933013 1.5625411 -0.6006835 -0.5497594 -1.7823396 -1.7471285
30 0.075 -0.3487763 -0.33055845 1.5987363 1.6215787 -0.17207332 -0.20066892 0.0102788955 -0.001635131 0.17708343 0.18326402 0.13635172 0.046278432 1.456671 1.5296166 -0.67111063 -0.6159222 -1.7734491 -1.7301888
31 0.0775 -0.38605753 -0.3650621 1.5727456 1.5997636 -0.17267478 -0.20022999 0.01384237 0.002643344 0.15612896 0.17847711 0.2011023 0.09730345 1.4108628 1.488085 -0.7279305 -0.6878882 -1.7144475 -1.7227911
32 0.08 -0.42371014 -0.3991689 1.5469476 1.5766559 -0.17231295 -0.19902287 0.01829806 0.006352296 0.13193041 0.16102198 0.27907997 0.15999834 1.3514302 1.4379989 -0.7609253 -0.75011957 -1.6927642 -1.7133044
33 0.0825 -0.46044677 -0.4354269 1.52119 1.5508293 -0.1719101 -0.19809389 0.022451784 0.009585934 0.10148815 0.1326293 0.35864648 0.23351344 1.2896348 1.3803778 -0.80215186 -0.78777874 -1.6610548 -1.6941833
34 0.085 -0.49796745 -0.47196326 1.4952292 1.5241936 -0.17213629 -0.19813508 0.025997214 0.0124583 0.0708198 0.105249666 0.42540342 0.3076815 1.2383646 1.323199 -0.8439284 -0.82961565 -1.6218129 -1.6615992
35 0.08750000000000001 -0.5353089 -0.50807506 1.468518 1.4969512 -0.17239636 -0.19830632 0.02940876 0.014810662 0.042299457 0.07822747 0.4985274 0.38061228 1.1837265 1.267071 -0.8896649 -0.86570686 -1.5743088 -1.6220278
36 0.09 -0.57237023 -0.54382205 1.4414049 1.46936 -0.17311527 -0.19783354 0.03219954 0.016828442 0.018891394 0.049350962 0.57455236 0.4563384 1.1205591 1.209835 -0.9325648 -0.903398 -1.5359929 -1.5773346
37 0.0925 -0.60898334 -0.5803683 1.4141759 1.4420232 -0.17495191 -0.1973506 0.033739828 0.019112231 -5.9749e-06 0.02390794 0.63657564 0.529139 1.0708841 1.1547828 -0.9841181 -0.9449733 -1.507768 -1.5342807
38 0.095 -0.6449913 -0.6171273 1.3874267 1.4152406 -0.175848 -0.19736114 0.035917804 0.021470265 -0.00673931 0.0070062447 0.67591393 0.5917007 1.037353 1.1057587 -1.0615966 -0.9913078 -1.442635 -1.494649
39 0.0975 -0.6818876 -0.6534119 1.3596773 1.3881725 -0.17592692 -0.19845517 0.03839103 0.023258388 0.0017571626 0.004480174 0.710996 0.63723594 1.0027343 1.0667523 -1.0818958 -1.0475972 -1.3970968 -1.4499393
40 0.1 -0.7171163 -0.69071823 1.3318685 1.359951 -0.17381664 -0.19850476 0.04226236 0.02552657 0.026183583 0.012817176 0.7272587 0.6673483 0.9749583 1.0351627 -1.1028807 -1.0846695 -1.3316829 -1.399115
41 0.10250000000000001 -0.75300556 -0.7274368 1.3035285 1.331515 -0.1714193 -0.19730948 0.045949236 0.02813286 0.062391855 0.033080548 0.7175348 0.67929304 0.96819425 1.0132185 -1.1189841 -1.1063714 -1.2913496 -1.3462118
42 0.105 -0.78664607 -0.76175237 1.2768306 1.3044513 -0.16670597 -0.19467506 0.050959207 0.032831267 0.10259901 0.06627758 0.69863117 0.67217684 0.9701822 1.0026538 -1.1349028 -1.1242411 -1.2413484 -1.3006892
43 0.1075 -0.8186202 -0.7933893 1.2509023 1.2787338 -0.15998971 -0.19084914 0.056885816 0.03879321 0.16080247 0.10968783 0.6673344 0.65205044 0.97231185 0.9995928 -1.1799548 -1.1496189 -1.2209675 -1.2608492
44 0.11 -0.848038 -0.82296157 1.2260492 1.2543521 -0.15155621 -0.1847455 0.06331841 0.04480375 0.22873802 0.1637564 0.62860763 0.62226576 0.9754915 1.0011384 -1.2170202 -1.190056 -1.1697434 -1.2291837
45 0.1125 -0.8752453 -0.851592 1.2032642 1.2300779 -0.1412806 -0.17719133 0.070994414 0.0506756 0.29815787 0.22492315 0.57841736 0.58541757 0.98640096 1.0057003 -1.2677408 -1.2365601 -1.1314303 -1.1995109
46 0.115 -0.90131366 -0.87923276 1.1775935 1.2056651 -0.13097526 -0.1684306 0.0763491 0.056314785 0.36067683 0.29082912 0.5344056 0.5418147 0.99625564 1.013488 -1.3046793 -1.2785276 -1.076107 -1.1645465
47 0.11750000000000001 -0.924686 -0.90617776 1.1524384 1.1807737 -0.11874346 -0.15855704 0.08155562 0.061492257 0.41803032 0.35684437 0.49757195 0.4967496 0.99419296 1.0215594 -1.3425832 -1.3141301 -1.0615659 -1.1230719
48 0.12 -0.94645095 -0.9313144 1.1280876 1.1555789 -0.10481155 -0.14636135 0.087798946 0.067289166 0.46966475 0.41656438 0.46839863 0.45798904 0.9899652 1.0248417 -1.4292055 -1.3554002 -1.0160756 -1.0835651
49 0.1225 -0.9672998 -0.9536307 1.1041561 1.1297902 -0.08904797 -0.13300426 0.095355876 0.07273421 0.49596944 0.4677077 0.46555448 0.43029687 0.97006595 1.0198514 -1.4801773 -1.4240274 -0.98679024 -1.0461698
50 0.125 -0.9879386 -0.9738058 1.0793593 1.1036786 -0.071810246 -0.117587194 0.10319469 0.07921255 0.49681282 0.5001517 0.48933488 0.4201337 0.93407655 1.0045735 -1.5055892 -1.4837384 -0.9733083 -1.011788
51 0.1275 -1.0077752 -0.99382305 1.0550658 1.0772641 -0.05388502 -0.10001823 0.11107995 0.087439544 0.46685445 0.5084894 0.54090035 0.43213883 0.88134634 0.9754399 -1.5401073 -1.5187128 -0.99089974 -0.99170244
52 0.13 -1.0276114 -1.0121019 1.0309266 1.0516397 -0.036491357 -0.079347305 0.117283724 0.096953794 0.41719034 0.49422523 0.6180836 0.46660352 0.81523013 0.93329895 -1.6383361 -1.5465286 -0.92605966 -0.9913009
53 0.1325 -1.0509149 -1.0305375 1.0053035 1.0266072 -0.022850648 -0.057833828 0.119746186 0.10490546 0.31968167 0.4526647 0.7490409 0.53311193 0.7212726 0.87349427 -1.7631571 -1.597449 -0.8655349 -0.98741454
54 0.135 -1.0777347 -1.0526487 0.975847 1.0000091 -0.01665248 -0.046350267 0.11656662 0.106239624 0.20407608 0.38720214 0.90529335 0.63400733 0.6179553 0.79545116 -1.9107276 -1.706848 -0.8303244 -0.9219521
55 0.1375 -1.1047746 -1.0769062 0.9464557 0.97397906 -0.0131325275 -0.03891437 0.11180615 0.10420662 0.07214887 0.28315222 1.0828588 0.7774296 0.5039288 0.69649345 -2.083366 -1.8447702 -0.77768403 -0.8743005
56 0.14 -1.1342276 -1.1022817 0.91535664 0.9474498 -0.013336286 -0.03321118 0.1048452 0.10049707 -0.051808372 0.16202015 1.253208 0.9423105 0.39956883 0.5879075 -2.1691158 -1.9974476 -0.7149746 -0.82929397
57 0.14250000000000002 -1.1678278 -1.1300514 0.8798741 0.91829324 -0.017042667 -0.030803028 0.095459215 0.0950342 -0.17732087 0.03933756 1.4348189 1.1119553 0.2813949 0.47868317 -2.2244978 -2.1226468 -0.64013004 -0.76678604
58 0.145 -1.2059579 -1.161307 0.8381783 0.88489217 -0.024482943 -0.032019205 0.083095804 0.08767765 -0.2971329 -0.08256183 1.6077393 1.2823191 0.17164394 0.36959013 -2.252745 -2.1975627 -0.6019802 -0.69829285
59 0.1475 -1.2456762 -1.1960162 0.7928471 0.8473133 -0.030623168 -0.034590278 0.07104066 0.07966099 -0.38283393 -0.20358422 1.729098 1.4552348 0.09174125 0.25790304 -2.2863653 -2.2418125 -0.4655026 -0.62241274
60 0.15 -1.2864138 -1.2367439 0.74563 0.8004182 -0.03402499 -0.036115684 0.059897587 0.075998515 -0.4091164 -0.27404052 1.7900146 1.5706489 0.04994069 0.17507303 -2.2998257 -2.2662134 -0.37803662 -0.53488266
61 0.1525 -1.3266253 -1.2780124 0.6972776 0.75292957 -0.036484174 -0.036897525 0.049154945 0.07010981 -0.39624068 -0.31266147 1.8117913 1.6495421 0.024601579 0.11672215 -2.1992702 -2.2846916 -0.23869991 -0.44559577
62 0.155 -1.3639582 -1.3172959 0.65001583 0.70669824 -0.03748879 -0.037944406 0.038274243 0.062464844 -0.36690745 -0.32959697 1.811396 1.7009693 0.007959962 0.0756603 -2.2655947 -2.2956665 -0.25836805 -0.35712177
63 0.1575 -1.3997316 -1.3559836 0.6055319 0.6600916 -0.03890904 -0.03592883 0.027538978 0.054098967 -0.3137097 -0.31702211 1.7810206 1.7213345 0.010665074 0.05217252 -2.253083 -2.2989738 -0.16017142 -0.25496504
64 0.16 -1.4285775 -1.392467 0.5674991 0.61523706 -0.036820337 -0.033623245 0.01967189 0.047357094 -0.20685425 -0.2506948 1.689481 1.6844887 0.040146485 0.057775795 -2.2353945 -2.2905197 -0.17473513 -0.16132039
65 0.1625 -1.4536395 -1.4223549 0.53201926 0.5763087 -0.03308388 -0.02745423 0.01237525 0.041026648 -0.07135844 -0.1326609 1.5728933 1.5886898 0.079819515 0.0898284 -2.269492 -2.3055985 -0.123778656 -0.12539011
66 0.165 -1.4749464 -1.4470905 0.49933928 0.5404724 -0.025687926 -0.0158263 0.007232316 0.03591416 0.05877348 -0.0040967464 1.4512346 1.4745005 0.120496094 0.12973508 -2.3006012 -2.3340015 -0.12260162 -0.12443741
67 0.1675 -1.4949411 -1.4682934 0.46832734 0.5062422 -0.014948055 -0.0020717513 0.0039305054 0.032231767 0.20386866 0.12709722 1.3033077 1.3512211 0.18343696 0.1720986 -2.3243968 -2.35591 -0.10989122 -0.112151876
68 0.17 -1.5095373 -1.4839793 0.44094378 0.47704434 0.003164515 0.01417153 0.0046439543 0.029316064 0.34188247 0.26169366 1.1631243 1.2178286 0.23380527 0.21935117 -2.3602407 -2.3710475 -0.086015604 -0.077612355
69 0.17250000000000001 -1.5198323 -1.495882 0.4142667 0.44967675 0.0266044 0.0345518 0.007028427 0.028891586 0.4599171 0.37401843 1.0570832 1.1141822 0.2655262 0.25047633 -2.4688475 -2.4441495 -0.14593284 -0.08449464
70 0.17500000000000002 -1.5296837 -1.5046285 0.38741943 0.42292407 0.051783428 0.05687397 0.010811467 0.03117234 0.5274643 0.4538823 0.99517167 1.0417377 0.28293002 0.26740488 -2.4663308 -2.4754016 -0.10477478 -0.07362606
71 0.1775 -1.5396789 -1.5132633 0.36085355 0.3967838 0.07752368 0.078793734 0.014349684 0.033289626 0.5775817 0.50560546 0.94852644 0.99788743 0.2897983 0.26842076 -2.503898 -2.4802938 -0.094215035 -0.046678565
72 0.18 -1.5468009 -1.5206006 0.33680907 0.37225193 0.10330126 0.103149705 0.017525084 0.035938144 0.6076331 0.539416 0.9299956 0.9743415 0.27677792 0.25788623 -2.5477576 -2.5026534 -0.12232412 -0.048217457
73 0.1825 -1.5514004 -1.5286839 0.31470677 0.3475289 0.12768704 0.12722653 0.02031314 0.039064724 0.6139886 0.5483398 0.9436533 0.9791201 0.24417967 0.23015162 -2.5747287 -2.5184188 -0.07810959 -0.0399289
74 0.185 -1.5604577 -1.5388612 0.2888844 0.32166854 0.14769766 0.14801274 0.02044497 0.04032494 0.5781583 0.5275181 1.0036659 1.0157524 0.18792915 0.18343344 -2.550057 -2.5173986 -0.048545584 -0.012905592
75 0.1875 -1.5714226 -1.5495043 0.2624671 0.29545972 0.1644462 0.16686366 0.018559147 0.040080637 0.53476167 0.4930703 1.0648054 1.0673879 0.12884697 0.12863632 -2.5687137 -2.5169334 -0.0025748834 0.018515976
76 0.19 -1.5782193 -1.5591509 0.238816 0.26837045 0.18201038 0.1863428 0.016922545 0.039233673 0.5025051 0.45990044 1.1151004 1.1164637 0.070550054 0.0751081 -2.533371 -2.4968803 0.017890744 0.038256563
77 0.1925 -1.586774 -1.5680984 0.2124427 0.24124579 0.19891542 0.20495339 0.01399051 0.03687649 0.45295143 0.4227433 1.1834861 1.1689117 0.0078858435 0.019999262 -2.4944715 -2.4652696 0.048956685 0.060753062
78 0.195 -1.5963266 -1.5771884 0.18352124 0.21359093 0.2179307 0.2227396 0.011801127 0.03347116 0.40826544 0.3831364 1.2412143 1.2232779 -0.04948706 -0.03555255 -2.458046 -2.4281971 0.080991335 0.08542179
79 0.1975 -1.6077963 -1.5875263 0.15215515 0.18381643 0.23373371 0.23830487 0.007069133 0.028441757 0.38886297 0.36506796 1.2648138 1.2510326 -0.09011133 -0.07707226 -2.3963625 -2.371996 0.12716505 0.124877185
80 0.2 -1.6142004 -1.5975959 0.12555297 0.15435226 0.2533867 0.2550545 0.004241787 0.024182513 0.415095 0.38593554 1.2389569 1.2335043 -0.104815274 -0.09198328 -2.3403244 -2.3124094 0.1788665 0.17316729
81 0.2025 -1.6221412 -1.6047189 0.10281418 0.12795578 0.27129212 0.2729682 0.0015336312 0.020850968 0.45086104 0.42201647 1.2018268 1.1972984 -0.1053731 -0.095605314 -2.2782464 -2.2491136 0.20711854 0.21236444
82 0.20500000000000002 -1.6245681 -1.6083312 0.08048011 0.10535265 0.2924565 0.2929488 -0.002251558 0.018098824 0.50091285 0.47037032 1.1499527 1.1456964 -0.097935215 -0.09152237 -2.1858163 -2.1772485 0.24836522 0.2498908
83 0.20750000000000002 -1.6197517 -1.6087106 0.059912175 0.08579694 0.3162587 0.31476957 -0.0077506267 0.016078848 0.5803736 0.5386354 1.0606537 1.0699989 -0.074575886 -0.07460041 -2.1385531 -2.1161785 0.30468512 0.29919437
84 0.21 -1.6111437 -1.604565 0.04382734 0.06988053 0.3422815 0.33868518 -0.011052964 0.01566351 0.7035471 0.6387861 0.9179997 0.95583946 -0.019910812 -0.036270704 -2.0991712 -2.0680923 0.3594831 0.3477213
85 0.2125 -1.5994581 -1.5944872 0.031524897 0.056798328 0.3716033 0.36678237 -0.011851786 0.015806338 0.84422356 0.76965034 0.75142145 0.8016064 0.050582424 0.024166994 -2.0398426 -2.0142164 0.38727424 0.3831663
86 0.215 -1.5861508 -1.5824302 0.02028799 0.044428162 0.40290642 0.3961178 -0.011557881 0.014446767 0.962777 0.8968018 0.6055859 0.6465016 0.10667187 0.08286621 -2.0207899 -1.9777179 0.43398446 0.42042533
87 0.2175 -1.5680454 -1.5669019 0.011734642 0.034996383 0.4386871 0.42808992 -0.0093844775 0.015578714 1.0942054 1.0188857 0.44324166 0.4956016 0.16304561 0.13648227 -2.0463028 -1.9948268 0.50673854 0.490734
88 0.22 -1.5448512 -1.5453162 0.0070455223 0.029249603 0.4808511 0.46609405 -0.0035575107 0.020482423 1.2425436 1.1623806 0.28019172 0.32965118 0.23524818 0.20413122 -2.0347395 -2.0020068 0.4973374 0.5133856
89 0.2225 -1.517414 -1.5195286 0.0060547665 0.02706855 0.52839506 0.5094457 0.0050599314 0.02844362 1.3608999 1.2937295 0.14721632 0.18300822 0.29455438 0.26808038 -2.008785 -1.9801501 0.4995969 0.507586
90 0.225 -1.48833 -1.492089 0.006122656 0.025333716 0.5758441 0.55807173 0.013666969 0.037391774 1.4305785 1.3745561 0.065032005 0.091192394 0.31572852 0.29620996 -2.0401921 -1.9926081 0.5444046 0.5409983
91 0.2275 -1.4587876 -1.465298 0.0059653297 0.025227195 0.6221477 0.6063019 0.021380149 0.046535585 1.4804207 1.424257 0.0142015815 0.032867383 0.31944072 0.30069727 -2.0997024 -2.0549564 0.6182173 0.61013675
92 0.23 -1.4279068 -1.4376526 0.008662641 0.02754285 0.66963243 0.6550204 0.031172343 0.058079988 1.5120144 1.4554797 -0.016951397 -0.003661655 0.3083606 0.29254767 -2.0600722 -2.0744262 0.6912027 0.6916332
93 0.2325 -1.3982998 -1.4070103 0.011334926 0.030561104 0.71411026 0.702195 0.03943029 0.06752063 1.497567 1.4526898 -0.007665947 -0.00036442373 0.2773686 0.2618462 -2.0389528 -2.0529158 0.7560494 0.7704523
94 0.23500000000000001 -1.367821 -1.375322 0.01435291 0.03297791 0.75572336 0.7453827 0.045989 0.07466725 1.4292285 1.3918582 0.06781976 0.065314814 0.19806811 0.19049323 -2.0333645 -2.0492146 0.8544273 0.8723229
95 0.23750000000000002 -1.3421955 -1.3457656 0.0123749 0.03250068 0.79357827 0.7848024 0.049628355 0.07964201 1.3359673 1.308673 0.17779455 0.1597391 0.10547009 0.10349393 -2.0283768 -2.0254939 0.9413485 0.9547344
96 0.24 -1.3158531 -1.3176247 0.010340296 0.030967435 0.83232605 0.8222904 0.05357123 0.083133355 1.2531509 1.2315536 0.2748851 0.2500615 0.02116564 0.02095528 -1.9686322 -1.9667941 0.98953456 0.99900043
97 0.2425 -1.2874053 -1.2885051 0.008317389 0.028208494 0.87085444 0.8607448 0.05596561 0.086495236 1.1508852 1.1372583 0.38665968 0.35902402 -0.07692076 -0.07077029 -1.9252665 -1.9158287 0.96808654 0.98807335
98 0.245 -1.2625395 -1.262562 0.001135245 0.021834875 0.90537685 0.8963063 0.055332616 0.087165 1.0194548 1.0121286 0.5317414 0.49966928 -0.1935431 -0.18203667 -1.9638028 -1.9416369 1.0391655 1.047218
99 0.2475 -1.2394338 -1.2386639 -0.00917232 0.012910991 0.9384164 0.92951936 0.053469308 0.085052714 0.90566695 0.8999275 0.66885376 0.62912446 -0.29633224 -0.28711444 -1.919875 -1.9021585 1.0737449 1.0799863
100 0.25 -1.2165493 -1.2149249 -0.019926071 0.004984551 0.9717826 0.96014476 0.051062115 0.08121468 0.82428145 0.81422544 0.7614786 0.7286919 -0.37795955 -0.37759057 -1.8645632 -1.8270395 1.1059319 1.1025589
101 0.2525 -1.1929657 -1.1912314 -0.024528682 -0.0001401729 1.003154 0.9893214 0.046217307 0.07601786 0.76394206 0.75808626 0.824452 0.79024696 -0.45270658 -0.447948 -1.7826428 -1.7414103 1.1217306 1.1226051
102 0.255 -1.1739362 -1.1684837 -0.03170951 -0.0047273273 1.0293872 1.0174085 0.03796447 0.07029703 0.7083862 0.74141324 0.8829739 0.7972104 -0.51305676 -0.4898448 -1.7607611 -1.6661646 1.1862098 1.1723728
103 0.2575 -1.156393 -1.144935 -0.03936877 -0.007755272 1.0545435 1.0450778 0.029870383 0.06464956 0.70402867 0.7610981 0.89017564 0.7586513 -0.54015124 -0.50420153 -1.6538559 -1.5975721 1.2221593 1.2232608
104 0.26 -1.1366588 -1.1202706 -0.045867987 -0.010776184 1.0819457 1.0744418 0.023126207 0.059396975 0.7506277 0.80946314 0.82654047 0.68725324 -0.5370299 -0.4973925 -1.5778428 -1.5364596 1.2678139 1.2648883
105 0.2625 -1.1130195 -1.0935816 -0.04995149 -0.013464315 1.1094482 1.1057057 0.016859882 0.054402944 0.8135714 0.8718016 0.7346942 0.600169 -0.5245703 -0.4796027 -1.5009907 -1.4869481 1.2743961 1.2913476
106 0.265 -1.0886587 -1.0636458 -0.053563964 -0.015445668 1.1384904 1.1414354 0.011193208 0.051648814 0.8784314 0.9531218 0.6433904 0.49201143 -0.5018542 -0.44721818 -1.4463791 -1.4577563 1.312228 1.2983915
107 0.2675 -1.0613025 -1.0288122 -0.056646023 -0.0152621195 1.1743264 1.1810791 0.009049807 0.050634105 0.9672666 1.0570884 0.5320224 0.35637176 -0.46154967 -0.40004924 -1.4214662 -1.433661 1.3092089 1.316374
108 0.27 -1.0264673 -0.99115205 -0.055011194 -0.013380754 1.2146873 1.2227389 0.01039223 0.05192783 1.0854905 1.1673437 0.37531847 0.21350801 -0.40994778 -0.3483225 -1.3951291 -1.4159181 1.3304352 1.3428758
109 0.2725 -0.9879117 -0.9528378 -0.050614484 -0.0078060366 1.2552052 1.2614585 0.011988878 0.053895548 1.2129041 1.2516522 0.20941484 0.0983111 -0.35175967 -0.31164762 -1.3784246 -1.4131789 1.3445315 1.4037104
110 0.275 -0.9496271 -0.9145586 -0.04499421 -0.0007908419 1.2967231 1.2997594 0.0147027485 0.056387253 1.3082027 1.3051784 0.08594907 0.020911522 -0.30547345 -0.2951148 -1.3807881 -1.3942983 1.4198709 1.4576464
111 0.2775 -0.9101566 -0.87511384 -0.036402483 0.0075425645 1.3384621 1.3399347 0.019716099 0.06030862 1.3725694 1.3501422 0.0010218024 -0.044332445 -0.282169 -0.28665704 -1.3503183 -1.3682257 1.4695326 1.5140604
112 0.28 -0.86970294 -0.83306694 -0.026673637 0.01821232 1.378386 1.3805597 0.023825496 0.06503056 1.4329461 1.3923148 -0.08472642 -0.10821628 -0.27038366 -0.28196096 -1.3435147 -1.3586738 1.5595349 1.5941217
113 0.28250000000000003 -0.82754385 -0.78998977 -0.015584454 0.030493222 1.4175563 1.4208905 0.027848326 0.0706295 1.4659665 1.4056045 -0.14271443 -0.1379928 -0.27025363 -0.29793438 -1.3149778 -1.3370292 1.6574742 1.6736712
114 0.28500000000000003 -0.78572524 -0.746648 -0.0047289506 0.042367104 1.4580851 1.4611672 0.033623815 0.07479805 1.4488595 1.3924476 -0.13829948 -0.13772567 -0.29733413 -0.33188307 -1.2640996 -1.3167803 1.7418966 1.7505542
115 0.28750000000000003 -0.746856 -0.70267475 0.0041213334 0.05494985 1.4954436 1.4994624 0.035975054 0.07715701 1.4050989 1.3568574 -0.100618765 -0.11330351 -0.3486669 -0.37964553 -1.23372 -1.29925 1.797556 1.8332442
116 0.29 -0.7046871 -0.660191 0.013817549 0.06640984 1.5320523 1.5345887 0.03682009 0.07625534 1.3549057 1.2961556 -0.061553285 -0.058546662 -0.40760216 -0.44166642 -1.2189423 -1.2816956 1.8842156 1.9041705
117 0.2925 -0.66082346 -0.6226244 0.024161756 0.06990988 1.5707271 1.5661789 0.038272746 0.06943209 1.2812871 1.1911467 0.00485228 0.04732725 -0.47128895 -0.5294612 -1.1886312 -1.2526469 1.9449106 1.9006907
118 0.295 -0.6245277 -0.59074193 0.026844315 0.070214346 1.6007223 1.5931544 0.03021627 0.0578806 1.1753033 1.0642705 0.11974428 0.17537323 -0.5587907 -0.63135505 -1.1593486 -1.2425447 1.9247676 1.9122863
119 0.2975 -0.595181 -0.56326395 0.023380585 0.06853092 1.621701 1.6166133 0.013823073 0.044044286 1.0452464 0.9381612 0.2568443 0.30711466 -0.6665596 -0.73116434 -1.1645005 -1.2460124 1.9716092 1.957178
120 0.3 -0.56646883 -0.537716 0.019633956 0.06829065 1.6396012 1.6358641 -0.0041685533 0.027079046 0.9411453 0.837411 0.36673513 0.41189238 -0.7625412 -0.8125471 -1.1176977 -1.2213011 2.0602014 2.007279
121 0.3025 -0.54276454 -0.51473266 0.018269897 0.06851383 1.6547604 1.6518711 -0.023221813 0.0073280465 0.85715914 0.75967044 0.45061302 0.49019337 -0.83155787 -0.87807184 -1.0603019 -1.1887923 2.1061223 2.082799
122 0.305 -0.52351445 -0.49548033 0.015737161 0.066526264 1.6652622 1.663834 -0.044647336 -0.014395328 0.7658337 0.6825219 0.54193944 0.5660309 -0.9119332 -0.94237566 -0.9212768 -1.1591418 2.0753846 2.1669092
123 0.3075 -0.5061847 -0.47810563 0.010097921 0.063347 1.6728466 1.6714975 -0.068045124 -0.038056284 0.6860952 0.6173842 0.61804223 0.625516 -0.9855248 -0.99724114 -0.89882576 -1.1081593 2.1865532 2.2292666
124 0.31 -0.48792404 -0.46054077 0.0050983354 0.061612364 1.6803315 1.6767272 -0.09184587 -0.063152365 0.6564739 0.58428216 0.6323713 0.6515432 -1.0191848 -1.0313351 -0.82557267 -1.0155922 2.223698 2.2083852
125 0.3125 -0.466946 -0.44359535 0.0025010705 0.059128143 1.6894066 1.6838241 -0.11500839 -0.08543512 0.6562587 0.57455534 0.61150086 0.6480787 -1.0319301 -1.050292 -0.7735558 -0.93887746 2.1795175 2.1580875
126 0.315 -0.44574082 -0.42512447 -0.0010750294 0.056617975 1.6973827 1.6938554 -0.14020595 -0.106664956 0.66174656 0.57702243 0.5811924 0.62542266 -1.0414313 -1.0611149 -0.7258488 -0.8969827 2.1970465 2.1300263
127 0.3175 -0.42289668 -0.4044732 -0.0050874874 0.0540829 1.7038996 1.7037481 -0.16706356 -0.12926033 0.68968135 0.5858335 0.5185678 0.5917607 -1.0346926 -1.0667622 -0.68529695 -0.85680324 2.270232 2.1490452
128 0.32 -0.39843142 -0.38207513 -0.0061905384 0.051855322 1.7125916 1.7110957 -0.19249797 -0.15470384 0.7660072 0.60780144 0.40253645 0.53781354 -0.99272597 -1.0615646 -0.64509326 -0.8152767 2.2489483 2.1991875
129 0.3225 -0.37110212 -0.36114633 -0.00431709 0.04996264 1.7220066 1.7123116 -0.21678466 -0.18151137 0.85987276 0.6518724 0.26829708 0.45847744 -0.9460498 -1.0380716 -0.60040593 -0.7744424 2.2289405 2.2438908
130 0.325 -0.34458056 -0.34064963 -0.00420139 0.04946576 1.7291875 1.7125839 -0.24241409 -0.20731136 0.9337352 0.7227022 0.15012741 0.35076237 -0.8999052 -0.99857134 -0.63977647 -0.70279586 2.308012 2.2452092
131 0.3275 -0.32133427 -0.31781223 -0.003653109 0.049459115 1.7341778 1.7158514 -0.2696612 -0.232837 0.99842095 0.80356026 0.046370618 0.22835137 -0.8700347 -0.95332646 -0.52743894 -0.6436149 2.347521 2.2475822
132 0.33 -0.30053762 -0.2941278 -0.0011624917 0.048877742 1.7364321 1.7191619 -0.2992113 -0.25987157 1.0757107 0.87465644 -0.075974286 0.11497632 -0.82435596 -0.9129562 -0.4859072 -0.6276692 2.3678873 2.3150537
133 0.3325 -0.28042483 -0.27226537 0.0028444603 0.050566122 1.7361257 1.7200541 -0.33030784 -0.28749326 1.1423696 0.94397336 -0.18995263 0.0058975667 -0.78561234 -0.8761172 -0.436404 -0.5255136 2.4653788 2.329264
134 0.335 -0.25868765 -0.25063542 0.008301318 0.05247085 1.735501 1.7222809 -0.36184952 -0.31270197 1.1690326 1.0121843 -0.25446206 -0.10777549 -0.7786374 -0.8364966 -0.35792875 -0.48027766 2.527632 2.3523366
135 0.3375 -0.23727226 -0.23008552 0.0123401135 0.05491507 1.7339013 1.7236354 -0.39525607 -0.34532267 1.1669137 1.071731 -0.2831813 -0.2121379 -0.77959335 -0.7989254 -0.317407 -0.4371809 2.537471 2.4347243
136 0.34 -0.21498719 -0.206037 0.016864859 0.062556274 1.7309558 1.7229633 -0.43017918 -0.38140485 1.1531807 1.1013058 -0.29434282 -0.28183544 -0.7938868 -0.77969843 -0.3293607 -0.374596 2.6443095 2.4686065
137 0.3425 -0.19153461 -0.18391085 0.022467822 0.069561645 1.7260001 1.7196237 -0.46710312 -0.4175885 1.1089417 1.0981423 -0.269252 -0.31029323 -0.8336512 -0.78285426 -0.32395795 -0.336919 2.695863 2.4963522
138 0.34500000000000003 -0.16894352 -0.16188002 0.028781623 0.07610706 1.7183974 1.7148972 -0.50485903 -0.45536155 1.0268464 1.0712528 -0.19471048 -0.30989137 -0.89994955 -0.8024362 -0.23798293 -0.31778875 2.6560814 2.5356803
139 0.34750000000000003 -0.15124476 -0.1397969 0.03321795 0.08241036 1.7074685 1.7099563 -0.54348946 -0.4926089 0.92312646 1.019021 -0.09447648 -0.27647087 -0.97278047 -0.8405336 -0.25955343 -0.3090404 2.7536197 2.5816016
140 0.35000000000000003 -0.13522775 -0.11607263 0.03595735 0.08927862 1.6954355 1.704532 -0.5815437 -0.52828676 0.8185155 0.9374157 0.0037529022 -0.20717141 -1.0536592 -0.9006886 -0.25367618 -0.27048662 2.7876434 2.5930398
141 0.3525 -0.119021356 -0.09591891 0.039339483 0.092996135 1.6821251 1.6969173 -0.6198762 -0.564995 0.7175746 0.84461904 0.0965715 -0.119321644 -1.1337172 -0.967119 -0.13231185 -0.28030607 2.673413 2.6611478
142 0.355 -0.105175614 -0.0771575 0.04018709 0.09580172 1.6678512 1.6872528 -0.66023266 -0.6011203 0.603225 0.744752 0.21092309 -0.027414985 -1.2217897 -1.0391243 -0.080895096 -0.26965833 2.6109598 2.6783705
143 0.3575 -0.09523688 -0.05859577 0.034660675 0.09897392 1.652735 1.6738163 -0.7034141 -0.6416591 0.48509333 0.6493057 0.32342666 0.059760533 -1.3066064 -1.1097797 -0.034758963 -0.16236584 2.5881295 2.5684988
144 0.36 -0.0861161 -0.045131166 0.028191924 0.09873847 1.6357987 1.6613364 -0.74806273 -0.6813211 0.38815743 0.5432144 0.39811534 0.15985295 -1.3734719 -1.1872709 0.023065163 -0.104488626 2.51968 2.5024261
145 0.3625 -0.07481341 -0.033668123 0.02318918 0.09583963 1.6175635 1.6460427 -0.79499483 -0.7237385 0.33806828 0.4342028 0.42822003 0.26251757 -1.4151992 -1.2647175 0.11821655 -0.05889797 2.3550391 2.4614222
146 0.365 -0.06309263 -0.022690773 0.018389076 0.090668984 1.5986261 1.6278659 -0.8430672 -0.7693908 0.30077672 0.3440945 0.44247 0.33837795 -1.4413438 -1.3263062 0.14447165 -0.00048360229 2.3257277 2.3914359
147 0.3675 -0.053095218 -0.012350991 0.011371776 0.08600713 1.5781121 1.6092207 -0.891533 -0.8148793 0.27030492 0.28318644 0.43312633 0.3768441 -1.4534794 -1.366099 0.13527864 0.07606453 2.2388437 2.2649353
148 0.37 -0.043240763 -0.0022747908 0.0068452284 0.081542395 1.5566502 1.5901018 -0.9376956 -0.8579304 0.28373405 0.24562511 0.38207966 0.38298663 -1.4450591 -1.3861451 0.24703252 0.096660376 2.182742 2.1707997
149 0.3725 -0.03282828 0.0076006306 0.005071342 0.075231835 1.5344398 1.5688605 -0.98158044 -0.90234655 0.33368295 0.23918644 0.290348 0.34850132 -1.4123199 -1.3820927 0.2879522 0.11985901 2.0800464 2.0709078
150 0.375 -0.02293045 0.018196665 0.0039972067 0.07056043 1.5135474 1.5483606 -1.0238669 -0.946666 0.37845755 0.26326784 0.19111645 0.2806846 -1.3801693 -1.3589089 0.33663368 0.16869457 2.0238826 1.9734474
151 0.3775 -0.012830146 0.029635333 0.0021272302 0.06780725 1.4924622 1.528024 -1.0647346 -0.9892172 0.42643353 0.29926604 0.08438815 0.20196177 -1.3403971 -1.3294827 0.39077717 0.22768085 1.9571363 1.8992797
152 0.38 -0.0032282732 0.040643122 0.0004892126 0.06543131 1.4707336 1.5063562 -1.1056042 -1.0286471 0.49286813 0.33533534 -0.040958807 0.1249228 -1.2902662 -1.2987664 0.43270275 0.2638183 1.9479176 1.8822457
153 0.3825 0.009294845 0.05188901 0.0026074573 0.064386785 1.4500904 1.4847623 -1.1464632 -1.0679927 0.58502644 0.3813741 -0.20280759 0.03428985 -1.2323477 -1.262653 0.45630914 0.29845065 1.8995703 1.8714966
154 0.385 0.022727437 0.063953504 0.005768284 0.06579756 1.4286623 1.4629596 -1.1879497 -1.1114035 0.6472813 0.44241387 -0.33657962 -0.08279653 -1.1841831 -1.2165954 0.50826013 0.35118395 1.8499672 1.8325934
155 0.3875 0.035802044 0.07685249 0.008031972 0.06840216 1.4051569 1.4418707 -1.2310162 -1.156348 0.67373663 0.51139796 -0.41819024 -0.21742493 -1.1614803 -1.1655916 0.5783408 0.400778 1.835303 1.7802074
156 0.39 0.048578195 0.0909968 0.010510512 0.0733136 1.3809824 1.4203455 -1.2744862 -1.202042 0.69259125 0.5608973 -0.48772442 -0.32758838 -1.1412344 -1.126589 0.6450793 0.47805005 1.8105099 1.7143211
157 0.3925 0.06367736 0.10464433 0.015621424 0.07831311 1.3574815 1.3981863 -1.3179023 -1.2479872 0.70941377 0.59280425 -0.5435478 -0.41382843 -1.1330811 -1.0989325 0.6472215 0.5629809 1.8072128 1.6595027
158 0.395 0.07678693 0.11610808 0.019012794 0.08129385 1.3325365 1.3739353 -1.3610356 -1.2942675 0.67696875 0.59317845 -0.5550038 -0.46075085 -1.1496959 -1.0927491 0.7296066 0.63905007 1.7504907 1.6085804
159 0.3975 0.087801315 0.1273228 0.019870698 0.08130974 1.3064926 1.3462161 -1.403752 -1.3399477 0.60404325 0.5557746 -0.5089156 -0.45856696 -1.1882545 -1.1110936 0.83291215 0.7135452 1.6731058 1.5504813
160 0.4 0.09866246 0.13853599 0.020506814 0.07817767 1.2810361 1.3165815 -1.4457804 -1.3836526 0.53111655 0.49399388 -0.44714046 -0.42351377 -1.2353998 -1.1448238 0.8814648 0.78395283 1.6396948 1.4920093
161 0.4025 0.10891127 0.1484015 0.020645723 0.07458087 1.2551026 1.2854382 -1.4880635 -1.4263445 0.44097397 0.40906852 -0.3768711 -0.35804212 -1.2914404 -1.1933237 0.9170388 0.8612384 1.5725837 1.4127095
162 0.405 0.1178386 0.15785414 0.019008838 0.07066752 1.226404 1.2521707 -1.5308899 -1.469701 0.3265549 0.30084807 -0.2825485 -0.26179594 -1.3577435 -1.2556294 0.97454697 0.9458833 1.4814153 1.321999
163 0.40750000000000003 0.12496882 0.16575108 0.01416491 0.066230185 1.1958346 1.2196193 -1.5754117 -1.5114546 0.19359179 0.18303263 -0.15789492 -0.14938429 -1.4336821 -1.3249615 1.0447735 1.0201794 1.4227239 1.246839
164 0.41000000000000003 0.13337296 0.17207396 0.0090409 0.060082175 1.1655197 1.1878029 -1.6210915 -1.5566206 0.091431424 0.08371943 -0.062403515 -0.06405105 -1.4986578 -1.3843186 1.0596658 1.0441607 1.370041 1.17091
165 0.41250000000000003 0.14050844 0.17660458 0.0024761856 0.053711347 1.1325045 1.1541533 -1.667992 -1.6027344 0.007602426 0.004261151 -0.007975236 -0.0037908591 -1.5394578 -1.4305236 1.081848 1.0673553 1.2919115 1.0867674
166 0.41500000000000004 0.14660081 0.17749964 -0.005550027 0.047537137 1.0971797 1.116703 -1.7156299 -1.6489319 -0.074622296 -0.05377508 0.050946526 0.030995354 -1.5877751 -1.4604244 1.1229236 1.116358 1.2063314 0.9772995
167 0.4175 0.15246296 0.17416504 -0.014501609 0.043073136 1.0625052 1.0764627 -1.7631869 -1.6964138 -0.14808048 -0.068727456 0.1066062 0.007569125 -1.6340518 -1.4603667 1.1623682 1.157155 1.1381899 0.8796753
168 0.42 0.15107307 0.1696916 -0.018900894 0.040408734 1.0223253 1.0347731 -1.8140725 -1.7431277 -0.18651003 -0.062634766 0.11451164 -0.04834164 -1.6462443 -1.4441676 1.208084 1.1823775 1.0706133 0.81103724
169 0.4225 0.14451173 0.16447581 -0.019977488 0.04062214 0.97750145 0.9915491 -1.8655651 -1.788087 -0.18492691 -0.045787036 0.057829104 -0.12235665 -1.6332566 -1.41846 1.2466377 1.2076105 0.9530235 0.77805185
170 0.425 0.13791692 0.15950114 -0.020547867 0.04418772 0.933307 0.94784516 -1.9158424 -1.833675 -0.16634895 -0.013996456 -0.01880446 -0.22086877 -1.6053565 -1.3818817 1.2712107 1.2507493 0.8720571 0.7670445
171 0.4275 0.13221532 0.15451337 -0.0211761 0.047871232 0.8893849 0.90041065 -1.9662621 -1.8838959 -0.13967673 0.024645805 -0.10688788 -0.336665 -1.5752141 -1.3387557 1.2717456 1.3026433 0.84093785 0.7609555
172 0.43 0.12634388 0.14977391 -0.021481678 0.051731914 0.8440568 0.8509484 -2.0178015 -1.9369181 -0.0994053 0.06561051 -0.23301058 -0.46403685 -1.5314399 -1.2913756 1.3262197 1.3562937 0.78453314 0.74778223
173 0.4325 0.12088434 0.14591359 -0.020340249 0.055025544 0.79791695 0.8026249 -2.06939 -1.990037 -0.037730448 0.10555356 -0.40495563 -0.58753175 -1.467401 -1.2446982 1.3596313 1.4177321 0.75875616 0.7435812
174 0.435 0.11615824 0.14339426 -0.017912403 0.057623807 0.7515011 0.7559676 -2.1210852 -2.0421135 0.027070489 0.14655651 -0.55982375 -0.7131493 -1.4084371 -1.1981034 1.4071566 1.4740919 0.72935045 0.7336249
175 0.4375 0.11255921 0.1407577 -0.014829181 0.05879621 0.70398647 0.7108964 -2.1737378 -2.0929966 0.07454702 0.18714659 -0.68059784 -0.8427037 -1.3618044 -1.1532658 1.4438019 1.5209001 0.7198161 0.68378544
176 0.44 0.10887354 0.13915434 -0.0116490275 0.06063822 0.6569378 0.66801417 -2.2261188 -2.1425974 0.11588858 0.20577745 -0.8129031 -0.9413472 -1.3135035 -1.1237265 1.5099456 1.5534686 0.7514301 0.63277876
177 0.4425 0.10417306 0.13900161 -0.008200794 0.06502445 0.6098959 0.6271275 -2.277013 -2.190567 0.15207599 0.19746116 -0.94467306 -0.9946866 -1.2675334 -1.115051 1.5536407 1.5711309 0.69053876 0.6209077
178 0.445 0.100478224 0.13819619 -0.0037225708 0.070083894 0.5639872 0.58687645 -2.3263416 -2.2363765 0.16581196 0.17437065 -1.0248313 -1.0224099 -1.2407076 -1.1163279 1.6063436 1.5880641 0.6292157 0.62231266
179 0.4475 0.09736962 0.13652371 0.0011849031 0.07519398 0.5180171 0.54647875 -2.3756955 -2.2815678 0.12784153 0.14307502 -1.02979 -1.0373846 -1.252881 -1.1227522 1.6310714 1.6047363 0.6201592 0.6258119
180 0.45 0.09136654 0.13386936 0.004667297 0.08025246 0.4696313 0.5054657 -2.4260802 -2.3267202 0.060982406 0.106078595 -1.015211 -1.0445935 -1.2780193 -1.132508 1.7024238 1.6205845 0.56112325 0.6284151
181 0.4525 0.084135674 0.13008714 0.008082271 0.08523283 0.41909504 0.46300706 -2.4767487 -2.3721178 -0.0076013096 0.06149619 -0.9996338 -1.042704 -1.2984952 -1.146707 1.7374027 1.6405036 0.47482497 0.6188144
182 0.455 0.07705475 0.12503958 0.012097314 0.09013258 0.36812901 0.41788816 -2.5281339 -2.4184635 -0.09664582 0.004404366 -0.94226766 -1.0292133 -1.3362621 -1.1668824 1.75494 1.6894157 0.4018582 0.5575138
183 0.4575 0.06793032 0.11690732 0.015285216 0.093963265 0.31282383 0.37206736 -2.5829127 -2.4665756 -0.2273418 -0.06252495 -0.82011193 -1.0087848 -1.4126185 -1.1925881 1.7649304 1.7091118 0.35512808 0.4791394
184 0.46 0.054927014 0.10826796 0.017127186 0.09793764 0.252 0.3234217 -2.6402628 -2.5159829 -0.37241355 -0.1519099 -0.6969023 -0.9510469 -1.4810607 -1.2349937 1.7676507 1.7203246 0.3252334 0.42012924
185 0.4625 0.04033111 0.09918185 0.018364191 0.10167855 0.190606 0.26999757 -2.6972406 -2.566842 -0.4867964 -0.2696265 -0.6006567 -0.8481853 -1.5339593 -1.2979053 1.7406156 1.7276423 0.25169998 0.3838219
186 0.465 0.026154786 0.08876523 0.019679457 0.10507157 0.13075995 0.21354155 -2.7533176 -2.618362 -0.6126402 -0.39112997 -0.49597108 -0.74049854 -1.5974964 -1.3615277 1.7021419 1.7274724 0.17683429 0.35017657
187 0.4675 0.008326843 0.076749444 0.01932554 0.10566654 0.0675261 0.15538959 -2.8102658 -2.6725357 -0.73934287 -0.5066852 -0.3862447 -0.64812887 -1.6626785 -1.4172188 1.6589037 1.708193 0.124110974 0.2881661
188 0.47000000000000003 -0.011382941 0.06366577 0.018023215 0.10443368 0.0034427047 0.097846724 -2.867127 -2.7272365 -0.84466183 -0.6199589 -0.32186955 -0.5596239 -1.704525 -1.4706948 1.5912441 1.6759079 0.060389318 0.22206756
189 0.47250000000000003 -0.029828385 0.048912846 0.017119788 0.10374718 -0.05728337 0.03922152 -2.9218922 -2.7803984 -0.90360856 -0.7385054 -0.32540947 -0.46097928 -1.7120465 -1.5271307 1.5241483 1.6419557 -0.009963043 0.1659768
190 0.47500000000000003 -0.049596157 0.03200618 0.01617118 0.10278393 -0.11996654 -0.01892148 -2.9769316 -2.8339653 -0.9514426 -0.8457169 -0.34862906 -0.37972355 -1.7133017 -1.5754799 1.449653 1.5972865 -0.07569538 0.11372121
191 0.47750000000000004 -0.072013095 0.015180863 0.014915183 0.10219769 -0.18699002 -0.07689585 -3.0342245 -2.8862019 -0.9921878 -0.9150157 -0.37509227 -0.35931584 -1.7107233 -1.5937899 1.3909867 1.542103 -0.17003897 0.053661942
192 0.48 -0.09367214 -0.0021026973 0.01422742 0.10196744 -0.25425592 -0.13492773 -3.0923975 -2.9373426 -0.9980433 -0.9605143 -0.44650584 -0.37244418 -1.6906782 -1.5953529 1.3156424 1.4847231 -0.15580872 -0.0103661865
193 0.4825 -0.11464779 -0.020237448 0.014618173 0.10191377 -0.32081985 -0.19562002 -3.1494422 -2.9902215 -0.9490944 -0.9961131 -0.59101945 -0.39998573 -1.6245484 -1.5900035 1.2596897 1.4281617 -0.2079083 -0.07971535
194 0.485 -0.13681972 -0.0408725 0.015526138 0.101248674 -0.38904727 -0.2616179 -3.206342 -3.0454023 -0.9029254 -1.0213271 -0.74847853 -0.44064215 -1.552892 -1.5775286 1.2264649 1.3807511 -0.24607393 -0.15166667
195 0.4875 -0.15761068 -0.063598454 0.016905695 0.10069703 -0.45653617 -0.33341944 -3.2633402 -3.1044288 -0.8654371 -1.0315647 -0.89403677 -0.5015511 -1.4956694 -1.5560378 1.1599045 1.334328 -0.2472347 -0.22297841
196 0.49 -0.17763916 -0.08638401 0.018629164 0.100521244 -0.5213707 -0.40432715 -3.3179893 -3.1629434 -0.81806064 -1.0261959 -1.038694 -0.5798501 -1.4332652 -1.526441 1.13024 1.2890091 -0.2610047 -0.28710216
197 0.4925 -0.19697568 -0.10935216 0.020738393 0.100194536 -0.5834434 -0.47324806 -3.3693585 -3.220685 -0.7785365 -1.0070772 -1.1390516 -0.671644 -1.3848065 -1.4882787 1.1007011 1.2471861 -0.274194 -0.34072345
198 0.495 -0.21531802 -0.13407686 0.02337709 0.09955451 -0.6441487 -0.54234904 -3.4201221 -3.2778525 -0.7443042 -0.9795358 -1.2318125 -0.7708078 -1.3382956 -1.4421029 1.0496155 1.2164824 -0.28421238 -0.38576838
199 0.4975 -0.23328272 -0.15996675 0.026520371 0.09826597 -0.70500845 -0.61250347 -3.4708817 -3.3352187 -0.7167024 -0.9429191 -1.3065931 -0.8750719 -1.304157 -1.3881639 1.0072862 1.1975182 -0.2847372 -0.41398233
200 0.5 -0.2529312 -0.18623924 0.029222429 0.09778057 -0.76737237 -0.684817 -3.5217223 -3.3934574 -0.67085785 -0.89849764 -1.37934 -0.98194015 -1.2551726 -1.3291197 1.0164474 1.1866946 -0.2878459 -0.42757243


==> graphs/tire/results_q1.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 0.0936356 0.10429391 -0.147371 -0.12505278 -0.143397 -0.13147973 0.148895 0.17204748
2 0.005 0.09408261 0.10379852 -0.13464701 -0.117312044 -0.14144 -0.13133404 0.161583 0.17999642
3 0.0075 0.094106704 0.10321145 -0.12168899 -0.1088326 -0.14029999 -0.13125956 0.17433101 0.1885938
4 0.01 0.094458506 0.101910286 -0.108404 -0.10046482 -0.13874699 -0.13189375 0.187201 0.19710276
5 0.0125 0.09460239 0.09994655 -0.0950377 -0.09153929 -0.13712299 -0.13303246 0.199994 0.20608333
6 0.015 0.0947551 0.09823142 -0.081929 -0.081605524 -0.13523701 -0.13368285 0.21247199 0.21580055
7 0.0175 0.094880894 0.09694038 -0.0689742 -0.07170887 -0.133463 -0.13388187 0.22462499 0.2253798
8 0.02 0.09500261 0.09631151 -0.055944003 -0.06154161 -0.131377 -0.1331612 0.236581 0.23487756
9 0.0225 0.0952086 0.09606013 -0.043024 -0.050539747 -0.129222 -0.13173097 0.24872601 0.24482672
10 0.025 0.095315896 0.09570216 -0.029661901 -0.038134076 -0.127043 -0.12981269 0.260317 0.25570333
11 0.0275 0.0954528 0.09534826 -0.0165898 -0.025998842 -0.124744 -0.12783009 0.27252302 0.26617888
12 0.03 0.0955303 0.09468853 -0.00319863 -0.01351885 -0.122325 -0.12608379 0.284253 0.27703863
13 0.0325 0.0955939 0.09395812 0.0106473 -0.0007503424 -0.11986901 -0.12443811 0.295945 0.2883572
14 0.035 0.0957202 0.093009695 0.0243924 0.012284901 -0.117351 -0.12290415 0.308236 0.29986736
15 0.0375 0.09576391 0.09249722 0.0380469 0.02564255 -0.114507996 -0.120767735 0.319709 0.3114188
16 0.04 0.0959557 0.09207159 0.051482398 0.03952617 -0.11157 -0.1184428 0.330766 0.32338107
17 0.0425 0.0960871 0.09191865 0.064842105 0.053606197 -0.108467 -0.11576305 0.342157 0.3353922
18 0.045 0.0962831 0.09191708 0.0781748 0.06803152 -0.105414 -0.112681 0.353083 0.34739548
19 0.0475 0.096431896 0.09190008 0.091402 0.08176025 -0.102041 -0.10972312 0.36386502 0.3587847
20 0.05 0.09657739 0.09201951 0.104793 0.0948586 -0.098856196 -0.10670263 0.374605 0.3695555
21 0.0525 0.0967029 0.092243955 0.11857499 0.10740651 -0.0951013 -0.10364114 0.38550097 0.37980592
22 0.055 0.0968487 0.09240915 0.13232 0.1203243 -0.0917692 -0.10018661 0.3964 0.38997325
23 0.0575 0.097031705 0.09256724 0.146091 0.13379131 -0.0881278 -0.096538134 0.406892 0.40039724
24 0.06 0.0970632 0.092936024 0.159916 0.14766559 -0.084411 -0.0925714 0.417386 0.41098654
25 0.0625 0.09724669 0.09323497 0.173753 0.16125464 -0.0807026 -0.0886489 0.427708 0.4212275
26 0.065 0.0974027 0.09346365 0.187344 0.17440544 -0.0766475 -0.08481504 0.438108 0.4310084
27 0.0675 0.097687595 0.09364827 0.20064099 0.18719806 -0.0722364 -0.08106267 0.44766998 0.44044268
28 0.07 0.0979919 0.09385225 0.213896 0.19985524 -0.0681614 -0.077252254 0.457281 0.44966853
29 0.0725 0.09827849 0.09393385 0.22734399 0.21237996 -0.0637096 -0.07356392 0.46741098 0.45876038
30 0.075 0.0986727 0.09388637 0.24110499 0.22475779 -0.059202097 -0.07001561 0.47670603 0.46771833
31 0.0775 0.099062406 0.09386669 0.254497 0.236715 -0.0544658 -0.066422656 0.48622298 0.47617534
32 0.08 0.0995204 0.09415217 0.26813102 0.24899787 -0.0496137 -0.06226235 0.495513 0.4846311
33 0.0825 0.100087 0.094738305 0.281909 0.26234213 -0.0448041 -0.057338804 0.505039 0.49365154
34 0.085 0.100709006 0.09575036 0.295796 0.27589154 -0.0397453 -0.051967077 0.51426196 0.50280166
35 0.08750000000000001 0.101495 0.09689518 0.309102 0.28938177 -0.034524 -0.046406586 0.52273 0.51181996
36 0.09 0.102176 0.098135844 0.322187 0.30293292 -0.0290921 -0.040674616 0.531634 0.52078974
37 0.0925 0.103142 0.09945871 0.335273 0.3167119 -0.023806801 -0.034832172 0.540138 0.52993983
38 0.095 0.104113996 0.101182245 0.348494 0.33079103 -0.017871398 -0.028680732 0.548415 0.53928584
39 0.0975 0.105263 0.10299095 0.36167502 0.34455132 -0.011916 -0.022539029 0.556691 0.54839885
40 0.1 0.106446 0.105039306 0.374783 0.3592825 -0.00649413 -0.015649095 0.564855 0.5580455
41 0.10250000000000001 0.107852995 0.10708317 0.38822302 0.37408417 -0.00035128 -0.008646514 0.572955 0.5676109
42 0.105 0.109117 0.1086728 0.401506 0.38806254 0.00593597 -0.00224983 0.58084 0.576511
43 0.1075 0.110818 0.11013965 0.41473597 0.40128684 0.0124845 0.003875987 0.58853596 0.58480513
44 0.11 0.11214 0.11159315 0.427909 0.4142451 0.0185652 0.009980442 0.596345 0.5928085
45 0.1125 0.113942996 0.11310169 0.44045 0.4272204 0.0254095 0.016231028 0.603355 0.6006962
46 0.115 0.115306 0.11471676 0.453147 0.44024107 0.032144003 0.022743477 0.61058104 0.60846734
47 0.11750000000000001 0.117414996 0.11652741 0.46576697 0.45348743 0.0391832 0.029693607 0.61783403 0.6162344
48 0.12 0.119063005 0.11835705 0.47851497 0.4666534 0.045853697 0.03685096 0.624954 0.62367165
49 0.1225 0.12125701 0.12028932 0.49100098 0.4791805 0.053247303 0.04411295 0.631621 0.63033104
50 0.125 0.123017 0.12244679 0.50334203 0.49149567 0.060658596 0.051559694 0.638222 0.63653785
51 0.1275 0.12562901 0.12446181 0.516214 0.5041442 0.0679807 0.05909075 0.64491904 0.6428228
52 0.13 0.12759499 0.1263925 0.528805 0.5167875 0.075558394 0.0666582 0.651444 0.6489125
53 0.1325 0.130365 0.12872052 0.541089 0.5298823 0.083347 0.07466808 0.658016 0.6553547
54 0.135 0.132788 0.13166523 0.55301404 0.54249704 0.0911471 0.082700215 0.66472197 0.6620494
55 0.1375 0.135625 0.13443743 0.56463903 0.55377626 0.098852396 0.08995551 0.671081 0.6681179
56 0.14 0.138592 0.13676023 0.57563096 0.56350625 0.106906 0.09635914 0.67621195 0.6730652
57 0.14250000000000002 0.141394 0.1394937 0.586375 0.5735224 0.11486299 0.10323349 0.681927 0.67823505
58 0.145 0.145405 0.14245772 0.59788 0.58394825 0.122898 0.11056524 0.68745 0.6835952
59 0.1475 0.148627 0.14555427 0.60996497 0.59514976 0.131455 0.118423626 0.692155 0.6892853
60 0.15 0.152574 0.1479301 0.621821 0.6077842 0.14061299 0.12669027 0.69769204 0.69517577
61 0.1525 0.15696299 0.15148635 0.63416 0.62135893 0.149649 0.13621156 0.702761 0.7016963
62 0.155 0.160427 0.15548621 0.646179 0.634573 0.158723 0.14596003 0.707513 0.70800877
63 0.1575 0.164787 0.159998 0.657685 0.6485748 0.167825 0.15658493 0.711937 0.7146258
64 0.16 0.168911 0.16405353 0.668497 0.66171336 0.17710601 0.16649076 0.71634805 0.72068906
65 0.1625 0.172409 0.1681042 0.67937803 0.6738043 0.185931 0.17601393 0.720932 0.7260934
66 0.165 0.176202 0.17230445 0.68965 0.6856498 0.19486001 0.18576166 0.72496504 0.7310713
67 0.1675 0.18027201 0.17658705 0.70021003 0.6969646 0.204791 0.1954912 0.729078 0.7355311
68 0.17 0.18536401 0.18107495 0.71124196 0.7076411 0.214403 0.20529893 0.73328 0.7394377
69 0.17250000000000001 0.18902099 0.18593897 0.72210497 0.71858203 0.22442101 0.21585962 0.73734003 0.7431063
70 0.17500000000000002 0.19332099 0.19030482 0.733642 0.728698 0.234811 0.22589338 0.741348 0.74593675
71 0.1775 0.198601 0.19462952 0.743808 0.73867214 0.245588 0.23577964 0.74478495 0.74876463
72 0.18 0.203671 0.19918697 0.754621 0.74898076 0.256169 0.24600908 0.74867797 0.7517811
73 0.1825 0.208177 0.20356694 0.76517296 0.75931954 0.266729 0.2560502 0.75171 0.7548639
74 0.185 0.21318999 0.2079862 0.77481806 0.76955986 0.276851 0.26595443 0.75534797 0.7580947
75 0.1875 0.219372 0.21252675 0.783932 0.77959216 0.28739 0.27583376 0.75832605 0.7612955
76 0.19 0.224141 0.21736339 0.79364204 0.78966856 0.297833 0.28615746 0.76035 0.76430583
77 0.1925 0.229914 0.22248667 0.80340403 0.7995509 0.308625 0.29669026 0.76411504 0.76718545
78 0.195 0.23603301 0.22779524 0.81240404 0.8094164 0.31947902 0.3073955 0.76596296 0.7700504
79 0.1975 0.242504 0.23326492 0.82207596 0.81924593 0.331254 0.31827193 0.76913 0.7728542
80 0.2 0.248484 0.23871799 0.831275 0.82924473 0.342801 0.32921678 0.770795 0.77572036
81 0.2025 0.25557202 0.24425313 0.84100896 0.8386472 0.35458702 0.33988392 0.773467 0.77830446
82 0.20500000000000002 0.262393 0.24991012 0.84927803 0.8475863 0.366321 0.3504214 0.775249 0.780675
83 0.20750000000000002 0.26913798 0.25559857 0.857803 0.8560283 0.377541 0.3607848 0.77722 0.78274584
84 0.21 0.275827 0.26102307 0.8662571 0.8634646 0.38853398 0.37057337 0.779002 0.78412783
85 0.2125 0.28265 0.2670068 0.87440205 0.8704665 0.39988297 0.38091955 0.781047 0.78489673
86 0.215 0.289818 0.27377146 0.882006 0.8776703 0.411388 0.3920955 0.782844 0.7856932
87 0.2175 0.29665703 0.2800851 0.89019203 0.8841711 0.422984 0.4026664 0.78460395 0.7859557
88 0.22 0.304494 0.2861509 0.898405 0.89009804 0.43485 0.41305304 0.786361 0.7854713
89 0.2225 0.3121 0.29211566 0.90619004 0.89593863 0.44750398 0.42343062 0.788173 0.7847396
90 0.225 0.320306 0.3006709 0.91408 0.90428513 0.460233 0.43659666 0.78998005 0.7863338
91 0.2275 0.328166 0.3099439 0.921791 0.9132831 0.47270703 0.45014298 0.791271 0.7891215
92 0.23 0.336224 0.3184838 0.928994 0.9216939 0.48499697 0.46267468 0.79287195 0.791755
93 0.2325 0.344335 0.32722372 0.93584 0.9290004 0.497016 0.4751001 0.794564 0.793511
94 0.23500000000000001 0.352471 0.33566165 0.94350904 0.9348918 0.508912 0.48683065 0.795527 0.7942436
95 0.23750000000000002 0.36061302 0.34394094 0.95008504 0.94042987 0.52099895 0.4983763 0.79649293 0.7946368
96 0.24 0.369218 0.35224617 0.956188 0.94595253 0.533171 0.50992686 0.79767 0.79503536
97 0.2425 0.37789798 0.36087328 0.9632211 0.9516029 0.545766 0.5219817 0.798364 0.7952745
98 0.245 0.387254 0.36977482 0.97015697 0.95767677 0.55859697 0.5345222 0.799051 0.7956592
99 0.2475 0.39651 0.37906802 0.975582 0.96404636 0.571861 0.5475904 0.79968107 0.796124
100 0.25 0.40613902 0.38820338 0.982017 0.9697778 0.585142 0.56017476 0.800151 0.79633343
101 0.2525 0.41621 0.39729586 0.98815894 0.97518337 0.598025 0.5723533 0.800483 0.79667133
102 0.255 0.42485803 0.40683645 0.99381006 0.98097324 0.61100805 0.5849746 0.800807 0.79755914
103 0.2575 0.43493998 0.41652283 0.99925196 0.9864392 0.623536 0.5975735 0.801151 0.7983345
104 0.26 0.44481903 0.42653775 1.00448 0.9921571 0.635992 0.6106435 0.801387 0.7991462
105 0.2625 0.453829 0.43696064 1.01019 0.99796724 0.648337 0.624226 0.801841 0.79985565
106 0.265 0.46381098 0.44775876 1.01513 1.0040678 0.66150403 0.6384263 0.802024 0.8004919
107 0.2675 0.474904 0.45889476 1.0202299 1.0098293 0.67466503 0.6529612 0.802395 0.8006842
108 0.27 0.48505202 0.46966887 1.02501 1.0149863 0.688064 0.6670018 0.80244994 0.8004124
109 0.2725 0.495521 0.47923034 1.03001 1.01853 0.70164895 0.67908037 0.80276996 0.79950917
110 0.275 0.506706 0.48876458 1.03496 1.0219626 0.715162 0.6909225 0.80282605 0.7987919
111 0.2775 0.517708 0.49852896 1.03907 1.0256121 0.728587 0.7029857 0.80309296 0.79831105
112 0.28 0.528067 0.5080695 1.0437801 1.0284647 0.74151003 0.7144704 0.803175 0.7974396
113 0.28250000000000003 0.53866 0.5171714 1.04837 1.0306772 0.75410795 0.725193 0.80345404 0.7963452
114 0.28500000000000003 0.549244 0.52687013 1.05234 1.0331752 0.76697 0.73659354 0.80361396 0.79538727
115 0.28750000000000003 0.560778 0.536716 1.05634 1.0351334 0.77996695 0.747897 0.80378807 0.7941433
116 0.29 0.57187796 0.54703903 1.06067 1.0371108 0.7931 0.7596064 0.803941 0.79297596
117 0.2925 0.582939 0.55917615 1.06449 1.0408528 0.80654 0.7738632 0.804008 0.79260385
118 0.295 0.595737 0.57203245 1.06792 1.0456729 0.8204371 0.7890259 0.804176 0.7931293
119 0.2975 0.607877 0.5848715 1.07133 1.0509799 0.83432704 0.80421865 0.80425406 0.7941618
120 0.3 0.61932695 0.5976769 1.07488 1.0558901 0.84751403 0.8189814 0.804374 0.79530776
121 0.3025 0.631202 0.6106291 1.07759 1.06092 0.86066806 0.83370584 0.80450594 0.79683566
122 0.305 0.643335 0.62331367 1.08091 1.0659573 0.873701 0.8481201 0.804655 0.7984896
123 0.3075 0.654645 0.63561535 1.0835099 1.070327 0.88636005 0.86190605 0.80492896 0.79979885
124 0.31 0.66630197 0.6477049 1.0863299 1.0739416 0.898883 0.8750415 0.805105 0.8008952
125 0.3125 0.678884 0.6591211 1.08891 1.0776664 0.9120439 0.88743126 0.80540705 0.8023083
126 0.315 0.691088 0.67078376 1.09109 1.0814857 0.925295 0.9000594 0.805642 0.80381715
127 0.3175 0.703996 0.6829933 1.09392 1.0849636 0.938843 0.9131564 0.8059521 0.8049818
128 0.32 0.717211 0.6956659 1.09583 1.0876542 0.952482 0.92643845 0.80618703 0.8055918
129 0.3225 0.730174 0.7071672 1.0979099 1.0887088 0.965809 0.9379966 0.80661 0.8052839
130 0.325 0.742537 0.7179514 1.1001 1.0893006 0.978714 0.94867015 0.80701 0.80476797
131 0.3275 0.75548005 0.7294705 1.1023899 1.0903392 0.991513 0.9602541 0.807464 0.8044082
132 0.33 0.768067 0.7416399 1.10414 1.091511 1.00407 0.9725237 0.80782 0.8040737
133 0.3325 0.78017604 0.7532749 1.10651 1.0924531 1.01633 0.98402464 0.80819595 0.8038608
134 0.335 0.792854 0.764297 1.10805 1.093394 1.02878 0.99497736 0.808666 0.80362797
135 0.3375 0.806021 0.77801675 1.1102 1.0961406 1.04184 1.0088234 0.809233 0.8048233
136 0.34 0.819854 0.79245377 1.1117 1.0980632 1.05464 1.0229101 0.80975604 0.8056272
137 0.3425 0.83305395 0.8061882 1.1133101 1.0995018 1.06765 1.0361327 0.810349 0.80621016
138 0.34500000000000003 0.846807 0.8201934 1.11466 1.1008062 1.0807 1.0495534 0.81114703 0.80671644
139 0.34750000000000003 0.860466 0.8339283 1.1161 1.1018828 1.09332 1.0626445 0.811809 0.8070891
140 0.35000000000000003 0.873576 0.84684545 1.11724 1.1019663 1.1056 1.0745465 0.812952 0.80699086
141 0.3525 0.886845 0.85961676 1.11808 1.1023979 1.118 1.0863966 0.81388 0.8072063
142 0.355 0.89968705 0.87160116 1.1192 1.1022601 1.12967 1.0973293 0.81536204 0.80706906
143 0.3575 0.91270506 0.8843027 1.11993 1.1018 1.1414499 1.1087141 0.816544 0.8068565
144 0.36 0.92646503 0.89694273 1.12054 1.1028787 1.15381 1.1204988 0.81815404 0.807771
145 0.3625 0.94029397 0.90996444 1.1211901 1.1040516 1.16611 1.1326432 0.81978905 0.8088071
146 0.365 0.95374 0.9235512 1.12169 1.1049863 1.17819 1.1452413 0.821692 0.8096893
147 0.3675 0.967772 0.93691933 1.1221 1.1058888 1.1904299 1.1575866 0.82352304 0.81060576
148 0.37 0.98235893 0.94917405 1.12255 1.106082 1.20256 1.1687022 0.82526904 0.8110187
149 0.3725 0.995788 0.96142006 1.1229 1.1058836 1.21433 1.1795676 0.827487 0.8113489
150 0.375 1.00898 0.9767722 1.12321 1.1079767 1.22557 1.1929288 0.829466 0.81494236
151 0.3775 1.02244 0.9915261 1.1237199 1.1095637 1.23689 1.2055448 0.831651 0.81823146
152 0.38 1.0359 1.0045625 1.12408 1.1099102 1.24805 1.2162532 0.83345497 0.82058954
153 0.3825 1.04921 1.0175705 1.12448 1.1102326 1.25917 1.2268902 0.836406 0.822972
154 0.385 1.06276 1.0323566 1.12473 1.111489 1.27044 1.2392426 0.838395 0.8262774
155 0.3875 1.0768 1.0479971 1.12494 1.1132431 1.2816501 1.252476 0.84075606 0.8299959
156 0.39 1.09092 1.0638759 1.1250999 1.1147751 1.29309 1.2657752 0.843449 0.8336632
157 0.3925 1.10503 1.0797123 1.12543 1.1163285 1.30399 1.278968 0.845947 0.837451
158 0.395 1.119 1.0951823 1.12538 1.1179974 1.31478 1.2915921 0.848598 0.8417156
159 0.3975 1.13239 1.109613 1.12572 1.1182525 1.32576 1.3028495 0.851716 0.8450074
160 0.4 1.14589 1.12274 1.12584 1.1171821 1.33591 1.3126156 0.8548449 0.84725285
161 0.4025 1.15942 1.1351484 1.12607 1.1156912 1.34613 1.3215052 0.85786 0.84934026
162 0.405 1.17224 1.147386 1.12625 1.1137428 1.3564401 1.3300204 0.86156607 0.8512356
163 0.40750000000000003 1.18555 1.1590452 1.12629 1.1119959 1.36667 1.3381311 0.864599 0.85317826
164 0.41000000000000003 1.19963 1.1723917 1.1265401 1.1118978 1.37624 1.3482074 0.868842 0.85640836
165 0.41250000000000003 1.2135999 1.1857389 1.12653 1.1119027 1.387 1.3582143 0.87273407 0.85986865
166 0.41500000000000004 1.22703 1.1982392 1.1266999 1.1115648 1.39691 1.3671815 0.87694 0.863336
167 0.4175 1.24095 1.2106531 1.12673 1.1117932 1.40662 1.3760091 0.880961 0.867536
168 0.42 1.25456 1.2223847 1.1269901 1.1116291 1.4159501 1.3840147 0.885203 0.8715647
169 0.4225 1.26758 1.2329738 1.1272 1.1106714 1.42557 1.3906626 0.890339 0.8751179
170 0.425 1.28051 1.2437397 1.12729 1.1097348 1.43472 1.397352 0.894354 0.8788446
171 0.4275 1.29338 1.255764 1.12783 1.1088183 1.4435 1.404938 0.898795 0.88298297
172 0.43 1.30597 1.2686017 1.1279399 1.107928 1.45262 1.4131262 0.90405804 0.8873683
173 0.4325 1.3194599 1.2817458 1.12835 1.1072215 1.46163 1.4217064 0.90931696 0.89180285
174 0.435 1.33303 1.2948058 1.12842 1.1064272 1.47056 1.430302 0.913663 0.89599997
175 0.4375 1.34589 1.3076184 1.12877 1.1056993 1.47907 1.4388219 0.919296 0.9000597
176 0.44 1.3589599 1.3203142 1.12901 1.1052821 1.48786 1.4472347 0.924824 0.9043224
177 0.4425 1.37259 1.3327446 1.12942 1.1049572 1.49617 1.4553636 0.930349 0.9086312
178 0.445 1.3853099 1.3443213 1.12973 1.1043614 1.50445 1.4627156 0.93526804 0.91262865
179 0.4475 1.3968999 1.3556077 1.1301 1.1040163 1.5125201 1.469851 0.941865 0.916849
180 0.45 1.4095299 1.3667738 1.13066 1.1040775 1.5201199 1.4769199 0.947284 0.92147887
181 0.4525 1.42208 1.3777285 1.13114 1.1040053 1.5279701 1.4837034 0.952831 0.92610276
182 0.455 1.43416 1.3885181 1.13182 1.1036265 1.53597 1.4901264 0.959544 0.9306947
183 0.4575 1.44685 1.3999861 1.13245 1.1044171 1.5432 1.4974545 0.96619093 0.93624413
184 0.46 1.4592 1.411403 1.13336 1.1047406 1.5504999 1.5044537 0.97241294 0.94167507
185 0.4625 1.47203 1.4224672 1.1341 1.1041992 1.5583501 1.5106063 0.97913504 0.94683754
186 0.465 1.48414 1.433279 1.1351 1.103647 1.56529 1.516283 0.986855 0.95225734
187 0.4675 1.49625 1.4449952 1.13644 1.103895 1.57229 1.5229268 0.993217 0.95841676
188 0.47000000000000003 1.5074201 1.4572235 1.13784 1.105189 1.57877 1.5303049 1.00043 0.9653344
189 0.47250000000000003 1.5189099 1.4685631 1.13917 1.1062679 1.58586 1.536753 1.00845 0.97213364
190 0.47500000000000003 1.53079 1.4801743 1.14077 1.1081046 1.59188 1.5437174 1.0150399 0.9794582
191 0.47750000000000004 1.5419301 1.4912026 1.14257 1.1095254 1.59848 1.5500789 1.02276 0.9864112
192 0.48 1.5531001 1.5016998 1.14401 1.1106468 1.6048799 1.5559098 1.03098 0.993099
193 0.4825 1.56504 1.512394 1.14607 1.1116241 1.6106899 1.561713 1.0391101 0.99992394
194 0.485 1.57664 1.5229645 1.14741 1.1121634 1.6168501 1.5670233 1.04669 1.0068251
195 0.4875 1.5877401 1.5339947 1.14975 1.1124713 1.6228099 1.572331 1.0555 1.0140809
196 0.49 1.5985599 1.5449743 1.15159 1.1128969 1.62824 1.577678 1.06407 1.0213532
197 0.4925 1.60941 1.5560379 1.15358 1.1137725 1.6338499 1.5833505 1.07205 1.0287939
198 0.495 1.6199701 1.5667856 1.15564 1.11479 1.6394501 1.5888278 1.08058 1.0363013
199 0.4975 1.63039 1.577296 1.15797 1.1170795 1.6449299 1.5946316 1.08956 1.0447618
200 0.5 1.63992 1.5877064 1.1601701 1.1201619 1.64985 1.600568 1.09768 1.0539058


==> graphs/tire/results_q2.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.037341602 -0.037331 -0.060489204 -0.060281217 0.0750444 0.07453333 0.049589 0.049643885
2 0.005 -0.037367 -0.037273027 -0.060495503 -0.0601899 0.0750725 0.0743862 0.049576 0.04958606
3 0.0075 -0.0373681 -0.037237916 -0.060501404 -0.060132474 0.074890204 0.07428861 0.0495967 0.04954094
4 0.01 -0.037399303 -0.037208445 -0.060486402 -0.060085535 0.0751256 0.074201606 0.0495922 0.049503017
5 0.0125 -0.0374461 -0.037212778 -0.0604281 -0.060101073 0.075008 0.07417835 0.0495476 0.049490675
6 0.015 -0.0374443 -0.037240278 -0.060459 -0.060162593 0.0748552 0.07419902 0.0495745 0.04948983
7 0.0175 -0.0374629 -0.037260033 -0.060518403 -0.060211536 0.0746688 0.07420572 0.049618803 0.049479667
8 0.02 -0.037477203 -0.03727303 -0.0605541 -0.06024906 0.074603 0.07420619 0.0495863 0.04946382
9 0.0225 -0.037431203 -0.03730258 -0.060486298 -0.060312536 0.074330404 0.07424962 0.049558 0.049473416
10 0.025 -0.037463702 -0.03736105 -0.0604459 -0.060411867 0.074198805 0.07437041 0.0495264 0.049536046
11 0.0275 -0.0374376 -0.037402797 -0.060481798 -0.060484547 0.074228905 0.074458286 0.049580198 0.049576603
12 0.03 -0.0374097 -0.037445318 -0.060456302 -0.06055766 0.0742555 0.074546956 0.0495708 0.049617205
13 0.0325 -0.0373987 -0.037496954 -0.0604737 -0.060644653 0.074272804 0.07465269 0.0495383 0.049668208
14 0.035 -0.0373957 -0.037543993 -0.0604829 -0.06072412 0.0742932 0.074749306 0.049605202 0.049712624
15 0.0375 -0.037371602 -0.037569564 -0.0604742 -0.060770083 0.0742893 0.07480405 0.0495839 0.049728174
16 0.04 -0.0373427 -0.03760689 -0.060489204 -0.060836878 0.074305706 0.07488405 0.049574 0.049757715
17 0.0425 -0.0373253 -0.037643403 -0.060473103 -0.060902327 0.0743139 0.07496046 0.0495223 0.049788296
18 0.045 -0.037317198 -0.03769768 -0.0604767 -0.06099258 0.0741645 0.075058304 0.049496002 0.049855437
19 0.0475 -0.037304603 -0.037733268 -0.0604778 -0.061051518 0.0744001 0.075118504 0.0495813 0.049898505
20 0.05 -0.0372927 -0.037744626 -0.0604212 -0.06107057 0.074231304 0.075130284 0.0495884 0.049910095
21 0.0525 -0.037258 -0.0377267 -0.060435202 -0.061040718 0.0742748 0.07508274 0.049580403 0.04988379
22 0.055 -0.037294302 -0.03769812 -0.060530197 -0.060987975 0.0741522 0.07501709 0.0495792 0.049853
23 0.0575 -0.0372823 -0.03769065 -0.060508 -0.06096964 0.074269004 0.07499549 0.0495776 0.049849857
24 0.06 -0.0372543 -0.037700377 -0.060475897 -0.060982086 0.0745475 0.07501037 0.049522 0.04986683
25 0.0625 -0.037274502 -0.037709 -0.0604334 -0.06099362 0.0743864 0.07502451 0.0494802 0.049882777
26 0.065 -0.0372933 -0.037711024 -0.060442504 -0.06099505 0.0743549 0.075026415 0.049528103 0.04989017
27 0.0675 -0.037313398 -0.037708435 -0.060431402 -0.060989298 0.0743098 0.07501965 0.049555402 0.0498915
28 0.07 -0.0373597 -0.037703298 -0.060439903 -0.06098011 0.0741207 0.07500891 0.0496126 0.049889877
29 0.0725 -0.0373673 -0.037709754 -0.060447004 -0.06099044 0.0740503 0.075022556 0.0495796 0.049903937
30 0.075 -0.0374201 -0.037730582 -0.0604523 -0.06102484 0.074165605 0.075066306 0.0494893 0.04993737
31 0.0775 -0.037353303 -0.037740365 -0.0604977 -0.06104219 0.0742233 0.07508932 0.0495173 0.04995661
32 0.08 -0.037373003 -0.037737824 -0.060504403 -0.06104234 0.074188605 0.0750901 0.0494952 0.04995988
33 0.0825 -0.0374444 -0.037725467 -0.0604584 -0.061029788 0.074195 0.0750736 0.0494934 0.049949836
34 0.085 -0.0374102 -0.037709545 -0.060409304 -0.06101029 0.0742048 0.075049005 0.0494683 0.0499381
35 0.08750000000000001 -0.0374607 -0.037682164 -0.060373303 -0.060972173 0.074225806 0.07500177 0.0495334 0.049913727
36 0.09 -0.0374254 -0.037648756 -0.0604747 -0.060925167 0.074346505 0.074943505 0.049577 0.04988065
37 0.0925 -0.0374035 -0.037634093 -0.060458302 -0.060911138 0.0741995 0.074926004 0.0495241 0.04987214
38 0.095 -0.0374252 -0.03764116 -0.060457405 -0.06093483 0.0741949 0.0749541 0.049444 0.049885117
39 0.0975 -0.0373925 -0.037636664 -0.060454603 -0.060938697 0.074424796 0.07495801 0.049434703 0.049885746
40 0.1 -0.037379 -0.03764139 -0.060457405 -0.060955405 0.0743809 0.07497959 0.049438503 0.04991728
41 0.10250000000000001 -0.0373489 -0.03764222 -0.060494103 -0.060966652 0.0743248 0.0749945 0.049529903 0.04994336
42 0.105 -0.0374123 -0.037641384 -0.0604504 -0.0609744 0.074479505 0.07500554 0.0495877 0.049968272
43 0.1075 -0.0373441 -0.03764 -0.060406502 -0.060980137 0.074626304 0.075013764 0.0494909 0.049990006
44 0.11 -0.0373291 -0.037644364 -0.060410704 -0.06099689 0.0743382 0.075035565 0.049437903 0.050017457
45 0.1125 -0.037314903 -0.037646156 -0.0604756 -0.06101091 0.0746001 0.07505393 0.0494178 0.05004033
46 0.115 -0.0373029 -0.037642837 -0.060491502 -0.061016936 0.074504904 0.07506356 0.0494305 0.05005132
47 0.11750000000000001 -0.037327703 -0.037634075 -0.0605222 -0.061014008 0.074545406 0.07506392 0.0494476 0.050047368
48 0.12 -0.0372999 -0.037613567 -0.060430802 -0.060994085 0.0743115 0.075044006 0.049459003 0.050023552
49 0.1225 -0.0372412 -0.0375617 -0.060407 -0.0609254 0.0743146 0.07496345 0.0494735 0.049952835
50 0.125 -0.0372928 -0.037495907 -0.060459 -0.06083852 0.074298605 0.07485722 0.0494834 0.049856134
51 0.1275 -0.0372932 -0.037433572 -0.0604724 -0.060758233 0.0744156 0.074759506 0.049446102 0.04976416
52 0.13 -0.0372831 -0.037377175 -0.0605038 -0.060689557 0.0744746 0.07467598 0.0493781 0.04967794
53 0.1325 -0.0371751 -0.037335638 -0.060427498 -0.060647078 0.0744859 0.07462372 0.0493477 0.049607504
54 0.135 -0.0372486 -0.03726856 -0.060414102 -0.060558278 0.074538 0.07451349 0.0493686 0.04950542
55 0.1375 -0.037257902 -0.03726478 -0.0604267 -0.06057149 0.074356504 0.0745367 0.0494358 0.04949471
56 0.14 -0.037185203 -0.037318803 -0.060417004 -0.060679294 0.0742121 0.07468631 0.0494079 0.049569305
57 0.14250000000000002 -0.0371438 -0.03736248 -0.060457703 -0.060768705 0.0742937 0.07481386 0.0493609 0.04963988
58 0.145 -0.0370843 -0.037385028 -0.060451902 -0.060822614 0.07418191 0.07490052 0.0493895 0.04968978
59 0.1475 -0.0370576 -0.037396375 -0.060491104 -0.060859013 0.074398205 0.07496824 0.0494087 0.04972718
60 0.15 -0.0370478 -0.037374955 -0.0604796 -0.060843762 0.0745541 0.074980095 0.0493711 0.049725525
61 0.1525 -0.0369932 -0.037371293 -0.0604581 -0.060862303 0.0745151 0.07503165 0.0493832 0.04974527
62 0.155 -0.0369695 -0.037360437 -0.060417403 -0.06086942 0.0747064 0.07506711 0.049384702 0.049756672
63 0.1575 -0.0369063 -0.03735776 -0.060452502 -0.06089237 0.0749323 0.07512172 0.0493819 0.04978296
64 0.16 -0.0368179 -0.03734552 -0.060495 -0.06089861 0.075102106 0.075154796 0.0493577 0.04979342
65 0.1625 -0.036699798 -0.037338436 -0.060472704 -0.060912725 0.0749621 0.07519334 0.0493806 0.049811687
66 0.165 -0.036674 -0.03733234 -0.0605155 -0.060930204 0.0745869 0.07523359 0.049363 0.04983239
67 0.1675 -0.0367928 -0.037316356 -0.0605313 -0.060930874 0.0749889 0.07525364 0.049419 0.049834512
68 0.17 -0.036867402 -0.03731582 -0.060504902 -0.06095338 0.0747641 0.07529387 0.0494692 0.049857594
69 0.17250000000000001 -0.0368842 -0.037329655 -0.060455002 -0.060999054 0.0745874 0.07535796 0.0494305 0.049893722
70 0.17500000000000002 -0.0368299 -0.037318397 -0.0604373 -0.061003327 0.0745792 0.0753695 0.0493655 0.049894284
71 0.1775 -0.036819603 -0.037309878 -0.0605003 -0.06101162 0.074730806 0.07538586 0.049371403 0.049898185
72 0.18 -0.0367652 -0.037321355 -0.060499 -0.061053075 0.0749038 0.07544183 0.049331002 0.049928192
73 0.1825 -0.0367628 -0.037335988 -0.060478505 -0.061099626 0.075014405 0.0755045 0.0492806 0.049962375
74 0.185 -0.0367692 -0.03734399 -0.060466703 -0.061134566 0.0746987 0.07555423 0.0493 0.049988423
75 0.1875 -0.0367847 -0.037343513 -0.060410798 -0.06115506 0.0745794 0.0755866 0.049413 0.0500035
76 0.19 -0.03689 -0.037328042 -0.060415503 -0.06115168 0.0746081 0.07558927 0.0494246 0.049999155
77 0.1925 -0.036873702 -0.037301775 -0.0604784 -0.061130363 0.0747579 0.07556959 0.0493785 0.049980666
78 0.195 -0.036859702 -0.037268452 -0.0605763 -0.061097454 0.074468 0.07553588 0.0493072 0.0499532
79 0.1975 -0.0367755 -0.037214726 -0.0605673 -0.06103123 0.0746899 0.075462304 0.049276303 0.04989969
80 0.2 -0.0367568 -0.037168257 -0.060507204 -0.060977306 0.0749388 0.07540355 0.0492772 0.04985551
81 0.2025 -0.036804102 -0.037130035 -0.0604257 -0.060937732 0.074945204 0.07535963 0.049360704 0.049816526
82 0.20500000000000002 -0.0368577 -0.037106395 -0.060403902 -0.06092174 0.074866496 0.07534199 0.0492987 0.049794026
83 0.20750000000000002 -0.0368211 -0.037089642 -0.0604272 -0.060916778 0.074780606 0.075335585 0.049265098 0.049778294
84 0.21 -0.036804598 -0.037068527 -0.0605277 -0.060903884 0.074847504 0.075316586 0.0493244 0.049753916
85 0.2125 -0.0367776 -0.03703959 -0.0605957 -0.060879648 0.0748505 0.075279646 0.049349498 0.04971557
86 0.215 -0.0367137 -0.03701202 -0.0606119 -0.060859006 0.074845806 0.07524543 0.0492286 0.04967728
87 0.2175 -0.0367218 -0.036985766 -0.060594797 -0.0608399 0.0745864 0.07521101 0.0492689 0.049638957
88 0.22 -0.036788203 -0.036960702 -0.0605489 -0.06082341 0.074586704 0.07517604 0.0493321 0.049599417
89 0.2225 -0.036779 -0.03695594 -0.060443003 -0.060840797 0.0749391 0.07517974 0.049333002 0.049584605
90 0.225 -0.036776703 -0.0370094 -0.0604586 -0.060943563 0.074875705 0.07529841 0.049401503 0.049652662
91 0.2275 -0.0367654 -0.037100427 -0.060441203 -0.06110082 0.0746584 0.07548966 0.0493246 0.049773287
92 0.23 -0.0367357 -0.037202824 -0.0605431 -0.06127423 0.0746878 0.07570099 0.049286198 0.049908932
93 0.2325 -0.036705803 -0.03726904 -0.060582202 -0.061389584 0.0749019 0.075838 0.049324002 0.04999358
94 0.23500000000000001 -0.0367351 -0.037286427 -0.0604914 -0.061425805 0.074794196 0.0758758 0.0493774 0.050011512
95 0.23750000000000002 -0.0367343 -0.037270974 -0.060479898 -0.06140954 0.0745588 0.07584941 0.0493463 0.049986444
96 0.24 -0.0367274 -0.03724879 -0.060475804 -0.061383154 0.0743267 0.075810544 0.0493442 0.049952473
97 0.2425 -0.0367703 -0.037210733 -0.060452502 -0.06133147 0.0748149 0.075740635 0.0493763 0.049897656
98 0.245 -0.0366942 -0.03715525 -0.0604604 -0.061253447 0.0749048 0.075639196 0.0493447 0.049820896
99 0.2475 -0.0366492 -0.037085474 -0.060581703 -0.061154265 0.0746399 0.075511694 0.0492527 0.04972539
100 0.25 -0.036641102 -0.037010543 -0.060571004 -0.061047055 0.074710004 0.075372785 0.0492868 0.04962132
101 0.2525 -0.0366843 -0.03695826 -0.060514 -0.06097698 0.074617796 0.075277634 0.049235 0.049545016
102 0.255 -0.0367052 -0.036924686 -0.0605084 -0.060936578 0.075042404 0.07521868 0.0492464 0.049507543
103 0.2575 -0.03677 -0.036906388 -0.060558897 -0.06092341 0.074675 0.07519251 0.0492048 0.049494416
104 0.26 -0.0367472 -0.036890324 -0.0606165 -0.060914535 0.07441 0.07517153 0.0492293 0.049484495
105 0.2625 -0.0365847 -0.036870986 -0.0606094 -0.060900815 0.0749986 0.07514394 0.0491525 0.049470235
106 0.265 -0.036564402 -0.03685379 -0.060687203 -0.060890406 0.0750825 0.07512047 0.049198203 0.049458414
107 0.2675 -0.0366286 -0.03683149 -0.060721602 -0.06087145 0.0746333 0.07508497 0.0491673 0.04943808
108 0.27 -0.0366457 -0.036802623 -0.0607389 -0.060840365 0.07450151 0.07503426 0.049138002 0.04940706
109 0.2725 -0.036680203 -0.036773723 -0.0606624 -0.060806878 0.0749737 0.07497909 0.049171902 0.049371697
110 0.275 -0.0366924 -0.036759295 -0.0605154 -0.060797002 0.0749388 0.07495215 0.0491915 0.049352404
111 0.2775 -0.0366873 -0.03676125 -0.060640104 -0.06081396 0.074551396 0.07495771 0.0491875 0.049352333
112 0.28 -0.036628302 -0.036763348 -0.0607136 -0.060829926 0.074643 0.07496043 0.0491803 0.0493502
113 0.28250000000000003 -0.036622502 -0.036769286 -0.0606259 -0.060850646 0.0749475 0.074968286 0.0492149 0.049351618
114 0.28500000000000003 -0.0365313 -0.036775 -0.060635604 -0.060872465 0.0749778 0.07497651 0.0492405 0.049353216
115 0.28750000000000003 -0.0365697 -0.036769833 -0.060669202 -0.06087743 0.07456341 0.07496216 0.0492415 0.04933943
116 0.29 -0.036673002 -0.036755387 -0.060668897 -0.060869314 0.0746071 0.074930355 0.049286302 0.049314052
117 0.2925 -0.0367014 -0.0367123 -0.060632803 -0.060819782 0.0749852 0.07484835 0.0493078 0.04925755
118 0.295 -0.0366212 -0.03668071 -0.060658302 -0.060792085 0.0746857 0.07479338 0.049283 0.04921933
119 0.2975 -0.036584802 -0.036656316 -0.060637802 -0.060777064 0.074652 0.074754946 0.0493371 0.0491924
120 0.3 -0.0366002 -0.036642596 -0.0606984 -0.060780585 0.0747675 0.07473735 0.0493474 0.049178246
121 0.3025 -0.0365583 -0.03664502 -0.060709205 -0.060811758 0.0748658 0.07475268 0.0493591 0.04918525
122 0.305 -0.0365774 -0.03663747 -0.0606759 -0.060827084 0.0746432 0.0747494 0.0493325 0.049180496
123 0.3075 -0.0365971 -0.0366059 -0.0607574 -0.060803432 0.074816 0.07469788 0.049360402 0.049144108
124 0.31 -0.0366561 -0.0365793 -0.0608351 -0.060788374 0.074731104 0.074654154 0.0493316 0.049111295
125 0.3125 -0.036657803 -0.036588088 -0.060847905 -0.06082982 0.0747852 0.07467899 0.0493786 0.04912184
126 0.315 -0.036600802 -0.03663728 -0.0608405 -0.060935553 0.0748839 0.07478211 0.049361 0.049186688
127 0.3175 -0.0365331 -0.03666989 -0.060987096 -0.061015617 0.0747508 0.074851416 0.0493002 0.049228862
128 0.32 -0.0365699 -0.03667343 -0.0609647 -0.061050173 0.0746452 0.07486168 0.0492566 0.04923137
129 0.3225 -0.0365831 -0.036630686 -0.0609346 -0.061008103 0.0748241 0.074777745 0.049252503 0.049171433
130 0.325 -0.0365652 -0.036580466 -0.0609604 -0.060952544 0.074972205 0.07467821 0.0491952 0.049100637
131 0.3275 -0.036588904 -0.03654029 -0.0609666 -0.060914464 0.0746727 0.07459896 0.049110003 0.049042825
132 0.33 -0.036617603 -0.03649911 -0.061057903 -0.060876217 0.0745702 0.07451792 0.0491653 0.04898384
133 0.3325 -0.036593102 -0.036462706 -0.0611605 -0.06084546 0.0748097 0.074446656 0.0491801 0.048930116
134 0.335 -0.036578 -0.036429297 -0.0611414 -0.060817767 0.075049505 0.07438113 0.049101498 0.048880443
135 0.3375 -0.0365551 -0.03645006 -0.0611552 -0.060885336 0.074643396 0.07442758 0.0491013 0.04890329
136 0.34 -0.03653 -0.0364532 -0.0612392 -0.06092731 0.0744772 0.07443796 0.0490814 0.048898704
137 0.3425 -0.0365877 -0.036443774 -0.0612243 -0.060947713 0.0749372 0.074422896 0.049086403 0.048877798
138 0.34500000000000003 -0.0365359 -0.036427744 -0.061315697 -0.060958263 0.074837 0.07439461 0.049056802 0.04884821
139 0.34750000000000003 -0.036520902 -0.036407754 -0.061359603 -0.06096163 0.0744929 0.07435783 0.0490374 0.048813038
140 0.35000000000000003 -0.0365849 -0.03638036 -0.0614298 -0.06095013 0.0746534 0.07430287 0.048975803 0.048764523
141 0.3525 -0.0366019 -0.036361348 -0.061515 -0.060952026 0.0744268 0.074265644 0.0490069 0.04872951
142 0.355 -0.0365647 -0.036324643 -0.0614752 -0.060923576 0.074776106 0.07419245 0.0489429 0.04867148
143 0.3575 -0.0365515 -0.036277603 -0.0615089 -0.06088108 0.074850604 0.074098766 0.0488751 0.048599046
144 0.36 -0.036529 -0.036278382 -0.061606802 -0.06091562 0.074521504 0.07410333 0.0489341 0.04859377
145 0.3625 -0.0365541 -0.036277913 -0.0616045 -0.060949285 0.0747365 0.07410593 0.048944 0.048588276
146 0.365 -0.0365434 -0.036264382 -0.0616585 -0.06096334 0.0749668 0.07408229 0.0489261 0.04856608
147 0.3675 -0.0365474 -0.036252007 -0.061659005 -0.060978997 0.074621804 0.07406118 0.0489319 0.048545387
148 0.37 -0.0365622 -0.036219124 -0.061683204 -0.06095871 0.0744197 0.07399788 0.0489407 0.048497263
149 0.3725 -0.0365888 -0.036184844 -0.0616852 -0.060935564 0.07472911 0.07393065 0.048999302 0.048447963
150 0.375 -0.0365896 -0.036214653 -0.061772298 -0.060996946 0.0749552 0.073985904 0.0489645 0.048493132
151 0.3775 -0.0365807 -0.036230113 -0.0616798 -0.06103296 0.0746201 0.07401145 0.048900302 0.048518434
152 0.38 -0.0365281 -0.03620787 -0.0617548 -0.061004747 0.0745399 0.07396014 0.0489465 0.048492923
153 0.3825 -0.0365122 -0.03618639 -0.061769098 -0.060977835 0.074790604 0.07391044 0.049026903 0.048467856
154 0.385 -0.0365685 -0.03619523 -0.0617792 -0.06100271 0.0749169 0.07392243 0.0489812 0.048482746
155 0.3875 -0.0365757 -0.036220383 -0.0617518 -0.061055597 0.0746631 0.073967636 0.048991002 0.04851892
156 0.39 -0.0365418 -0.036240097 -0.061704304 -0.061099865 0.0743697 0.07400158 0.048974004 0.04854673
157 0.3925 -0.036561 -0.036263958 -0.0617412 -0.061150152 0.0746575 0.07404371 0.0489316 0.048579913
158 0.395 -0.0365557 -0.036310613 -0.0617397 -0.0612335 0.0747234 0.07413059 0.0489645 0.04864303
159 0.3975 -0.0365243 -0.03631041 -0.0616574 -0.061237264 0.074355505 0.074121125 0.048971202 0.04864453
160 0.4 -0.036568902 -0.03626692 -0.0616844 -0.061167534 0.074488305 0.07402279 0.0489745 0.04858892
161 0.4025 -0.036535002 -0.03621498 -0.061647803 -0.06108218 0.07466891 0.073906414 0.0490309 0.048522696
162 0.405 -0.0364715 -0.03614832 -0.0616281 -0.060971703 0.0746034 0.073759675 0.0490167 0.04843728
163 0.40750000000000003 -0.0365735 -0.036087498 -0.061615404 -0.060870524 0.07450011 0.073625475 0.048965003 0.048360217
164 0.41000000000000003 -0.0365922 -0.036078133 -0.0616229 -0.060855485 0.07471871 0.07359641 0.0489568 0.048353333
165 0.41250000000000003 -0.036505 -0.036071107 -0.061588503 -0.060843762 0.074393705 0.07357232 0.0490445 0.04835058
166 0.41500000000000004 -0.0365539 -0.036051556 -0.0616041 -0.060809594 0.074534796 0.07352329 0.0490162 0.048332777
167 0.4175 -0.0365756 -0.0360492 -0.0615965 -0.060803127 0.074505 0.07351033 0.0490546 0.048339564
168 0.42 -0.036495302 -0.03603461 -0.0615851 -0.060775775 0.0744436 0.07347283 0.0491056 0.048330005
169 0.4225 -0.0365673 -0.035995588 -0.0615973 -0.06070721 0.0744955 0.07338593 0.049163602 0.048287287
170 0.425 -0.036521103 -0.03595886 -0.0615587 -0.06064288 0.0746156 0.07330387 0.049154203 0.04824675
171 0.4275 -0.0364932 -0.035922196 -0.061655402 -0.060578614 0.0747061 0.07322117 0.049130898 0.048207004
172 0.43 -0.03663 -0.035886217 -0.061590202 -0.06051555 0.0747992 0.07313931 0.0491222 0.04816842
173 0.4325 -0.0365829 -0.035856273 -0.0616679 -0.060462918 0.0746124 0.073069595 0.049120102 0.04813763
174 0.435 -0.036556598 -0.03582384 -0.061653 -0.060406547 0.0745161 0.07299464 0.049208302 0.048102953
175 0.4375 -0.0365729 -0.035803314 -0.0615924 -0.06036985 0.074729405 0.07294492 0.0492253 0.048085116
176 0.44 -0.0365369 -0.035821006 -0.0617086 -0.06039695 0.0744862 0.07297388 0.049245503 0.04812365
177 0.4425 -0.0365284 -0.03585506 -0.061716 -0.06045189 0.0743357 0.073036306 0.0491807 0.048185926
178 0.445 -0.03656 -0.035880655 -0.061658602 -0.060492434 0.0744183 0.07308214 0.049202003 0.048236262
179 0.4475 -0.0365208 -0.035910007 -0.0617525 -0.060535796 0.07443371 0.073135 0.0492623 0.048292007
180 0.45 -0.0366062 -0.035946902 -0.0617205 -0.0605868 0.074607804 0.07320209 0.049169 0.04835865
181 0.4525 -0.036636703 -0.035975955 -0.061730802 -0.06062442 0.0744415 0.07325317 0.0491551 0.04841497
182 0.455 -0.0365232 -0.035991974 -0.061725803 -0.060639646 0.0741261 0.07327745 0.049206402 0.048454445
183 0.4575 -0.0365417 -0.03602853 -0.0617116 -0.060689576 0.074554905 0.07334342 0.0492221 0.048521217
184 0.46 -0.0365731 -0.03605096 -0.0616905 -0.060715105 0.074547604 0.073380254 0.0492173 0.048569944
185 0.4625 -0.0365394 -0.036045805 -0.061725 -0.060691368 0.0741667 0.07336094 0.0493039 0.04857746
186 0.465 -0.0365285 -0.036033854 -0.061660703 -0.060652267 0.0742737 0.07332925 0.0492817 0.04856487
187 0.4675 -0.036530502 -0.03602966 -0.0616205 -0.0606256 0.074265204 0.073311895 0.0492835 0.048563194
188 0.47000000000000003 -0.0366275 -0.036044896 -0.0616135 -0.060636442 0.0744259 0.07333576 0.0492889 0.048582952
189 0.47250000000000003 -0.036622103 -0.03604959 -0.0615076 -0.06063403 0.0741814 0.07334068 0.0493017 0.048584927
190 0.47500000000000003 -0.036588203 -0.036068648 -0.0614496 -0.06065579 0.0747182 0.07337456 0.0493798 0.04860794
191 0.47750000000000004 -0.036549103 -0.03607672 -0.061423 -0.06065915 0.0744868 0.0733863 0.0493006 0.04861639
192 0.48 -0.0365444 -0.036075514 -0.0614147 -0.06064692 0.0743499 0.07337929 0.049287703 0.048612904
193 0.4825 -0.036569603 -0.03606881 -0.0614275 -0.060624994 0.0746465 0.07336097 0.0494217 0.048602123
194 0.485 -0.0365713 -0.036039535 -0.061341297 -0.06056417 0.0745013 0.0732961 0.0494144 0.048561856
195 0.4875 -0.036616903 -0.035998862 -0.0612584 -0.060483184 0.0741277 0.073207624 0.0493816 0.048506573
196 0.49 -0.0366025 -0.03596283 -0.0613431 -0.06041016 0.0742873 0.07312878 0.049412 0.048457824
197 0.4925 -0.0366119 -0.03593849 -0.061276503 -0.06035712 0.0744739 0.073073745 0.0493664 0.048425317
198 0.495 -0.0365981 -0.035911065 -0.061262 -0.06029882 0.07417881 0.07301217 0.0493439 0.04839012
199 0.4975 -0.0365598 -0.035916027 -0.061301302 -0.06028058 0.0742979 0.07303249 0.049400102 0.048406776
200 0.5 -0.0365847 -0.035951056 -0.061185997 -0.060310204 0.0745784 0.07310602 0.0493785 0.0484551


==> graphs/tire/results_q3.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.46301 -0.45502585 0.42956668 0.4361567 -0.400495 -0.39744973 0.43052834 0.42824343
2 0.005 -0.46608168 -0.458275 0.43488833 0.43970123 -0.39522168 -0.3943662 0.42481 0.42417917
3 0.0075 -0.46777666 -0.46147823 0.43999666 0.44347826 -0.390165 -0.39071935 0.41856334 0.41967982
4 0.01 -0.46963668 -0.46490392 0.444735 0.44759393 -0.38439834 -0.38684145 0.41173667 0.4148763
5 0.0125 -0.47034833 -0.4684378 0.44914833 0.4521553 -0.378745 -0.3823625 0.4046 0.40937155
6 0.015 -0.47093832 -0.4716208 0.45317668 0.45663178 -0.37274 -0.3772596 0.39757332 0.40320626
7 0.0175 -0.4711 -0.4744892 0.45693168 0.46073574 -0.36689666 -0.3722341 0.39046165 0.3971691
8 0.02 -0.47126 -0.476573 0.46014667 0.46400034 -0.36079332 -0.36698988 0.382745 0.39107797
9 0.0225 -0.47125334 -0.4780457 0.46357667 0.46685135 -0.35443833 -0.36112148 0.375665 0.38449427
10 0.025 -0.47130832 -0.4789979 0.46660668 0.4696612 -0.34792 -0.3541199 0.36799332 0.37698388
11 0.0275 -0.47121334 -0.47963777 0.46997833 0.47213283 -0.34092668 -0.3470947 0.361015 0.36946115
12 0.03 -0.471205 -0.48052347 0.47303167 0.47494522 -0.33338833 -0.33984563 0.35255 0.36166555
13 0.0325 -0.47111833 -0.48179337 0.47637832 0.47820145 -0.32559833 -0.33262235 0.344555 0.35385975
14 0.035 -0.47117335 -0.4830652 0.47957167 0.4815363 -0.31728333 -0.32512096 0.33744165 0.34574676
15 0.0375 -0.471145 -0.48381233 0.48232 0.4843354 -0.30869666 -0.31735843 0.32924333 0.33739337
16 0.04 -0.47115666 -0.48446643 0.48508 0.48716143 -0.30004 -0.30926943 0.320815 0.32871354
17 0.0425 -0.47123334 -0.48491377 0.48776 0.48971385 -0.29142332 -0.301035 0.31362167 0.3199219
18 0.045 -0.47123668 -0.48520958 0.48995 0.49180475 -0.28296 -0.29226962 0.30604666 0.31070206
19 0.0475 -0.47129834 -0.48544073 0.49182832 0.49371016 -0.27392834 -0.28389943 0.29799667 0.3018845
20 0.05 -0.47128 -0.48545867 0.49357834 0.49527043 -0.26514167 -0.2758818 0.28944832 0.2934359
21 0.0525 -0.47115666 -0.48533365 0.49473333 0.4965432 -0.25599667 -0.26819876 0.28065 0.2853241
22 0.055 -0.47099 -0.484304 0.49563333 0.49706918 -0.24709833 -0.2598744 0.271675 0.2766056
23 0.0575 -0.47022834 -0.4828772 0.49604 0.49734315 -0.23750667 -0.25098392 0.26167834 0.26729223
24 0.06 -0.469925 -0.48109198 0.49620333 0.4973559 -0.22833666 -0.24171409 0.25166833 0.25760117
25 0.0625 -0.46856335 -0.4791081 0.49535334 0.49719274 -0.21973167 -0.23246028 0.24141167 0.24795447
26 0.065 -0.46774834 -0.47696275 0.49449167 0.4968493 -0.21061666 -0.22333722 0.23156166 0.23846063
27 0.0675 -0.46600166 -0.47473788 0.49349 0.49639958 -0.20178834 -0.21435955 0.22115333 0.2291268
28 0.07 -0.46463168 -0.47232175 0.492225 0.49577254 -0.19299833 -0.20536381 0.21062 0.21979865
29 0.0725 -0.46285 -0.46987534 0.49033168 0.49517 -0.184355 -0.19635843 0.20047666 0.21048208
30 0.075 -0.461025 -0.46742022 0.48852167 0.49461764 -0.175265 -0.18736096 0.18985666 0.20119731
31 0.0775 -0.458 -0.46467268 0.48664 0.4937491 -0.16563167 -0.17846474 0.178825 0.1920479
32 0.08 -0.45485833 -0.46131253 0.48470166 0.492312 -0.15566383 -0.16921389 0.16775 0.18257402
33 0.0825 -0.450975 -0.45725155 0.48140165 0.4903151 -0.145612 -0.15911813 0.157095 0.17225243
34 0.085 -0.447365 -0.4530016 0.47989833 0.48810467 -0.135442 -0.14903656 0.1464455 0.16194448
35 0.08750000000000001 -0.44305 -0.44856128 0.47718167 0.48566914 -0.1252595 -0.13897099 0.13551116 0.1516632
36 0.09 -0.43823665 -0.44390658 0.475 0.4830294 -0.114722334 -0.12879834 0.12552583 0.14129624
37 0.0925 -0.433135 -0.4392122 0.47209334 0.48041564 -0.10443167 -0.118503585 0.115637 0.13082291
38 0.095 -0.42770332 -0.4342311 0.46980333 0.47768286 -0.09408333 -0.10808689 0.105722666 0.12023881
39 0.0975 -0.422585 -0.42930397 0.46706334 0.47490507 -0.083402164 -0.09794444 0.095177166 0.109927244
40 0.1 -0.41591668 -0.42370746 0.46356833 0.47164425 -0.0721535 -0.08707755 0.0848575 0.09893802
41 0.10250000000000001 -0.40866 -0.41783732 0.46029 0.4681634 -0.0611735 -0.07601264 0.074156836 0.08776933
42 0.105 -0.402705 -0.41213754 0.45623 0.464822 -0.050109167 -0.065276496 0.06311817 0.07691288
43 0.1075 -0.39528835 -0.40651065 0.45149833 0.46146506 -0.03908 -0.054966282 0.052082166 0.06649886
44 0.11 -0.38844 -0.40072453 0.447375 0.45797825 -0.028567834 -0.044723798 0.041013166 0.056199495
45 0.1125 -0.38146833 -0.39466012 0.44212332 0.45425555 -0.0181715 -0.034347966 0.030200167 0.045799613
46 0.115 -0.37531 -0.38823825 0.43737334 0.4502174 -0.008106234 -0.023830568 0.018824667 0.035313416
47 0.11750000000000001 -0.368035 -0.3813464 0.431495 0.44577318 0.0018733833 -0.013066336 0.0078779 0.024654474
48 0.12 -0.36133668 -0.37393075 0.42561334 0.44086862 0.01172955 -0.0020758195 -0.0033554668 0.013819517
49 0.1225 -0.35417834 -0.366045 0.41972834 0.4354102 0.021469167 0.00875661 -0.014972983 0.0031789371
50 0.125 -0.346945 -0.3576262 0.412895 0.42944086 0.031745333 0.019736893 -0.026867334 -0.0076123592
51 0.1275 -0.33826166 -0.3488504 0.40586 0.42326894 0.041847833 0.031201698 -0.038673833 -0.018880798
52 0.13 -0.33094 -0.33970764 0.39884335 0.41685048 0.0521295 0.042928126 -0.050162833 -0.030376066
53 0.1325 -0.32265332 -0.33037683 0.39215 0.4103012 0.062034834 0.054815758 -0.061629333 -0.04198323
54 0.135 -0.314315 -0.32220352 0.38570833 0.4043864 0.072431 0.06539549 -0.07119183 -0.05234646
55 0.1375 -0.30544335 -0.31444913 0.38028 0.39944193 0.082391836 0.07508408 -0.079686 -0.061173502
56 0.14 -0.29686832 -0.30647445 0.37598166 0.39509925 0.091902666 0.08429131 -0.0881635 -0.06872676
57 0.14250000000000002 -0.287855 -0.29830182 0.37155834 0.39060062 0.10257933 0.09354794 -0.09598917 -0.07624924
58 0.145 -0.27598 -0.28966993 0.36729333 0.385806 0.11468133 0.10317434 -0.102853 -0.08399401
59 0.1475 -0.26388833 -0.28026295 0.36322 0.38057837 0.1279795 0.11364799 -0.110655665 -0.09240323
60 0.15 -0.250905 -0.26888198 0.35780832 0.3743316 0.14148083 0.12655199 -0.11959667 -0.102895
61 0.1525 -0.23684333 -0.25687438 0.351745 0.36754748 0.15624583 0.13979062 -0.12830816 -0.1135876
62 0.155 -0.22302167 -0.24499615 0.34605333 0.36064532 0.17067833 0.15249048 -0.13647433 -0.12379281
63 0.1575 -0.20930667 -0.23222494 0.34057668 0.35306993 0.18373333 0.1658653 -0.144715 -0.13458164
64 0.16 -0.19784333 -0.22000828 0.33441168 0.3458129 0.195875 0.17866519 -0.152283 -0.14493078
65 0.1625 -0.186205 -0.20837426 0.32866332 0.33867785 0.20686166 0.19045095 -0.160079 -0.1545172
66 0.165 -0.174435 -0.19634834 0.32223332 0.3310466 0.21721166 0.20219405 -0.1678 -0.16416463
67 0.1675 -0.1636505 -0.18425164 0.31500334 0.32316795 0.22795667 0.21360491 -0.17651667 -0.1735764
68 0.17 -0.152298 -0.1724045 0.30615333 0.31489384 0.23823167 0.22424605 -0.18618 -0.18258773
69 0.17250000000000001 -0.140369 -0.1598082 0.29602334 0.3056137 0.24833 0.23515671 -0.19642167 -0.19205599
70 0.17500000000000002 -0.12785916 -0.14719148 0.28642 0.29614028 0.25926167 0.24586804 -0.207335 -0.20144689
71 0.1775 -0.115387 -0.13481598 0.275305 0.2868514 0.270345 0.25637951 -0.21765333 -0.21066074
72 0.18 -0.103563 -0.122229695 0.26517 0.27735323 0.27991334 0.26705167 -0.22813167 -0.22007327
73 0.1825 -0.09206217 -0.10975758 0.25492334 0.2680229 0.28908834 0.27779043 -0.23751667 -0.22954409
74 0.185 -0.0802915 -0.097651064 0.246095 0.2590533 0.29871333 0.28825936 -0.24621 -0.23868135
75 0.1875 -0.06821683 -0.085768096 0.23766834 0.25022605 0.30797166 0.2984095 -0.254065 -0.24748199
76 0.19 -0.057203334 -0.07337962 0.22907667 0.24087466 0.31700835 0.3086906 -0.260705 -0.25639248
77 0.1925 -0.044736832 -0.060980104 0.22017667 0.23139048 0.32587665 0.31868455 -0.26903668 -0.26501632
78 0.195 -0.031142334 -0.048513923 0.21078 0.22181171 0.33695 0.3285977 -0.27597833 -0.2735341
79 0.1975 -0.0168925 -0.035893578 0.20218 0.21210279 0.34757 0.3384982 -0.28400832 -0.2819588
80 0.2 -0.0026171 -0.023136312 0.191935 0.20230392 0.35815334 0.34858638 -0.29023167 -0.29057947
81 0.2025 0.0110920165 -0.010925912 0.18191834 0.19274646 0.36810833 0.357994 -0.29835665 -0.29865658
82 0.20500000000000002 0.024435166 0.0008580021 0.172685 0.1833186 0.37796667 0.366788 -0.304775 -0.30627805
83 0.20750000000000002 0.037298165 0.01231115 0.16412966 0.17395914 0.38672 0.37505823 -0.31052166 -0.3135173
84 0.21 0.048888333 0.023228081 0.15545733 0.16475973 0.39428666 0.38254863 -0.31620666 -0.3201868
85 0.2125 0.059276 0.034589883 0.14516017 0.15477023 0.40129334 0.38967896 -0.32294166 -0.32664886
86 0.215 0.07016767 0.046389706 0.13542584 0.14421466 0.40729666 0.3967207 -0.32921 -0.33302382
87 0.2175 0.081184 0.057828233 0.12522483 0.1338031 0.41389668 0.40337247 -0.33607668 -0.33918574
88 0.22 0.09205617 0.06950025 0.11279 0.122916356 0.41951665 0.40991428 -0.343565 -0.34546322
89 0.2225 0.10241033 0.0813384 0.09902234 0.11174404 0.42490166 0.41652074 -0.352665 -0.35197255
90 0.225 0.1127785 0.0936566 0.086202666 0.10000516 0.42983666 0.42325476 -0.36143333 -0.3582825
91 0.2275 0.12353283 0.10504917 0.07362117 0.08904043 0.43430668 0.42937404 -0.36764166 -0.36387405
92 0.23 0.13292967 0.11554783 0.060525835 0.0788475 0.43868667 0.43503794 -0.37617168 -0.3691338
93 0.2325 0.14168467 0.12588489 0.047830835 0.06843665 0.44173667 0.43984807 -0.38409 -0.37364465
94 0.23500000000000001 0.15039983 0.13574576 0.036268834 0.0581914 0.44511834 0.4437511 -0.38827333 -0.37733346
95 0.23750000000000002 0.16025467 0.14569142 0.025960833 0.04791693 0.44863668 0.44762427 -0.39376834 -0.38092336
96 0.24 0.17003334 0.1556414 0.0142018 0.03768452 0.45277166 0.4514985 -0.39997834 -0.38447472
97 0.2425 0.18018 0.1661796 0.0023981666 0.026867744 0.45709 0.45559293 -0.40331668 -0.3882078
98 0.245 0.19151667 0.17729507 -0.008171867 0.01569774 0.46196333 0.4601513 -0.40724 -0.39225125
99 0.2475 0.20405833 0.18890104 -0.018479 0.0041609174 0.46738666 0.464974 -0.41035667 -0.39644754
100 0.25 0.21676166 0.19989507 -0.029811 -0.0069285273 0.47292 0.4691811 -0.414355 -0.40009412
101 0.2525 0.22768 0.21007311 -0.039962 -0.017361147 0.47839335 0.47276488 -0.41605 -0.4032094
102 0.255 0.2401 0.22005855 -0.048905168 -0.027524754 0.48266166 0.4761266 -0.4177 -0.40614682
103 0.2575 0.25152665 0.22975864 -0.057543833 -0.03750358 0.48812667 0.47902334 -0.418975 -0.408681
104 0.26 0.262655 0.23986854 -0.066488 -0.047889892 0.49290666 0.48209956 -0.42006168 -0.4113795
105 0.2625 0.27297834 0.25039205 -0.07600734 -0.05876605 0.49608168 0.48521057 -0.421835 -0.41412494
106 0.265 0.28320166 0.26156077 -0.08546283 -0.07034092 0.49971166 0.48860553 -0.42256 -0.41716948
107 0.2675 0.29436666 0.27299315 -0.09547033 -0.08245361 0.5029517 0.49171197 -0.42477 -0.4200315
108 0.27 0.30508 0.28414518 -0.10686917 -0.09448171 0.505165 0.4944874 -0.42557168 -0.42266664
109 0.2725 0.31379166 0.2934748 -0.11831367 -0.10503968 0.50646836 0.49598464 -0.42703 -0.42424
110 0.275 0.32307166 0.30226773 -0.13005783 -0.11511524 0.50785166 0.49713644 -0.42810333 -0.42551428
111 0.2775 0.33198333 0.31101033 -0.14120683 -0.1251666 0.50834167 0.49824667 -0.428955 -0.42677283
112 0.28 0.33985832 0.3190566 -0.152338 -0.13483167 0.5077767 0.49859816 -0.429515 -0.42740747
113 0.28250000000000003 0.345585 0.32632384 -0.16374667 -0.1439173 0.5070417 0.4983716 -0.42979 -0.42756099
114 0.28500000000000003 0.35302833 0.33396685 -0.17454667 -0.1533806 0.5064217 0.49818292 -0.42987666 -0.42772138
115 0.28750000000000003 0.36022833 0.34129596 -0.18554667 -0.16270684 0.505725 0.4974204 -0.429965 -0.42736757
116 0.29 0.36746833 0.3486918 -0.19598833 -0.1720942 0.50458664 0.49645728 -0.42989168 -0.42677313
117 0.2925 0.37538 0.35815606 -0.20726 -0.18304704 0.50345 0.49671 -0.429825 -0.427036
118 0.295 0.38290668 0.3680285 -0.21834333 -0.19404435 0.5032067 0.49747017 -0.42985 -0.4276126
119 0.2975 0.39206 0.37783825 -0.22773834 -0.20472004 0.5026517 0.49853235 -0.42991 -0.42838034
120 0.3 0.40106332 0.38680282 -0.23679666 -0.21464002 0.5022233 0.4989325 -0.42995834 -0.428538
121 0.3025 0.40884167 0.39532858 -0.24526666 -0.22407265 0.50201833 0.49910033 -0.43003333 -0.42844948
122 0.305 0.41616333 0.40365118 -0.25353166 -0.23313169 0.50267166 0.49935088 -0.42990834 -0.4283667
123 0.3075 0.425805 0.41148376 -0.25955832 -0.24173898 0.502115 0.49918148 -0.42977667 -0.42787188
124 0.31 0.43388668 0.4184332 -0.26634 -0.2496318 0.50246 0.498196 -0.42924833 -0.4266859
125 0.3125 0.44092667 0.42484817 -0.27443 -0.25677732 0.50249165 0.4973387 -0.42816168 -0.42570964
126 0.315 0.44960666 0.4311438 -0.28149667 -0.26412192 0.50146836 0.49622467 -0.42718 -0.4246741
127 0.3175 0.45821667 0.4376521 -0.28845334 -0.27186912 0.500175 0.49470297 -0.425265 -0.42327893
128 0.32 0.46538833 0.44403744 -0.29650334 -0.27975962 0.49833667 0.49239028 -0.42296165 -0.42115876
129 0.3225 0.47147167 0.4492081 -0.305175 -0.2866122 0.49583167 0.48915255 -0.42049 -0.41818014
130 0.325 0.47783166 0.45383105 -0.31194 -0.29291123 0.49242 0.48577 -0.41859335 -0.41506544
131 0.3275 0.48281166 0.4590467 -0.32001168 -0.29984477 0.48927167 0.48253608 -0.41615 -0.41210267
132 0.33 0.48706 0.4645989 -0.32761332 -0.3071892 0.485135 0.47918433 -0.41357 -0.4090315
133 0.3325 0.49073333 0.46943766 -0.33551 -0.31375393 0.48063833 0.4756509 -0.41266668 -0.40575293
134 0.335 0.49381 0.47414243 -0.34334335 -0.32010034 0.475185 0.4723909 -0.40961668 -0.40274078
135 0.3375 0.49769 0.47985995 -0.35201 -0.32738513 0.46969166 0.46922377 -0.40669835 -0.39971635
136 0.34 0.5008183 0.48513773 -0.359025 -0.33454958 0.464335 0.46495822 -0.40408167 -0.39565283
137 0.3425 0.5043617 0.48988575 -0.36730668 -0.34116402 0.45746666 0.46053332 -0.40079832 -0.39143485
138 0.34500000000000003 0.50661165 0.4946403 -0.37540168 -0.34784955 0.451585 0.4558804 -0.395995 -0.3869994
139 0.34750000000000003 0.5101683 0.4992372 -0.38131332 -0.354372 0.44616833 0.4511415 -0.391525 -0.38247168
140 0.35000000000000003 0.51492 0.5030974 -0.38641167 -0.36015436 0.44018832 0.4457602 -0.38742334 -0.37723953
141 0.3525 0.51628834 0.506959 -0.39196667 -0.36577752 0.435505 0.4406607 -0.38169333 -0.3722393
142 0.355 0.51986164 0.5103577 -0.39647 -0.3709425 0.43058333 0.4354326 -0.37609667 -0.36713225
143 0.3575 0.52493334 0.5135974 -0.39997333 -0.3760998 0.42594665 0.42953357 -0.369675 -0.36136618
144 0.36 0.5275767 0.51726854 -0.40291333 -0.38125333 0.42162168 0.42480272 -0.36278 -0.35664037
145 0.3625 0.53101665 0.52102864 -0.40635666 -0.38648027 0.41653 0.4199434 -0.35449833 -0.35176146
146 0.365 0.5348733 0.5248945 -0.40974167 -0.39191777 0.41091168 0.41465625 -0.34577167 -0.34646085
147 0.3675 0.538735 0.5285816 -0.41176835 -0.39714763 0.40576166 0.409393 -0.338215 -0.34118113
148 0.37 0.54092336 0.5317417 -0.415435 -0.4018692 0.40022334 0.4040735 -0.32875 -0.335886
149 0.3725 0.54362833 0.5342443 -0.41635832 -0.40614703 0.39365667 0.3982747 -0.32006 -0.33020827
150 0.375 0.5451317 0.53530395 -0.419655 -0.40948266 0.387625 0.3910911 -0.31357 -0.32270187
151 0.3775 0.54590833 0.5359419 -0.421625 -0.41245833 0.38143668 0.38372234 -0.305085 -0.31502655
152 0.38 0.547185 0.5358426 -0.423345 -0.41472155 0.374125 0.37621602 -0.29746166 -0.30728477
153 0.3825 0.546355 0.535651 -0.42583 -0.41689497 0.36610833 0.36866757 -0.29041332 -0.29949623
154 0.385 0.54621 0.5357535 -0.42804834 -0.4194336 0.35733 0.36080867 -0.28353667 -0.29131114
155 0.3875 0.54439664 0.53611773 -0.42971334 -0.42225766 0.34865665 0.35289547 -0.2748 -0.2830408
156 0.39 0.5429317 0.5362796 -0.43098 -0.42499083 0.33877668 0.34461036 -0.26738834 -0.27440158
157 0.3925 0.541205 0.5362448 -0.43266833 -0.42751694 0.32856166 0.33626217 -0.25987667 -0.26568517
158 0.395 0.538615 0.53540164 -0.433005 -0.42916378 0.31898168 0.3277884 -0.25151166 -0.2568051
159 0.3975 0.5358383 0.53380984 -0.433415 -0.4302666 0.30945835 0.3186576 -0.24356167 -0.24734744
160 0.4 0.534465 0.5316568 -0.43386334 -0.43094125 0.30038 0.30918017 -0.23558667 -0.23764005
161 0.4025 0.53293 0.5289483 -0.43390667 -0.4310767 0.29168 0.29955098 -0.22721666 -0.22779106
162 0.405 0.529055 0.52583605 -0.43379834 -0.4309074 0.28253666 0.28952256 -0.218225 -0.21754898
163 0.40750000000000003 0.5276333 0.5228159 -0.433855 -0.43065462 0.27396333 0.27999943 -0.20892167 -0.20779979
164 0.41000000000000003 0.5268717 0.52054816 -0.43383333 -0.43100032 0.26575667 0.27088198 -0.19774167 -0.19834164
165 0.41250000000000003 0.52465165 0.5180662 -0.43366668 -0.43109405 0.25674 0.2617023 -0.18710834 -0.1887786
166 0.41500000000000004 0.5207483 0.51487935 -0.43331167 -0.4304012 0.24739666 0.25241557 -0.17585833 -0.17905854
167 0.4175 0.52032834 0.51133025 -0.433065 -0.42914805 0.23919833 0.24331048 -0.164037 -0.16940068
168 0.42 0.51863164 0.5073186 -0.43206167 -0.42740852 0.23116 0.23411548 -0.1524 -0.15964396
169 0.4225 0.5154283 0.50263214 -0.43153 -0.42499784 0.22242333 0.22474575 -0.14130083 -0.14972846
170 0.425 0.5121883 0.4977276 -0.43035668 -0.42239857 0.21401334 0.21517196 -0.13097717 -0.13958009
171 0.4275 0.5102417 0.49247897 -0.42853665 -0.41969025 0.20608 0.20468418 -0.11978383 -0.12846492
172 0.43 0.506555 0.48705715 -0.42788333 -0.41695836 0.19680333 0.1936412 -0.10880383 -0.116765596
173 0.4325 0.50153166 0.4818977 -0.42606834 -0.4144992 0.18680333 0.1826745 -0.098035164 -0.105153315
174 0.435 0.49632 0.47697163 -0.42394167 -0.41228864 0.17644666 0.17183566 -0.08773017 -0.0937114
175 0.4375 0.49089167 0.47238716 -0.42172334 -0.4102421 0.16523233 0.16137213 -0.07660434 -0.082587585
176 0.44 0.48439834 0.46804214 -0.420915 -0.40801576 0.15387784 0.15135625 -0.065705165 -0.07175168
177 0.4425 0.47813332 0.46373215 -0.41741833 -0.4056197 0.142531 0.14161256 -0.055432167 -0.061141048
178 0.445 0.47119167 0.45933282 -0.41655332 -0.40304735 0.130978 0.13215168 -0.046698168 -0.05082845
179 0.4475 0.463455 0.4547598 -0.41453 -0.40025988 0.11993217 0.12297218 -0.037088167 -0.040795434
180 0.45 0.45808166 0.4499288 -0.41151667 -0.39719188 0.10946467 0.11404891 -0.0268945 -0.03100603
181 0.4525 0.45060667 0.44485116 -0.40859166 -0.39389995 0.098522164 0.10502346 -0.017031167 -0.021120287
182 0.455 0.44228667 0.43932095 -0.40620667 -0.3902311 0.08695983 0.09565642 -0.0078077666 -0.010891509
183 0.4575 0.43587667 0.43405673 -0.40204668 -0.38676795 0.07599067 0.086698525 0.00352885 -0.0010757586
184 0.46 0.42874333 0.42828247 -0.39643 -0.3829045 0.065371335 0.077217564 0.016064117 0.009278263
185 0.4625 0.42125 0.4215853 -0.391725 -0.37827688 0.05447183 0.066942275 0.027442666 0.020461114
186 0.465 0.41357666 0.41439494 -0.386865 -0.37313613 0.043964833 0.056550432 0.038727332 0.03182725
187 0.4675 0.40809667 0.407293 -0.37984332 -0.36819187 0.034541335 0.046142224 0.051003832 0.043159157
188 0.47000000000000003 0.401055 0.4006526 -0.372725 -0.3634798 0.025701 0.036284946 0.06350317 0.05396477
189 0.47250000000000003 0.39454332 0.39377195 -0.36737 -0.3582985 0.016597733 0.026654555 0.074624166 0.06458587
190 0.47500000000000003 0.38841 0.38717085 -0.36004168 -0.35334724 0.00752755 0.017438736 0.08582517 0.07476998
191 0.47750000000000004 0.38120833 0.38043723 -0.3521 -0.34825197 -0.0017673167 0.008240387 0.098104 0.08491932
192 0.48 0.37310833 0.37357318 -0.34529668 -0.34301284 -0.011071334 -0.00090685225 0.110892 0.094998956
193 0.4825 0.365805 0.36632016 -0.33728334 -0.33745462 -0.021166334 -0.010466999 0.12251667 0.10552577
194 0.485 0.35654834 0.3582324 -0.32991168 -0.3312165 -0.032091 -0.020687692 0.13372417 0.11671462
195 0.4875 0.34683332 0.34932432 -0.32227334 -0.32431358 -0.0424745 -0.03176519 0.14568083 0.12882486
196 0.49 0.338115 0.34055677 -0.31476834 -0.3175091 -0.052922 -0.042670626 0.1566195 0.14076371
197 0.4925 0.32896668 0.33218256 -0.30766332 -0.31103018 -0.06368667 -0.053152002 0.16620733 0.15225556
198 0.495 0.318355 0.32379964 -0.30174834 -0.3045274 -0.07397867 -0.06339582 0.175205 0.16346735
199 0.4975 0.308435 0.31569162 -0.29489833 -0.2978528 -0.084887 -0.07272289 0.18504833 0.17396197
200 0.5 0.298315 0.3074712 -0.287415 -0.29094407 -0.09577484 -0.081510715 0.19468834 0.18402672


==> graphs/tire/results_s11.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.060913097 -0.100481294 0.029722 0.03038751 0.0381882 0.04505199 -0.0103626 -0.002474264
2 0.005 -0.0707323 -0.099470176 0.028602 0.03058385 0.0202548 0.045117147 0.00527163 -0.0026055286
3 0.0075 -0.086068 -0.09872934 0.0325773 0.030776296 0.0416594 0.045134634 0.00395277 -0.0025715153
4 0.01 -0.0932456 -0.09936765 0.0215508 0.03068327 0.052394997 0.04503839 0.00966615 -0.0021556525
5 0.0125 -0.0905496 -0.10212825 0.0190494 0.030206319 0.0546977 0.044709966 0.0164455 -0.0008491544
6 0.015 -0.103359 -0.106824294 0.029261801 0.029430013 0.0419908 0.0442348 0.0187899 0.00024078907
7 0.0175 -0.132152 -0.11431386 0.0241911 0.028356194 0.0379006 0.043405447 0.00285826 0.0017949877
8 0.02 -0.151189 -0.12356426 0.0161006 0.027152974 0.0476594 0.042327784 0.00188796 0.00357677
9 0.0225 -0.159861 -0.1327509 0.0245182 0.025969114 0.030321801 0.041252628 0.0112964 0.0053337878
10 0.025 -0.17491 -0.14142825 0.0137319 0.024849337 0.0192933 0.04023775 0.0066477703 0.0069952025
11 0.0275 -0.180691 -0.15376231 0.025381899 0.023299206 0.0341076 0.038777184 0.00858491 0.009310163
12 0.03 -0.194122 -0.16492483 0.0297768 0.021943728 0.0395476 0.037434727 0.0137928 0.011352155
13 0.0325 -0.20936 -0.17394887 0.027463103 0.020869346 0.0427464 0.036340147 0.0025778 0.012978872
14 0.035 -0.212423 -0.18103424 0.0246841 0.020044267 0.0203049 0.0354727 0.0167662 0.014235439
15 0.0375 -0.212526 -0.18589734 0.0209348 0.019648189 0.0351192 0.034840204 0.0211578 0.01501213
16 0.04 -0.205447 -0.18911569 0.0259253 0.020031992 0.0479014 0.03449498 0.00265829 0.015870156
17 0.0425 -0.195532 -0.19117957 0.0200232 0.020758292 0.0396092 0.034292273 0.00884674 0.016574634
18 0.045 -0.18766 -0.19086243 0.0183194 0.021699188 0.0392137 0.034902092 0.014851099 0.015666533
19 0.0475 -0.184552 -0.18978785 0.0248208 0.02273323 0.0437231 0.03562953 0.0136471 0.014508726
20 0.05 -0.175329 -0.1875322 0.0315126 0.025001591 0.0331537 0.036402993 0.00978719 0.013616909
21 0.0525 -0.177019 -0.1847643 0.029376501 0.027494038 0.0302534 0.037188433 0.0117232 0.012726607
22 0.055 -0.164193 -0.17977597 0.0178785 0.029477093 0.0324854 0.038685933 0.0113121 0.011766003
23 0.0575 -0.155887 -0.1749686 0.0247792 0.029832218 0.0354352 0.03991685 0.0170135 0.011227161
24 0.06 -0.16961 -0.1723888 0.0207629 0.030047992 0.0470121 0.040551428 0.0138337 0.010937706
25 0.0625 -0.175822 -0.17000687 0.0240441 0.030262569 0.0460986 0.041121442 0.0129795 0.010670302
26 0.065 -0.178136 -0.16744386 0.0194968 0.03052483 0.0416596 0.041702315 0.019913 0.010382236
27 0.0675 -0.172589 -0.16439758 0.0266415 0.030833596 0.0360403 0.042395815 0.00984107 0.010039796
28 0.07 -0.163473 -0.15988626 0.027415698 0.030783292 0.0390068 0.042952098 0.000858642 0.009953671
29 0.0725 -0.164404 -0.15312497 0.0319151 0.029403653 0.0431162 0.04289209 0.0102648 0.010783351
30 0.075 -0.156901 -0.14737295 0.0256327 0.027687604 0.038571 0.043163743 0.0118143 0.0117634395
31 0.0775 -0.152403 -0.14232461 0.0314319 0.025746819 0.041444 0.043457497 0.0108217 0.012815391
32 0.08 -0.147131 -0.13761906 0.0339724 0.024090651 0.0444919 0.04372047 0.0103379 0.013729046
33 0.0825 -0.129902 -0.13329847 0.025173198 0.023184042 0.0386199 0.04391801 0.016761 0.014299286
34 0.085 -0.120392 -0.1272985 0.025803 0.022184871 0.0494137 0.0444026 0.029095199 0.014852849
35 0.08750000000000001 -0.103106 -0.121257044 0.0272895 0.02217813 0.0496946 0.045159876 0.0207645 0.015053061
36 0.09 -0.10078599 -0.11508824 0.0244081 0.023297764 0.0388199 0.046250906 0.0190737 0.014922833
37 0.0925 -0.0961342 -0.10894122 0.0251245 0.02434497 0.0550752 0.04738872 0.0184048 0.014808418
38 0.095 -0.0916743 -0.10354148 0.0341685 0.023897361 0.0436584 0.047987957 0.0095507 0.015078043
39 0.0975 -0.0821247 -0.0974319 0.0210456 0.023015218 0.0401403 0.048594788 0.0158017 0.015447977
40 0.1 -0.0763598 -0.09145874 0.025957 0.022393791 0.0577949 0.049047027 0.0122293 0.01568662
41 0.10250000000000001 -0.0704587 -0.08585114 0.0223674 0.02198618 0.0544465 0.04936868 0.0155745 0.015821153
42 0.105 -0.0691081 -0.08105484 0.0244863 0.021646887 0.050418504 0.04963835 0.0122412 0.015931353
43 0.1075 -0.0717581 -0.07663816 0.0180795 0.021020152 0.0537058 0.049886473 0.0171003 0.0161168
44 0.11 -0.0675818 -0.0733661 0.0247484 0.020622984 0.058595605 0.05006375 0.0194494 0.016332882
45 0.1125 -0.0659033 -0.07132476 0.0311793 0.021674236 0.0512155 0.050271012 0.00852496 0.016368791
46 0.115 -0.0643806 -0.06897674 0.030991 0.022748774 0.0610768 0.050439883 0.00635539 0.01637659
47 0.11750000000000001 -0.0590064 -0.066254936 0.025716001 0.023841925 0.0444366 0.050556965 0.0114061 0.016347658
48 0.12 -0.064814 -0.06369228 0.0253771 0.024926396 0.0523472 0.05069983 0.0205111 0.016374888
49 0.1225 -0.0651805 -0.06250479 0.0192363 0.025220811 0.0479091 0.050750006 0.0103498 0.017242024
50 0.125 -0.0644249 -0.06138741 0.0236209 0.02548117 0.0430407 0.05078394 0.00961597 0.018007454
51 0.1275 -0.0690149 -0.060820024 0.0207694 0.025564278 0.0457536 0.05073781 0.0142607 0.018517183
52 0.13 -0.0659066 -0.06107973 0.0208275 0.025588986 0.0488178 0.05079303 0.0201506 0.018813204
53 0.1325 -0.059900295 -0.061459035 0.0211992 0.02558991 0.0475637 0.05086278 0.0393374 0.019371875
54 0.135 -0.061130296 -0.060195994 0.0324085 0.025275415 0.053242303 0.050452672 0.0398601 0.021043442
55 0.1375 -0.0642607 -0.06021439 0.0247622 0.025053352 0.054441296 0.050519504 0.0386124 0.0223444
56 0.14 -0.056482602 -0.06093969 0.0225312 0.025018156 0.0452527 0.050973225 0.022231 0.023067515
57 0.14250000000000002 -0.0554003 -0.061597787 0.0196335 0.02501283 0.0429521 0.051481985 0.0232028 0.022545652
58 0.145 -0.060977805 -0.061843164 0.0228581 0.024858635 0.0523747 0.051602446 0.0182528 0.021459604
59 0.1475 -0.0604391 -0.06253822 0.0218865 0.02459607 0.060718305 0.05216397 0.0075922697 0.020061955
60 0.15 -0.0627442 -0.06374759 0.0256998 0.024228677 0.0519432 0.053488363 0.0118112 0.018465802
61 0.1525 -0.0676578 -0.064829715 0.0193142 0.023849318 0.0496055 0.05476761 0.0177743 0.016819648
62 0.155 -0.071401 -0.06572863 0.0240013 0.023468114 0.0583482 0.055953152 0.0127746 0.015167981
63 0.1575 -0.0762691 -0.066545315 0.0226917 0.023021266 0.0628192 0.05721729 0.0130795 0.0132347075
64 0.16 -0.0715383 -0.06702262 0.0189299 0.022603368 0.0651603 0.05824759 0.0110495 0.011430591
65 0.1625 -0.072109 -0.067638636 0.0257299 0.022456208 0.0658824 0.058847874 0.008797 0.01078945
66 0.165 -0.0712548 -0.068316616 0.0301455 0.022472449 0.056710195 0.05917707 -0.0110682 0.010850593
67 0.1675 -0.0710138 -0.06892587 0.0182999 0.02240584 0.0677457 0.059466206 -0.0130021 0.010851626
68 0.17 -0.0714803 -0.069542356 0.0245798 0.022171587 0.061764605 0.059703298 -0.0103313 0.010798688
69 0.17250000000000001 -0.0706817 -0.07121722 0.0217335 0.02228256 0.055271696 0.06054775 0.000398914 0.010970512
70 0.17500000000000002 -0.0676338 -0.07203674 0.0233948 0.022231195 0.054026198 0.060932826 0.00888931 0.011010402
71 0.1775 -0.0736793 -0.07234515 0.0192405 0.022056498 0.0623209 0.060889613 0.0197918 0.010588966
72 0.18 -0.0744749 -0.072862685 0.029782599 0.022084882 0.056574203 0.061164774 0.023798 0.010679588
73 0.1825 -0.0701996 -0.07329438 0.0285862 0.022043053 0.0571181 0.061320253 0.0258363 0.0105844205
74 0.185 -0.0690365 -0.07346304 0.0226766 0.021863863 0.0640988 0.061196905 0.0190038 0.010122974
75 0.1875 -0.0733321 -0.0737285 0.0189633 0.021714656 0.050755 0.061172705 0.012851599 0.00960828
76 0.19 -0.0707952 -0.07365542 0.0149677 0.02185902 0.0528387 0.061399776 -0.00387836 0.009313434
77 0.1925 -0.0683486 -0.07335254 0.0283483 0.02200232 0.0551712 0.061526604 0.0131117 0.008947508
78 0.195 -0.0703061 -0.07292133 0.0245134 0.022137668 0.0630716 0.06147123 0.00157636 0.008018345
79 0.1975 -0.0714596 -0.07230366 0.026172 0.022359408 0.0667514 0.0614066 0.0095527 0.0064686053
80 0.2 -0.0712608 -0.07177973 0.0237103 0.022653703 0.0731835 0.06147175 0.0102076 0.0046217893
81 0.2025 -0.0719392 -0.07097786 0.0278999 0.022855395 0.0694785 0.06129057 0.0216851 0.003041663
82 0.20500000000000002 -0.076965 -0.06992591 0.0197886 0.023020439 0.0673552 0.060940485 0.0235775 0.0014676902
83 0.20750000000000002 -0.0751334 -0.06938508 0.0239605 0.023320323 0.0673653 0.06100334 0.0116342 -0.00041913294
84 0.21 -0.0730257 -0.0691561 0.029494798 0.023645433 0.0653204 0.061253678 -0.00399122 -0.002210998
85 0.2125 -0.0744954 -0.06849943 0.0269546 0.023828365 0.0712954 0.061120994 0.00124484 -0.0036774646
86 0.215 -0.0745704 -0.068318516 0.015095 0.024071548 0.0627089 0.061299074 -0.0067182793 -0.0051047765
87 0.2175 -0.0721627 -0.070106894 0.0227171 0.024714205 0.060073603 0.06291927 -0.0134609 -0.007666041
88 0.22 -0.0700066 -0.070527524 0.026349002 0.024781737 0.0642785 0.063154936 -0.0200578 -0.010020033
89 0.2225 -0.0744832 -0.06984608 0.0210648 0.024665054 0.0665674 0.06267252 -0.00693015 -0.010053934
90 0.225 -0.0747488 -0.07051996 0.025987398 0.024773937 0.0581991 0.06305952 0.0041716 -0.013466786
91 0.2275 -0.0729464 -0.07296254 0.030017 0.025180897 0.0614699 0.06463142 -0.0160486 -0.019365855
92 0.23 -0.0726921 -0.07429337 0.0289849 0.025392303 0.0675722 0.065345205 -0.00890194 -0.028037354
93 0.2325 -0.0751221 -0.07442425 0.0222497 0.025396427 0.0685175 0.06518494 -0.00634335 -0.037706804
94 0.23500000000000001 -0.0752614 -0.0752841 0.029867802 0.025521472 0.061567403 0.06548596 -0.0340639 -0.049437784
95 0.23750000000000002 -0.0729672 -0.075385705 0.0286921 0.025519688 0.053703498 0.06529247 -0.0385874 -0.05958707
96 0.24 -0.072423 -0.07412305 0.0233092 0.025290463 0.058099903 0.06421949 -0.0480358 -0.066500105
97 0.2425 -0.0728427 -0.072653815 0.0315316 0.025087874 0.0673933 0.06325087 -0.0667091 -0.06745385
98 0.245 -0.0752646 -0.07440395 0.0402843 0.025610829 0.0714648 0.0647083 -0.089336 -0.07611091
99 0.2475 -0.070275 -0.07415363 0.0208629 0.025856104 0.058624603 0.06487723 -0.10914101 -0.08457209
100 0.25 -0.0716587 -0.07289391 0.0217303 0.02598541 0.0593233 0.06442446 -0.11003901 -0.093666464
101 0.2525 -0.072069 -0.07134604 0.0255618 0.026084626 0.0661639 0.063797794 -0.118125 -0.10303221
102 0.255 -0.0730149 -0.070618995 0.0266893 0.02644448 0.0651381 0.06387279 -0.124386 -0.11692454
103 0.2575 -0.0738333 -0.07006495 0.0299593 0.026819315 0.0660476 0.0640486 -0.13267 -0.13056073
104 0.26 -0.0715873 -0.069498226 0.026928002 0.027121823 0.0624999 0.06413302 -0.131504 -0.14205638
105 0.2625 -0.0733358 -0.06889601 0.029528897 0.027305296 0.0760228 0.06406001 -0.144716 -0.15009017
106 0.265 -0.070573 -0.06837244 0.0263373 0.027340883 0.0713444 0.063850455 -0.146215 -0.15332
107 0.2675 -0.0695516 -0.068179905 0.0247787 0.027473528 0.0626777 0.063914284 -0.151529 -0.15812886
108 0.27 -0.069137 -0.067940965 0.0252374 0.02757817 0.0649616 0.06405461 -0.150501 -0.16150309
109 0.2725 -0.0702311 -0.06849707 0.0227926 0.027921343 0.062125005 0.06493951 -0.148512 -0.16835552
110 0.275 -0.069679 -0.068487085 0.028562 0.02817382 0.0718581 0.065469 -0.158799 -0.1746455
111 0.2775 -0.075 -0.06828323 0.0304305 0.028418005 0.0584955 0.065924786 -0.17727 -0.18130699
112 0.28 -0.0707573 -0.068833314 0.0326319 0.028850894 0.0654295 0.06699712 -0.185392 -0.19040272
113 0.28250000000000003 -0.0671048 -0.06900826 0.0314333 0.029242773 0.0675745 0.06787423 -0.194206 -0.19959892
114 0.28500000000000003 -0.0685313 -0.06919782 0.025360798 0.029623637 0.0720489 0.06873233 -0.21742198 -0.208478
115 0.28750000000000003 -0.0675738 -0.06953157 0.027767997 0.030046653 0.0673487 0.06972103 -0.237133 -0.21797244
116 0.29 -0.0642892 -0.06974087 0.0229992 0.030401533 0.0678586 0.070530124 -0.24240902 -0.22614893
117 0.2925 -0.0686061 -0.06881599 0.0302316 0.030289974 0.0703631 0.07002678 -0.249966 -0.2261379
118 0.295 -0.0660464 -0.06862904 0.0331912 0.030325234 0.0657923 0.07004691 -0.250466 -0.22756898
119 0.2975 -0.0672108 -0.069207326 0.0281188 0.030595725 0.064696 0.07078498 -0.257017 -0.23255405
120 0.3 -0.0635707 -0.06901334 0.0356379 0.030660292 0.0744532 0.07120379 -0.243945 -0.23481253
121 0.3025 -0.0693732 -0.0689568 0.0320366 0.030386204 0.0692034 0.072008625 -0.22744 -0.22851495
122 0.305 -0.0647901 -0.06908335 0.0375693 0.030147877 0.0653476 0.072994664 -0.20323701 -0.22257033
123 0.3075 -0.067396 -0.06833857 0.0296797 0.02967517 0.0670782 0.07332913 -0.186209 -0.21343331
124 0.31 -0.0648672 -0.06541742 0.0300589 0.028714443 0.0664618 0.07171793 -0.172758 -0.19861054
125 0.3125 -0.0621789 -0.062610574 0.0295892 0.02789301 0.0739105 0.06983688 -0.146898 -0.1867612
126 0.315 -0.0609245 -0.061070763 0.0227846 0.02744396 0.0690798 0.06879978 -0.137128 -0.18029793
127 0.3175 -0.0606085 -0.060131352 0.0225232 0.027048413 0.0672983 0.068565026 -0.144357 -0.17349389
128 0.32 -0.061149 -0.059517104 0.0268394 0.026662882 0.0664685 0.06882672 -0.132061 -0.16606005
129 0.3225 -0.0601309 -0.059287995 0.0327166 0.025768066 0.0685496 0.06896519 -0.127634 -0.15817891
130 0.325 -0.0612948 -0.05774077 0.0231964 0.02442951 0.0725719 0.067956574 -0.12118 -0.1457254
131 0.3275 -0.0636629 -0.05648216 0.026062602 0.023319567 0.0714113 0.06714425 -0.10866101 -0.13541524
132 0.33 -0.0626015 -0.057154942 0.0157806 0.02279679 0.0678713 0.06800809 -0.10974799 -0.13141751
133 0.3325 -0.0612215 -0.055856656 0.0222518 0.02055601 0.0745935 0.066884995 -0.0904542 -0.1137187
134 0.335 -0.0577914 -0.05682665 0.0192542 0.018986797 0.0730029 0.06686588 -0.0887128 -0.10608141
135 0.3375 -0.0550318 -0.059294112 0.0170358 0.017035976 0.0675963 0.06792669 -0.0801092 -0.097949356
136 0.34 -0.0553933 -0.06068619 0.00809705 0.014850174 0.0665378 0.06793516 -0.0713413 -0.087355144
137 0.3425 -0.054115105 -0.06171199 0.012507001 0.013478832 0.068116 0.06807156 -0.060948096 -0.0808732
138 0.34500000000000003 -0.0606801 -0.06208701 0.0160005 0.012623003 0.0706816 0.06893687 -0.0648185 -0.0779069
139 0.34750000000000003 -0.0535632 -0.062764175 0.00786449 0.012028993 0.0719542 0.06992247 -0.0577564 -0.0763342
140 0.35000000000000003 -0.051768195 -0.06148774 0.00232354 0.010827799 0.0684192 0.07058552 -0.0428917 -0.07157557
141 0.3525 -0.052420903 -0.06339768 -0.00413296 0.010606743 0.0661226 0.07178564 -0.0436917 -0.071979575
142 0.355 -0.0533162 -0.063359 0.00440753 0.010170648 0.0612426 0.072239876 -0.0381797 -0.0705053
143 0.3575 -0.0467491 -0.056644607 -0.0034640902 0.007879288 0.0711379 0.071353644 -0.0354637 -0.05887457
144 0.36 -0.0475315 -0.0528708 -0.0123803 0.0066937516 0.0631338 0.070744455 -0.0255328 -0.052678
145 0.3625 -0.0549515 -0.05014453 -0.00833866 0.0056779454 0.0756974 0.07047742 -0.0279338 -0.04767124
146 0.365 -0.0523841 -0.04626206 -0.00410638 0.004505885 0.0787933 0.06979893 -0.0257193 -0.04145463
147 0.3675 -0.0464153 -0.043903895 -0.00921074 0.0025868483 0.0728762 0.06836029 -0.029809799 -0.037849758
148 0.37 -0.0548998 -0.0414656 -0.00454092 0.0026010796 0.0688837 0.06679873 -0.0428736 -0.03701647
149 0.3725 -0.0486834 -0.03891962 -0.0090835 0.0025599548 0.0684607 0.06516042 -0.052812405 -0.036083046
150 0.375 -0.0488827 -0.037243165 0.00230387 0.0014230588 0.0695244 0.06392658 -0.0312146 -0.03421257
151 0.3775 -0.0452623 -0.036639955 0.00742691 -0.0003555792 0.0767631 0.06329127 -0.0383278 -0.03198984
152 0.38 -0.0467488 -0.03725314 0.00235984 -0.0017375418 0.0687093 0.06346861 -0.030331697 -0.030677348
153 0.3825 -0.0481971 -0.039043553 0.0030503 -0.003626398 0.0665096 0.06391234 -0.030203 -0.029893305
154 0.385 -0.0491415 -0.04096092 0.0042431 -0.0062559783 0.069107 0.064133815 -0.0153651 -0.028647069
155 0.3875 -0.0452346 -0.04162022 0.0036747002 -0.009289564 0.0659653 0.06400671 -0.0195358 -0.027303522
156 0.39 -0.0476499 -0.040745866 -0.010378 -0.017323507 0.060725998 0.06405347 -0.0223919 -0.024671469
157 0.3925 -0.0389854 -0.040518813 -0.013927999 -0.026216116 0.0595886 0.06446252 -0.0191167 -0.021843465
158 0.395 -0.0485071 -0.040239405 -0.037337 -0.034174424 0.0685843 0.06479181 -0.0203957 -0.019303732
159 0.3975 -0.0447306 -0.039622493 -0.061327897 -0.04193888 0.0703929 0.064947054 -0.0205998 -0.016786143
160 0.4 -0.045767 -0.039016303 -0.0759162 -0.048970725 0.0662732 0.06508674 -0.0198405 -0.014476525
161 0.4025 -0.0450572 -0.03906243 -0.0874296 -0.052883975 0.0728978 0.065775655 -0.012761501 -0.012851173
162 0.405 -0.0444472 -0.038015902 -0.0887079 -0.05487553 0.0678994 0.06669103 -0.00554741 -0.01153498
163 0.40750000000000003 -0.0485311 -0.040447455 -0.0911631 -0.049000416 0.0664852 0.067637086 0.0060872 -0.0123209
164 0.41000000000000003 -0.0402515 -0.03942127 -0.0796085 -0.04246042 0.0606099 0.067341395 -0.00939886 -0.012696507
165 0.41250000000000003 -0.0433358 -0.03816267 -0.0739153 -0.035378218 0.0744228 0.066915 -0.00564013 -0.013111661
166 0.41500000000000004 -0.0409483 -0.037201483 -0.05768 -0.025244245 0.0731658 0.06690994 -0.0116415 -0.013657181
167 0.4175 -0.0396257 -0.036239985 -0.0332044 -0.016348643 0.0725532 0.066820614 -0.0150954 -0.014142601
168 0.42 -0.0400676 -0.035439674 -0.0214782 -0.010263445 0.0726843 0.06665675 -0.013678801 -0.014482978
169 0.4225 -0.0376715 -0.0353697 -0.00684613 -0.0076395655 0.0662512 0.06658586 -0.026159998 -0.0139702875
170 0.425 -0.0434376 -0.03501729 0.0143924 -0.006322325 0.0656905 0.06691419 -0.0113153 -0.012866634
171 0.4275 -0.0435896 -0.03511386 0.00419579 -0.005067492 0.0691859 0.06771395 -0.0036796997 -0.011619491
172 0.43 -0.0362622 -0.035520826 0.00948136 -0.003897048 0.0761437 0.06850202 -0.019519 -0.010162362
173 0.4325 -0.0412825 -0.036257733 0.0087656 -0.003151898 0.0763275 0.06947733 -0.0160528 -0.008675345
174 0.435 -0.0446067 -0.037076347 0.0137363 -0.0027827611 0.0737132 0.07015096 0.00221924 -0.007208629
175 0.4375 -0.0369264 -0.037417244 0.00550974 -0.0016980937 0.0733564 0.069977365 -0.0141625 -0.0052781543
176 0.44 -0.0431531 -0.03748776 0.00948362 -0.0005892798 0.0714884 0.06958728 -0.020509 -0.0036608516
177 0.4425 -0.0378464 -0.037690345 -0.00460406 -0.0003368446 0.0676903 0.06963704 -0.0261495 -0.0030497015
178 0.445 -0.0397255 -0.038022704 -0.00180857 -0.00038360583 0.068501 0.06989656 -0.00389145 -0.0026825396
179 0.4475 -0.0408922 -0.038373485 -0.00150125 -0.00047751385 0.0666813 0.070186935 -0.0172597 -0.0023579546
180 0.45 -0.035218 -0.03870108 -0.0069389 -0.00055314216 0.0718329 0.07045123 0.000781119 -0.0020383038
181 0.4525 -0.041604 -0.039006684 0.0033466 -0.00040540146 0.0658892 0.070573896 0.013970299 -0.001435501
182 0.455 -0.0400408 -0.039451465 0.00278219 0.0006567711 0.060363103 0.07026927 0.012446 0.0006285211
183 0.4575 -0.0423463 -0.03922598 1.83909e-05 0.0020127632 0.0724093 0.0693284 0.00322106 0.002259662
184 0.46 -0.0351381 -0.039251532 0.000315483 0.0032222983 0.0689871 0.06900743 0.0117608 0.0033211776
185 0.4625 -0.0395959 -0.039711293 0.00822719 0.004449508 0.068342 0.069732495 0.00450469 0.0041421973
186 0.465 -0.0422814 -0.040004108 0.00655111 0.0055970824 0.0729474 0.07029231 -0.0113731 0.0047272053
187 0.4675 -0.0377803 -0.040240392 0.0067904005 0.007718251 0.07224 0.07114372 0.00792547 0.0052334773
188 0.47000000000000003 -0.0368403 -0.04024235 0.015450301 0.009966962 0.0665727 0.071903124 0.0068000006 0.00550057
189 0.47250000000000003 -0.041219 -0.04010021 0.0207188 0.011891064 0.0753277 0.07240938 -0.00803038 0.005586942
190 0.47500000000000003 -0.0404656 -0.03986795 0.0240105 0.013691084 0.0753259 0.07267328 0.00207135 0.0051926924
191 0.47750000000000004 -0.0370547 -0.039879944 0.0248127 0.015607682 0.0716661 0.07294761 0.00124237 0.004361603
192 0.48 -0.0435274 -0.03996561 0.0185222 0.017572902 0.0746993 0.07323789 -0.00559618 0.0035253908
193 0.4825 -0.0374204 -0.040231735 0.0171866 0.019637184 0.0728927 0.07365829 -0.0139588 0.0027253167
194 0.485 -0.0397941 -0.040841274 0.0360048 0.02166886 0.0783131 0.07441314 -0.00014205 0.0021125106
195 0.4875 -0.0363903 -0.041643184 0.03042 0.023533955 0.0731224 0.07507806 -0.00605224 0.001655256
196 0.49 -0.0372179 -0.043054365 0.0231737 0.025009949 0.0667925 0.075289644 -0.00464976 0.0008835505
197 0.4925 -0.0396678 -0.04417402 0.0224667 0.026149381 0.0710027 0.074380726 -0.000313104 -0.00045340933
198 0.495 -0.0428566 -0.045236204 0.026576098 0.02702791 0.0731613 0.07348202 0.00161663 -0.0019159451
199 0.4975 -0.0419878 -0.045901198 0.0334703 0.027570307 0.0802572 0.07291246 -0.00399665 -0.0028589922
200 0.5 -0.041074 -0.046162147 0.0299687 0.027852114 0.0762107 0.072599076 0.0119126 -0.0033522048


==> graphs/tire/results_s12.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.10304199 -0.09641697 0.0416026 0.05115782 0.0123582 0.014422463 0.0801101 0.07963837
2 0.005 -0.10573699 -0.09450344 0.0498806 0.05133125 0.00496041 0.014537608 0.0825125 0.079344146
3 0.0075 -0.0981976 -0.0930828 0.050029803 0.05153305 0.0123379 0.014610623 0.0869191 0.07919743
4 0.01 -0.0897821 -0.094291575 0.041767 0.0514913 0.0191896 0.014514427 0.0818242 0.07960213
5 0.0125 -0.110901 -0.099076904 0.0466135 0.05115599 0.0199786 0.014148908 0.0901211 0.08095336
6 0.015 -0.129357 -0.1053069 0.0479697 0.050484367 0.0113438 0.013629707 0.0932095 0.08211812
7 0.0175 -0.133106 -0.112417735 0.0463634 0.049525492 0.0068277596 0.0128672775 0.080836 0.08326622
8 0.02 -0.137086 -0.119087115 0.0480429 0.048425466 0.00795236 0.011974764 0.0892649 0.08415372
9 0.0225 -0.152202 -0.12551849 0.0427771 0.04734054 0.00077544 0.011092829 0.0920823 0.084986806
10 0.025 -0.152545 -0.13162075 0.0385142 0.04631471 -0.000298951 0.010259155 0.0816248 0.0857806
11 0.0275 -0.148967 -0.13958073 0.0487321 0.04488501 0.00593687 0.009090762 0.0913896 0.08672962
12 0.03 -0.146794 -0.14596921 0.0564066 0.04362354 0.00305341 0.008052299 0.0929985 0.0873838
13 0.0325 -0.161893 -0.1507658 0.0446071 0.04261842 0.00747509 0.007221331 0.0793268 0.08782019
14 0.035 -0.164466 -0.15421481 0.0455404 0.041841872 0.00406669 0.0065762564 0.0896149 0.0880832
15 0.0375 -0.156101 -0.15473333 0.0467681 0.041469313 0.00621835 0.0061795237 0.0943425 0.08782927
16 0.04 -0.158027 -0.15480499 0.0485076 0.042099983 0.0119681 0.005944973 0.0886903 0.08788104
17 0.0425 -0.153776 -0.1537681 0.0473645 0.043113157 0.00708426 0.0058306097 0.0867362 0.08782768
18 0.045 -0.146773 -0.1502562 0.0444238 0.044417758 0.00591044 0.0062172287 0.0953923 0.08869862
19 0.0475 -0.150626 -0.14591372 0.0475568 0.045804795 0.011568 0.0067006005 0.0864695 0.089513734
20 0.05 -0.14295 -0.14062364 0.0476704 0.048626315 0.00680075 0.007236804 0.0830257 0.090480916
21 0.0525 -0.149961 -0.13474348 0.0451955 0.051682305 0.0065820003 0.007804648 0.0856769 0.09130916
22 0.055 -0.137448 -0.124667205 0.0434583 0.05375127 0.0031745103 0.008579102 0.0869968 0.09226202
23 0.0575 -0.119644 -0.11591864 0.0467204 0.053651534 0.0068691 0.009130591 0.0941636 0.09230547
24 0.06 -0.11808 -0.111286655 0.0482164 0.053634472 0.0166332 0.009423282 0.0941629 0.09228546
25 0.0625 -0.11162601 -0.10704835 0.0518125 0.05364095 0.00982945 0.009691525 0.0995849 0.09224053
26 0.065 -0.106867 -0.10256636 0.0448152 0.05369333 0.0063017397 0.00997608 0.0936624 0.09213815
27 0.0675 -0.0995279 -0.09723172 0.049075 0.053751327 0.0120642 0.010314686 0.0923098 0.09202151
28 0.07 -0.0927815 -0.09038322 0.050142996 0.053361453 0.00930588 0.010563055 0.0844957 0.091732904
29 0.0725 -0.0855659 -0.08209473 0.0469908 0.051479746 0.0069655394 0.010388447 0.0934758 0.091329
30 0.075 -0.0856283 -0.07443492 0.0436294 0.049300335 0.00662404 0.0102811735 0.0991058 0.091913044
31 0.0775 -0.0785507 -0.06757246 0.0497994 0.046881575 0.00910922 0.010124424 0.0901803 0.09281416
32 0.08 -0.065983 -0.06121055 0.0525065 0.044806745 0.00996682 0.010004536 0.0962913 0.093531966
33 0.0825 -0.0577918 -0.05550878 0.0457529 0.043623496 0.00653115 0.009999692 0.0955126 0.093700066
34 0.085 -0.0445076 -0.047162358 0.0466051 0.04232558 0.0113963 0.010177048 0.0984053 0.09398349
35 0.08750000000000001 -0.027644102 -0.037916463 0.0458977 0.04236873 0.0111515 0.01059707 0.0921205 0.09403082
36 0.09 -0.0167144 -0.027418274 0.0467703 0.043967348 0.0110707 0.0112701785 0.0912543 0.0938794
37 0.0925 -0.01152 -0.016755806 0.0458156 0.04550294 0.0112338 0.011948651 0.0964797 0.0938272
38 0.095 0.0035276902 -0.0072193095 0.0519409 0.045125235 0.00946479 0.012412585 0.0974765 0.09414322
39 0.0975 0.0112001 0.0037672794 0.0495416 0.04425021 0.013769301 0.012904179 0.0920023 0.09457627
40 0.1 0.0328501 0.013907969 0.0444114 0.043594487 0.015088899 0.013386289 0.091296 0.094609484
41 0.10250000000000001 0.0482781 0.02299002 0.050471198 0.043124568 0.0132592 0.01383998 0.0938467 0.09435617
42 0.105 0.0465954 0.030734885 0.0477139 0.0427304 0.0188124 0.014228089 0.0894724 0.09412439
43 0.1075 0.0574418 0.03821543 0.0394987 0.042013366 0.0212417 0.014547216 0.0931246 0.09402749
44 0.11 0.0626527 0.044967826 0.0485197 0.04158084 0.013888499 0.014734706 0.103443004 0.09411163
45 0.1125 0.0697976 0.050854128 0.051305402 0.04285557 0.0153927 0.0149151515 0.10046001 0.09429875
46 0.115 0.0717212 0.0570466 0.0511099 0.04412852 0.0181037 0.015114794 0.0892209 0.09433547
47 0.11750000000000001 0.0801242 0.06357031 0.0453447 0.045385286 0.0139294 0.0153372465 0.0947807 0.094175994
48 0.12 0.0783655 0.07009913 0.0483367 0.04666041 0.0150329 0.015548797 0.091969 0.09414708
49 0.1225 0.083146 0.07555854 0.0414346 0.04723194 0.0157437 0.015609043 0.0919956 0.09492747
50 0.125 0.0840936 0.08045408 0.0463251 0.0477315 0.0133812 0.01566605 0.0909953 0.09558497
51 0.1275 0.0805382 0.08279198 0.0493244 0.047914024 0.0144208 0.015662123 0.0936965 0.09595967
52 0.13 0.0830961 0.08346987 0.0442392 0.04803237 0.0148475 0.015621265 0.10264699 0.09641634
53 0.1325 0.0935691 0.08477142 0.0455853 0.0481758 0.0155154 0.015536083 0.104895994 0.09716058
54 0.135 0.0917591 0.089427836 0.0495074 0.047855735 0.0177615 0.015299049 0.10639401 0.09777531
55 0.1375 0.0923103 0.09379579 0.0446289 0.047742583 0.0139256 0.015081011 0.0981976 0.0986987
56 0.14 0.10605301 0.098153755 0.0439792 0.047877885 0.010242 0.014990235 0.0986714 0.09957029
57 0.14250000000000002 0.105537 0.10078194 0.0433249 0.047841635 0.012606201 0.015056295 0.095747 0.099236414
58 0.145 0.108905 0.10060243 0.0444692 0.04742575 0.0112359 0.0151054505 0.10161899 0.09804698
59 0.1475 0.10152199 0.09908415 0.0468532 0.046973202 0.0167342 0.015434298 0.091732 0.09727059
60 0.15 0.0944854 0.097617395 0.0468146 0.04660502 0.015373701 0.016154846 0.0938995 0.0972894
61 0.1525 0.0902859 0.09602009 0.0467645 0.046192378 0.0161286 0.016877722 0.0974168 0.09717147
62 0.155 0.0798294 0.09432163 0.0463992 0.045741033 0.0185805 0.017580146 0.0988145 0.09689795
63 0.1575 0.074507 0.09221285 0.0502849 0.045165773 0.025488 0.018373484 0.0993889 0.09638212
64 0.16 0.0807666 0.09009862 0.0418484 0.04457201 0.0252203 0.019078996 0.097606 0.0956639
65 0.1625 0.0875214 0.089576356 0.0466781 0.044450153 0.0248889 0.019384343 0.0974175 0.09577971
66 0.165 0.0841599 0.09000412 0.0487743 0.0446089 0.0141001 0.019445408 0.0839102 0.096381
67 0.1675 0.0868671 0.089923285 0.0429644 0.044604365 0.0257645 0.019522768 0.082542 0.0967916
68 0.17 0.0864948 0.0888821 0.0441734 0.04429139 0.0189053 0.019620856 0.0789955 0.09693424
69 0.17250000000000001 0.0888697 0.09034738 0.0443056 0.044816483 0.0175329 0.019767823 0.0902718 0.09854797
70 0.17500000000000002 0.0962163 0.09045741 0.0484527 0.044879057 0.0190157 0.01985671 0.0972806 0.09916518
71 0.1775 0.085828 0.08956533 0.0419229 0.04453501 0.0181632 0.019844228 0.103658 0.098343916
72 0.18 0.0774139 0.0899886 0.0479899 0.04469523 0.0198811 0.019898219 0.10621099 0.09891906
73 0.1825 0.0858496 0.08994948 0.0471286 0.044676796 0.0213311 0.019926436 0.108753 0.098983176
74 0.185 0.0899368 0.08895945 0.0447986 0.044291593 0.019233 0.019895628 0.10261099 0.09797538
75 0.1875 0.0879206 0.08801092 0.0433044 0.043934256 0.0160333 0.0199111 0.0968322 0.09695764
76 0.19 0.0881109 0.0879181 0.0402412 0.043960925 0.0152915 0.020089881 0.0884944 0.09645584
77 0.1925 0.0954555 0.08762223 0.049681 0.043916218 0.0198026 0.020261144 0.0998655 0.09564754
78 0.195 0.0896786 0.08724863 0.0452668 0.04376362 0.0165408 0.020367129 0.0897111 0.093763806
79 0.1975 0.0933156 0.086718686 0.045885 0.04353426 0.0229514 0.0205377 0.0900982 0.09070114
80 0.2 0.0873877 0.086269625 0.043073 0.04333534 0.025727099 0.020783184 0.101091005 0.08723408
81 0.2025 0.0852589 0.08558125 0.0457733 0.043041147 0.0236159 0.020922871 0.101467 0.083963156
82 0.20500000000000002 0.0796493 0.0846778 0.037466 0.042659305 0.0233249 0.02101165 0.102738 0.080486916
83 0.20750000000000002 0.0837315 0.08421425 0.044569 0.042454135 0.0235529 0.021261347 0.0942335 0.07693998
84 0.21 0.0863757 0.084018864 0.0496909 0.04235908 0.0231858 0.021555075 0.0882382 0.073816694
85 0.2125 0.0787414 0.083457455 0.0461664 0.042111285 0.026177103 0.021684548 0.0865329 0.07089236
86 0.215 0.0858661 0.083305195 0.0378062 0.042030882 0.0213629 0.021901878 0.0848625 0.0684404
87 0.2175 0.0927769 0.084854975 0.0439048 0.042597845 0.0197773 0.022615978 0.0848447 0.066146135
88 0.22 0.0934776 0.08524772 0.0456994 0.042578503 0.0214659 0.022666747 0.073583 0.06405543
89 0.2225 0.0822127 0.0846632 0.0420357 0.042330693 0.0253115 0.022509707 0.0740449 0.06349502
90 0.225 0.0785183 0.08528767 0.0456885 0.042325776 0.0227594 0.02259802 0.0680039 0.0605133
91 0.2275 0.0840652 0.08746398 0.0449476 0.04277738 0.0214349 0.023043923 0.054962598 0.056344997
92 0.23 0.0871826 0.08872323 0.0470127 0.042627558 0.0209698 0.02318078 0.0599276 0.04847472
93 0.2325 0.0821699 0.08896581 0.0388151 0.0419733 0.026082102 0.023022877 0.0468269 0.038655017
94 0.23500000000000001 0.0874226 0.08986204 0.04319 0.041431975 0.0250015 0.022992207 0.026089702 0.027282532
95 0.23750000000000002 0.0912121 0.090086 0.0422417 0.040732376 0.0171698 0.022818254 0.0184805 0.01694794
96 0.24 0.0921009 0.08909523 0.0411714 0.03977627 0.0171906 0.022394117 0.00803596 0.00888137
97 0.2425 0.087664 0.087808795 0.0456204 0.03931332 0.0224666 0.022101909 -0.0038960497 0.0072719874
98 0.245 0.0934569 0.08924798 0.0497738 0.03995483 0.0281892 0.02263546 -0.0268577 0.0021146866
99 0.2475 0.0982357 0.08891891 0.0359151 0.040062 0.0189166 0.022794353 -0.029116903 -0.0037467363
100 0.25 0.0936221 0.08768835 0.0346909 0.039914545 0.0209073 0.022781955 -0.031233098 -0.010461523
101 0.2525 0.0909907 0.08619931 0.0392676 0.039696265 0.0198224 0.02272286 -0.0237857 -0.017481517
102 0.255 0.0816084 0.08537931 0.0411704 0.039788432 0.030180503 0.022925315 -0.030433398 -0.027237628
103 0.2575 0.0795257 0.08471567 0.043777 0.03992119 0.021574 0.023153542 -0.0258625 -0.036747076
104 0.26 0.078323 0.08406803 0.039266 0.040006723 0.0196466 0.023327518 -0.0238676 -0.044805482
105 0.2625 0.0846377 0.08343294 0.0444082 0.040011846 0.029778201 0.023410978 -0.027152698 -0.050523423
106 0.265 0.0869988 0.082928516 0.0403057 0.03993928 0.0303627 0.023392495 -0.0294889 -0.05294005
107 0.2675 0.0807477 0.082697034 0.0422893 0.0399869 0.020601 0.023473518 -0.0360877 -0.056292385
108 0.27 0.0855933 0.08269132 0.0383421 0.03994839 0.0208201 0.023572555 -0.0322101 -0.058811933
109 0.2725 0.0873743 0.0834989 0.036377 0.04016472 0.0264054 0.023940898 -0.028802002 -0.06344158
110 0.275 0.0719984 0.08385696 0.0415345 0.040211488 0.027781999 0.024201918 -0.0491106 -0.067947686
111 0.2775 0.0754359 0.08409393 0.0436155 0.04020466 0.0194348 0.024449717 -0.0828895 -0.07281512
112 0.28 0.0847101 0.08502733 0.0423606 0.040436886 0.0242471 0.024910783 -0.10086499 -0.07905311
113 0.28250000000000003 0.0819345 0.08569035 0.0424264 0.040560495 0.0276409 0.025320465 -0.0972427 -0.08554783
114 0.28500000000000003 0.0846934 0.086345755 0.0395635 0.040685896 0.0267408 0.025719088 -0.11546 -0.09180838
115 0.28750000000000003 0.085665 0.08714308 0.0378519 0.040858217 0.0202655 0.026164746 -0.127748 -0.09843822
116 0.29 0.0883222 0.087772205 0.0385461 0.040983822 0.0234219 0.026536968 -0.12949 -0.10418631
117 0.2925 0.0873303 0.08709068 0.0417702 0.04071404 0.030892301 0.026399504 -0.126918 -0.10463412
118 0.295 0.0893288 0.08703618 0.0437884 0.040670812 0.0243372 0.026431536 -0.12017 -0.10575031
119 0.2975 0.0836681 0.087751515 0.0392215 0.040878788 0.023415 0.026725221 -0.1253 -0.109032735
120 0.3 0.0893651 0.08807047 0.0426551 0.040886573 0.0237044 0.026948387 -0.11795701 -0.11020813
121 0.3025 0.0825291 0.08902741 0.0398889 0.041012324 0.029334802 0.02732794 -0.10580399 -0.103515245
122 0.305 0.0784399 0.09019116 0.0442039 0.041201543 0.0225359 0.027773898 -0.0870658 -0.09690121
123 0.3075 0.0833583 0.09062078 0.0394557 0.041124444 0.0280802 0.028001824 -0.0753066 -0.088281274
124 0.31 0.0911028 0.08883928 0.0403135 0.04032866 0.0245877 0.027537277 -0.062306397 -0.07711696
125 0.3125 0.0818205 0.08673267 0.0417173 0.039507743 0.027982598 0.02693617 -0.0214715 -0.068968505
126 0.315 0.0820363 0.0855709 0.0358414 0.0390565 0.0295414 0.026604002 -0.0147962 -0.06453839
127 0.3175 0.0897622 0.08533405 0.0390047 0.038848463 0.0256076 0.026586313 -0.0188479 -0.058752835
128 0.32 0.0854925 0.08567161 0.0402932 0.03878251 0.0241957 0.02676772 -0.00318786 -0.05175339
129 0.3225 0.0831704 0.08572242 0.0445942 0.038545437 0.0278727 0.026849175 0.00157308 -0.04513192
130 0.325 0.0819897 0.084448084 0.0370434 0.03783722 0.0321543 0.026524806 -0.0017142401 -0.036033474
131 0.3275 0.0752496 0.08341802 0.0424622 0.03725695 0.026447799 0.026264612 -0.00145375 -0.028476203
132 0.33 0.0841777 0.08431347 0.0330013 0.037347175 0.026790101 0.026596438 -0.00395399 -0.024261523
133 0.3325 0.0793904 0.0826256 0.03755 0.036217716 0.028809402 0.026240325 -0.00532667 -0.010645594
134 0.335 0.0848191 0.0820164 0.0348408 0.035483953 0.0336999 0.02624118 -0.00451481 -0.0036376142
135 0.3375 0.0841374 0.082420126 0.0357046 0.03486388 0.0271131 0.026633378 0.00298856 0.0052182125
136 0.34 0.08983 0.08160926 0.026036102 0.03385126 0.0220225 0.02664725 0.0101159 0.014984578
137 0.3425 0.0918875 0.08124077 0.0328332 0.033251256 0.0309506 0.026703214 0.0177935 0.021129202
138 0.34500000000000003 0.0734841 0.08216183 0.0329415 0.03304876 0.028242897 0.027091995 0.0243918 0.025670558
139 0.34750000000000003 0.0812432 0.08322156 0.0267816 0.0330109 0.026158 0.027502611 0.0351577 0.028889645
140 0.35000000000000003 0.0865138 0.084236875 0.0234144 0.032540377 0.0275299 0.027921285 0.0403111 0.03578869
141 0.3525 0.0788109 0.085337795 0.0190245 0.032773107 0.0234499 0.028331976 0.0518687 0.036742125
142 0.355 0.0854719 0.08588742 0.0274184 0.032665513 0.030844297 0.028550053 0.060760505 0.03918428
143 0.3575 0.0933877 0.08600046 0.0244829 0.031130934 0.030757401 0.028682996 0.0786306 0.052975457
144 0.36 0.0915568 0.085931204 0.014908301 0.030292328 0.0246974 0.028705155 0.0837823 0.060155224
145 0.3625 0.0777474 0.08608801 0.0198808 0.029649276 0.031061802 0.02880302 0.0858564 0.0662322
146 0.365 0.0807661 0.08595495 0.022842 0.02879762 0.0365531 0.028801333 0.0979817 0.073352665
147 0.3675 0.0796373 0.08402727 0.019915 0.026557501 0.0298493 0.028495306 0.103423 0.07824505
148 0.37 0.0759538 0.08250167 0.0271697 0.026000295 0.0234296 0.027981842 0.0931067 0.077678055
149 0.3725 0.0832391 0.080881186 0.0203439 0.025363112 0.030537102 0.027447294 0.0932538 0.077217616
150 0.375 0.0793833 0.07926797 0.0314197 0.023845775 0.0326357 0.027127098 0.104255 0.07952019
151 0.3775 0.084765 0.07801357 0.0341036 0.021945093 0.0306728 0.027051097 0.102166 0.08356434
152 0.38 0.0822279 0.07768831 0.0286472 0.020697413 0.0291805 0.02720866 0.10786201 0.08684511
153 0.3825 0.0833632 0.07729124 0.030694002 0.018776555 0.0295411 0.027426068 0.110725 0.0897713
154 0.385 0.0798955 0.07633993 0.0268326 0.015938219 0.0328489 0.027594393 0.117899 0.09360055
155 0.3875 0.083704 0.0756205 0.0247142 0.012280005 0.0292758 0.027596366 0.109731 0.0962161
156 0.39 0.0765764 0.07652969 0.0094107 0.0020331983 0.0240756 0.027532443 0.108877 0.09839173
157 0.3925 0.0875751 0.07772555 0.00394554 -0.00911054 0.0304488 0.027596748 0.103981994 0.101368986
158 0.395 0.0808475 0.07877627 -0.0237997 -0.019103864 0.0330288 0.027640384 0.110321 0.10397498
159 0.3975 0.0810309 0.07971332 -0.0539959 -0.028945899 0.025493402 0.027620208 0.11465399 0.10625304
160 0.4 0.0842031 0.08063317 -0.0741255 -0.03786671 0.028039802 0.027625138 0.111498 0.108239695
161 0.4025 0.0900222 0.082465395 -0.0862914 -0.042592734 0.0303776 0.028167123 0.106773 0.10937653
162 0.405 0.0810101 0.08459552 -0.0835673 -0.04478329 0.0303922 0.028874505 0.11659501 0.11008193
163 0.40750000000000003 0.0767295 0.083439924 -0.0868632 -0.037483107 0.0275972 0.029613707 0.117655 0.10974772
164 0.41000000000000003 0.0949502 0.08278817 -0.074349 -0.029965496 0.0321405 0.02976768 0.112148 0.10832177
165 0.41250000000000003 0.0876708 0.08198931 -0.060955 -0.021871682 0.0271048 0.029889312 0.111398 0.10660621
166 0.41500000000000004 0.0831689 0.08137668 -0.042176 -0.01002198 0.0313469 0.030320385 0.11106501 0.10512866
167 0.4175 0.0792724 0.08076454 -0.015627 0.00034207554 0.029039498 0.030662749 0.115845 0.10369478
168 0.42 0.0931383 0.08025568 -0.00276191 0.0073862486 0.0320624 0.030853277 0.112018004 0.10254784
169 0.4225 0.0819761 0.07958499 0.0151336 0.010683393 0.0302699 0.030910498 0.101548 0.1025693
170 0.425 0.0815564 0.080574 0.0347035 0.012852515 0.029165 0.031050239 0.113017 0.10374153
171 0.4275 0.0837542 0.082115255 0.0249316 0.015185049 0.0329193 0.031377014 0.112977006 0.1057296
172 0.43 0.0889427 0.083448105 0.0314177 0.017503936 0.0376806 0.031662177 0.10597201 0.10785116
173 0.4325 0.0748356 0.08517083 0.032097 0.019439079 0.0350721 0.03200892 0.104396 0.1103487
174 0.435 0.0786184 0.0865231 0.0322818 0.020835228 0.0318755 0.03220288 0.118625 0.1124377
175 0.4375 0.0891105 0.08652476 0.0306909 0.02292955 0.0389146 0.03200667 0.112824 0.11349038
176 0.44 0.0773998 0.08612266 0.0328945 0.024816968 0.0329835 0.031742018 0.103643 0.11397014
177 0.4425 0.0910482 0.08629909 0.0203915 0.025417143 0.0282361 0.03172274 0.102789 0.11447666
178 0.445 0.0876078 0.086775534 0.026119297 0.025640298 0.0316623 0.031802967 0.116969004 0.115150824
179 0.4475 0.0792255 0.08728983 0.0260373 0.025800902 0.0316183 0.031897534 0.101599 0.11584143
180 0.45 0.0856584 0.08775878 0.0235024 0.025969813 0.0339283 0.0319814 0.115100004 0.116484486
181 0.4525 0.08741 0.08799377 0.0303343 0.026471559 0.0308126 0.031979386 0.11956201 0.11705599
182 0.455 0.0852622 0.087553665 0.0331239 0.02853876 0.0275894 0.03166335 0.122753 0.11777742
183 0.4575 0.0844801 0.08604294 0.0289473 0.030487638 0.0331691 0.031113286 0.11153899 0.11715822
184 0.46 0.0932018 0.085349694 0.029120099 0.03215358 0.030216102 0.030859273 0.12492599 0.116873346
185 0.4625 0.0808384 0.08650961 0.0392394 0.033895187 0.026640002 0.031115364 0.112207994 0.11784639
186 0.465 0.087982 0.087352835 0.0393709 0.03540189 0.030785497 0.031317916 0.108491 0.11844615
187 0.4675 0.0886945 0.08842082 0.0395732 0.037870344 0.0299212 0.03165702 0.116039 0.11882424
188 0.47000000000000003 0.0903145 0.089338556 0.0433762 0.040304944 0.0329116 0.03198888 0.11821101 0.11885156
189 0.47250000000000003 0.0838673 0.08987123 0.0464686 0.042276118 0.029152598 0.032223474 0.102582 0.118572794
190 0.47500000000000003 0.0848563 0.08970432 0.0498905 0.04387212 0.03723 0.03238498 0.109060004 0.11763708
191 0.47750000000000004 0.086518 0.08895009 0.052046604 0.045404922 0.03436 0.032585956 0.10945 0.11628534
192 0.48 0.0836031 0.08811003 0.051567305 0.046957795 0.032421 0.03280082 0.10904701 0.11492945
193 0.4825 0.0875159 0.08732945 0.0436549 0.048648357 0.0388975 0.033072256 0.100337006 0.113719806
194 0.485 0.0858804 0.08697683 0.0622276 0.05046432 0.038182 0.033486288 0.113859996 0.11315205
195 0.4875 0.0897585 0.08557725 0.0576272 0.05204577 0.0312309 0.03384532 0.104922 0.11267428
196 0.49 0.0957534 0.080478095 0.0515065 0.053064503 0.0313001 0.033980697 0.10577901 0.111904874
197 0.4925 0.088269 0.07492446 0.0506518 0.053385984 0.0334042 0.033537295 0.10908 0.10841318
198 0.495 0.0855515 0.070225656 0.054792695 0.05354147 0.031649 0.033086587 0.109001 0.104740486
199 0.4975 0.0839615 0.06727847 0.057738595 0.05363231 0.0346097 0.032800578 0.10203101 0.10241485
200 0.5 0.0913354 0.065840244 0.0573484 0.053673703 0.0376456 0.032647636 0.11767401 0.10119362


==> graphs/tire/results_s13.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 0.112623 0.09929012 -0.0200165 -0.01655191 0.100686 0.067505434 -0.0773501 -0.08799458
2 0.005 0.0943986 0.09780025 -0.0209937 -0.016218431 0.081208 0.066455044 -0.090605 -0.087324105
3 0.0075 0.127015 0.09662306 -0.0136942 -0.015838549 0.0880933 0.065646075 -0.0898041 -0.08668168
4 0.01 0.12954 0.0974849 -0.0228998 -0.015854323 0.0812911 0.066279694 -0.0860618 -0.08678135
5 0.0125 0.113879 0.10055636 -0.0217206 -0.016202824 0.0661426 0.06867595 -0.0906809 -0.087437525
6 0.015 0.12157901 0.102498725 -0.0168046 -0.016896723 0.0659256 0.0710384 -0.0822948 -0.088501215
7 0.0175 0.112563 0.10043721 -0.016934 -0.017396685 0.0690583 0.07218377 -0.0818052 -0.08865319
8 0.02 0.112951 0.094032526 -0.0233401 -0.017560508 0.0725716 0.07163722 -0.0940957 -0.08768604
9 0.0225 0.101213 0.08732103 -0.00475323 -0.017681872 0.0753159 0.070916004 -0.0749469 -0.08662043
10 0.025 0.0896725 0.08103173 -0.0201122 -0.017802456 0.0650042 0.07026026 -0.0902976 -0.085628845
11 0.0275 0.0677475 0.07078867 -0.0215591 -0.0178205 0.069773 0.068665676 -0.0861188 -0.083829306
12 0.03 0.0485458 0.06002946 -0.016316 -0.017661795 0.0703791 0.066465676 -0.0818703 -0.08175493
13 0.0325 0.0379231 0.050659467 -0.0284707 -0.017454462 0.069173 0.06434557 -0.0895352 -0.07987684
14 0.035 0.0321984 0.042723414 -0.00820401 -0.017223556 0.056956805 0.06238664 -0.0843703 -0.078228906
15 0.0375 0.030914102 0.03387336 -0.0233535 -0.016604953 0.050628297 0.05931679 -0.0760583 -0.07602731
16 0.04 0.000611857 0.027321104 -0.013652 -0.015503051 0.0522992 0.056961704 -0.0847565 -0.07379962
17 0.0425 -0.0126942 0.02105082 -0.0197453 -0.014133817 0.0492045 0.054410376 -0.0860493 -0.07140014
18 0.045 -0.0256342 0.016424619 -0.0179837 -0.01417152 0.0468556 0.05203245 -0.0774211 -0.07313867
19 0.0475 -0.0344929 0.011911929 -0.0168357 -0.01425799 0.0487798 0.049490023 -0.0759379 -0.07511705
20 0.05 -0.0369888 0.009403656 -0.014948 -0.012642528 0.0493031 0.04716358 -0.0764672 -0.07630384
21 0.0525 -0.0308785 0.006998601 -0.0100663 -0.01067685 0.0437019 0.044673618 -0.080721 -0.07710452
22 0.055 -0.022866 0.008382061 -0.0118634 -0.011288519 0.0416826 0.042154934 -0.0833795 -0.07753939
23 0.0575 0.00290183 0.011684862 -0.0196366 -0.013636479 0.0444347 0.040628094 -0.0797001 -0.076700166
24 0.06 0.0178373 0.013305192 -0.015530201 -0.014780697 0.040569 0.03977704 -0.0758576 -0.07619227
25 0.0625 0.0353263 0.0147084715 -0.022651 -0.015766462 0.0326126 0.038971934 -0.0780087 -0.075688355
26 0.065 0.033824 0.016028903 -0.0128303 -0.016682738 0.0445548 0.038066152 -0.0700864 -0.075074434
27 0.0675 0.0545611 0.017616138 -0.012564799 -0.017785458 0.0358252 0.036993258 -0.0779438 -0.07435176
28 0.07 0.051477302 0.019116107 -0.0156032 -0.017932393 0.0393073 0.035911437 -0.0783702 -0.073571
29 0.0725 0.0584997 0.020323377 -0.0107082 -0.0155229885 0.0444494 0.035636134 -0.0769197 -0.073424496
30 0.075 0.061555397 0.021720443 -0.0141834 -0.014604715 0.051339 0.036077872 -0.0788937 -0.07439305
31 0.0775 0.0574651 0.023733823 -0.017983 -0.014223847 0.0415045 0.036963835 -0.0796597 -0.07589932
32 0.08 0.0564619 0.025311068 -0.0065356405 -0.013740422 0.03751 0.03761615 -0.0784512 -0.077081494
33 0.0825 0.0377502 0.02555669 -0.014982199 -0.01278088 0.0334184 0.037518203 -0.0709606 -0.07727574
34 0.085 0.0344752 0.024385493 -0.0048468 -0.011769404 0.0329959 0.037012197 -0.0662974 -0.07725443
35 0.08750000000000001 0.0181362 0.020747615 -0.00994338 -0.010835202 0.0343176 0.036057577 -0.067874 -0.076805845
36 0.09 0.00652391 0.014493672 -0.013496099 -0.010047127 0.0375049 0.034795135 -0.0724883 -0.07611725
37 0.0925 0.00324772 0.008159957 -0.0199104 -0.00941882 0.029958 0.033644356 -0.0757064 -0.07558899
38 0.095 -0.0145448 0.0024068067 -0.0163483 -0.010856159 0.0348667 0.03349476 -0.0836666 -0.075777754
39 0.0975 -0.020322 -0.00426182 -0.0101487 -0.01282165 0.0372932 0.033513878 -0.0744021 -0.07614692
40 0.1 -0.0309028 -0.010743073 -0.00852357 -0.014063967 0.0414774 0.032980353 -0.0754765 -0.075772814
41 0.10250000000000001 -0.0385103 -0.016799634 -0.0170232 -0.014734799 0.0255543 0.03207668 -0.0735335 -0.07488492
42 0.105 -0.0399048 -0.021978315 -0.0109162 -0.015282357 0.027201798 0.0312825 -0.0730485 -0.074097306
43 0.1075 -0.0411369 -0.026797716 -0.0132357 -0.016095964 0.027552301 0.03079092 -0.0700385 -0.07356229
44 0.11 -0.0466977 -0.03118096 -0.015269099 -0.016689477 0.0222439 0.030671379 -0.074953 -0.0733057
45 0.1125 -0.0485872 -0.0356218 -0.015158599 -0.016314782 0.0209608 0.030439276 -0.0816347 -0.07306487
46 0.115 -0.059551705 -0.040377982 -0.00751225 -0.015753165 0.030096103 0.029979914 -0.0743329 -0.072519876
47 0.11750000000000001 -0.056295 -0.045492936 -0.015941 -0.014954215 0.0323545 0.029229632 -0.081526 -0.07158455
48 0.12 -0.062441505 -0.050556384 -0.0162188 -0.014151717 0.028972398 0.028601933 -0.0744006 -0.070835665
49 0.1225 -0.0575795 -0.054658286 -0.00525516 -0.011265262 0.0192024 0.028009344 -0.0745027 -0.07055908
50 0.125 -0.0600506 -0.058356993 -0.0101948 -0.008651214 0.035185 0.027428139 -0.0779961 -0.07024101
51 0.1275 -0.059871305 -0.060011853 -0.0110895 -0.0074138255 0.0315273 0.027210232 -0.0791772 -0.07012317
52 0.13 -0.0616706 -0.060282968 -0.00140388 -0.0072547058 0.0402916 0.027565714 -0.0634606 -0.070632055
53 0.1325 -0.0626326 -0.060831476 0.000596297 -0.006857005 0.017102 0.028115809 -0.056441404 -0.071351066
54 0.135 -0.061528098 -0.06354215 -0.00143727 -0.0041782437 0.0275187 0.027712006 -0.0601439 -0.07035152
55 0.1375 -0.061515998 -0.06585434 -0.00251104 -0.002304422 0.0356639 0.027966958 -0.051213495 -0.07003782
56 0.14 -0.0707687 -0.06821828 7.47417e-05 -0.0011705504 0.027140599 0.028342417 -0.0595477 -0.069824584
57 0.14250000000000002 -0.072364 -0.06955038 -0.00213813 -0.0013458058 0.027101498 0.028084654 -0.0633129 -0.068840414
58 0.145 -0.0718253 -0.06882586 -0.00139046 -0.0025928682 0.0296354 0.02761447 -0.0697111 -0.0679425
59 0.1475 -0.0647781 -0.06747896 -0.000639512 -0.0035962355 0.0272219 0.0263865 -0.0771238 -0.06761864
60 0.15 -0.069548 -0.06678935 0.00211526 -0.0034373582 0.015997 0.02391788 -0.0684006 -0.06750071
61 0.1525 -0.058674205 -0.06604216 -0.013563099 -0.0032962174 0.0132 0.021348918 -0.0635047 -0.067225784
62 0.155 -0.0535688 -0.065251686 -0.00706301 -0.0031802892 0.0141321 0.018745292 -0.0704114 -0.06677644
63 0.1575 -0.0540421 -0.0642752 -0.000882543 -0.0030770048 0.00321397 0.015664848 -0.0679526 -0.0660318
64 0.16 -0.0522973 -0.06330165 -0.00494817 -0.0030197843 0.0156176 0.012750139 -0.0695443 -0.06507188
65 0.1625 -0.059096895 -0.063053064 -0.00498724 -0.0029380526 0.016642 0.011776872 -0.0709702 -0.06514556
66 0.165 -0.0603109 -0.06323748 -0.0100887 -0.0028445013 -0.00523508 0.01197278 -0.081534 -0.06582338
67 0.1675 -0.0653935 -0.063041195 -0.0107113 -0.0028459 0.0144751 0.0119885355 -0.0780648 -0.06625702
68 0.17 -0.0577273 -0.062062453 -0.00283517 -0.0030355598 0.0100913 0.011777227 -0.0714062 -0.066345
69 0.17250000000000001 -0.0622389 -0.062854275 -0.012911799 -0.0027258769 0.00792309 0.012342086 -0.0756682 -0.06817291
70 0.17500000000000002 -0.0627418 -0.06275392 0.00082295306 -0.002691207 0.012898999 0.012457329 -0.0703634 -0.06884325
71 0.1775 -0.0559249 -0.061990142 -0.00125525 -0.0026399454 0.0260308 0.012405455 -0.0620903 -0.06833827
72 0.18 -0.0572864 -0.06220857 0.00420289 -0.0025734175 0.0100568 0.012555723 -0.0581891 -0.06893667
73 0.1825 -0.061267696 -0.062084783 -0.0076597696 -0.002509326 0.0126517 0.012635852 -0.0576487 -0.069131784
74 0.185 -0.058729805 -0.061276246 -0.000239043 -0.0024629657 0.0138879 0.012554693 -0.0579698 -0.068452775
75 0.1875 -0.061991103 -0.06051706 -0.0077485503 -0.002416874 0.0127948 0.012424214 -0.062058605 -0.06766171
76 0.19 -0.0601754 -0.06064871 -0.00279175 -0.002492842 0.0172705 0.012035938 -0.0718336 -0.06658414
77 0.1925 -0.0684033 -0.06068883 0.000359022 -0.002604153 0.00430008 0.011546111 -0.057890497 -0.0651412
78 0.195 -0.060976397 -0.060703754 -0.00358092 -0.0024839912 0.0128932 0.011140598 -0.0658015 -0.06313402
79 0.1975 -0.0621059 -0.060766537 -0.0011028 -0.0022473454 0.00878715 0.010529448 -0.0529105 -0.05994741
80 0.2 -0.062375 -0.060958855 -0.0038464502 -0.0019405829 0.00932301 0.009826055 -0.061047398 -0.056286193
81 0.2025 -0.0598132 -0.06092758 -0.00336655 -0.001719439 0.0111391 0.00918273 -0.0579157 -0.05292673
82 0.20500000000000002 -0.0556737 -0.060756154 0.0034295903 -0.0015287345 0.0181197 0.008512183 -0.0542202 -0.049417727
83 0.20750000000000002 -0.060989905 -0.060949586 -0.010004 -0.0012159876 0.00826878 0.0077929 -0.0557326 -0.045673657
84 0.21 -0.061456095 -0.061290927 0.00729449 -0.0008857093 0.0034005798 0.0071432358 -0.0667316 -0.042300563
85 0.2125 -0.055193402 -0.06128169 -0.00756579 -0.00068190857 0.010347 0.006591818 -0.0616123 -0.03935619
86 0.215 -0.064689 -0.06152671 -0.00822413 -0.00042985816 -0.00486896 0.006108567 -0.0675873 -0.03678325
87 0.2175 -0.0668541 -0.06300851 -0.0065640407 0.00019121828 0.00751665 0.00564106 -0.0675058 -0.034388315
88 0.22 -0.0652463 -0.06320725 -0.000979015 0.00032626308 0.0111652 0.005641274 -0.0648778 -0.034648646
89 0.2225 -0.059161298 -0.06280094 -0.0073324395 0.00023099194 0.0230771 0.00559401 -0.0495359 -0.03439873
90 0.225 -0.057412 -0.06312718 0.0015441 0.00043588266 0.0042004 0.005598731 -0.0337084 -0.034799926
91 0.2275 -0.0648134 -0.06445145 0.00513532 0.0009708495 -0.00437146 0.005694722 -0.0341973 -0.035965003
92 0.23 -0.0603543 -0.065053314 -0.000124591 0.0014375441 0.0098388 0.0056804856 -0.0220377 -0.036843516
93 0.2325 -0.0632115 -0.064919345 0.000592082 0.0017665066 0.0118958 0.00557161 -0.00940473 -0.037323833
94 0.23500000000000001 -0.0644189 -0.06517393 0.0104879 0.0022648259 0.00575912 0.005487722 -0.0170542 -0.038165193
95 0.23750000000000002 -0.069784 -0.065011956 0.0137108 0.0026050825 0.00689364 0.005370977 -0.0132317 -0.038656063
96 0.24 -0.0693511 -0.06410908 -0.00199168 0.002648418 0.00907881 0.005199912 -0.00983395 -0.038498867
97 0.2425 -0.0680762 -0.06334498 0.00771162 0.0024758063 0.00200659 0.004954794 -0.025675898 -0.040140588
98 0.245 -0.0674833 -0.06481636 0.0121887 0.0030232258 0.000607315 0.0043432666 -0.018478 -0.05129484
99 0.2475 -0.0682484 -0.06526805 0.00575223 0.0032871894 -0.00201734 0.0034283556 -0.035186 -0.064421006
100 0.25 -0.0716345 -0.0652552 0.00604409 0.0034340185 0.00862304 0.0022847468 -0.0311941 -0.0796532
101 0.2525 -0.059768803 -0.06511593 0.00784682 0.0035505698 0.000404161 0.0010664684 -0.0484464 -0.09562417
102 0.255 -0.0702492 -0.06569864 0.00499817 0.003940308 0.00307974 -0.00048681797 -0.0680671 -0.11753444
103 0.2575 -0.0639137 -0.06635081 0.0016300998 0.004344919 9.50918e-05 -0.0019856414 -0.0880027 -0.13885963
104 0.26 -0.0642947 -0.06685051 -0.0017439101 0.0046722624 0.00814248 -0.0032653033 -0.103402 -0.15695038
105 0.2625 -0.0683429 -0.067095995 0.00206015 0.0048725284 -0.0203103 -0.0041929535 -0.121961 -0.16982694
106 0.265 -0.0681741 -0.06705314 -0.0103702 0.0049141445 -0.00547053 -0.004611421 -0.134367 -0.175323
107 0.2675 -0.0668192 -0.06728455 -0.00215789 0.0050572557 -0.00400151 -0.0051395413 -0.159516 -0.18284035
108 0.27 -0.0680704 -0.06731971 0.00208294 0.0052509834 -0.00250402 -0.005202662 -0.185805 -0.18755941
109 0.2725 -0.0636008 -0.06794597 0.00534226 0.005743937 -0.00882732 -0.005296337 -0.227717 -0.19624007
110 0.275 -0.057988 -0.06823561 0.0097912 0.0061580134 0.000125352 -0.005365471 -0.247075 -0.20458865
111 0.2775 -0.0637606 -0.06843652 0.00649899 0.0065823197 -0.0029939 -0.0054324367 -0.280261 -0.21357174
112 0.28 -0.0710093 -0.06916467 0.0113837 0.007222779 -0.00396271 -0.0055506923 -0.314479 -0.22523162
113 0.28250000000000003 -0.0650958 -0.06969205 0.00448218 0.007842155 -0.0178524 -0.0056579155 -0.32118 -0.23729905
114 0.28500000000000003 -0.0717018 -0.07021252 0.0125471 0.008441727 -0.0034197099 -0.0057621114 -0.329271 -0.2489355
115 0.28750000000000003 -0.070564 -0.0708409 0.0032541498 0.009092509 -0.000642241 -0.005877758 -0.331279 -0.26128218
116 0.29 -0.0694857 -0.07133925 0.0152025 0.009647179 -0.00622789 -0.0059748394 -0.317644 -0.27197236
117 0.2925 -0.0747133 -0.07083194 0.0112236 0.009578308 -0.013698099 -0.0059447726 -0.303986 -0.27263397
118 0.295 -0.0713846 -0.07079667 0.0167112 0.009658888 -0.0121626 -0.0059545143 -0.288532 -0.27466848
119 0.2975 -0.0694333 -0.07134745 0.0169572 0.010030252 0.0063445 -0.0060282913 -0.268448 -0.2808563
120 0.3 -0.0736991 -0.07152584 0.0234974 0.010406748 -0.00642063 -0.0062087174 -0.24586101 -0.28188887
121 0.3025 -0.0699958 -0.07193714 0.0181277 0.010985547 0.00131036 -0.0068051913 -0.220977 -0.26489085
122 0.305 -0.0669124 -0.07249311 0.0182835 0.011638796 -0.013714599 -0.007436639 -0.196772 -0.24789949
123 0.3075 -0.0759652 -0.07247207 0.013240901 0.012085202 -0.0063483594 -0.008050075 -0.165785 -0.22672048
124 0.31 -0.0738017 -0.0708411 0.0016827101 0.011792394 -0.0192518 -0.008393941 -0.147534 -0.20136599
125 0.3125 -0.066753 -0.06909768 0.00812825 0.011278268 -0.0123997 -0.008489509 -0.12768 -0.18357696
126 0.315 -0.068693 -0.06813849 -0.000318613 0.010992661 -0.0172526 -0.008538294 -0.107025005 -0.17391992
127 0.3175 -0.0720236 -0.0677641 0.00890048 0.011096605 -0.00543012 -0.008848786 -0.0708792 -0.16017133
128 0.32 -0.0727185 -0.06773926 0.0049798 0.011454854 -0.00987559 -0.009344709 -0.0686676 -0.14298372
129 0.3225 -0.0687341 -0.06811409 0.00907248 0.012794867 -0.019295 -0.009957817 -0.058425896 -0.12847038
130 0.325 -0.0666119 -0.067598484 0.014218199 0.013930185 -0.0139348 -0.010504693 -0.0385286 -0.1094407
131 0.3275 -0.071308 -0.067192525 0.011924 0.014889111 -0.0136466 -0.010965363 -0.0237354 -0.09361637
132 0.33 -0.0722029 -0.06812049 0.00877388 0.01624755 -0.00127344 -0.011554646 -0.017795 -0.08386371
133 0.3325 -0.0672768 -0.068307064 0.01089 0.018009262 -0.015538 -0.012586081 -0.000442112 -0.058368664
134 0.335 -0.0737576 -0.06995744 0.0080643 0.018958181 -0.0207308 -0.013456499 -0.00100933 -0.05044622
135 0.3375 -0.075252 -0.073104054 0.0125351 0.020804243 -0.0161344 -0.014850797 -0.000695319 -0.04024848
136 0.34 -0.0723449 -0.075438425 0.0220924 0.022147726 -0.028986698 -0.01607334 0.00247485 -0.029201206
137 0.3425 -0.0743402 -0.07703531 0.0329657 0.023071077 -0.0179197 -0.016878098 0.000961088 -0.022228355
138 0.34500000000000003 -0.0646774 -0.07754195 0.0327796 0.023209723 -0.0117617 -0.017249592 -0.00915341 -0.019610368
139 0.34750000000000003 -0.0661793 -0.078248575 0.0386538 0.023518344 -0.013393599 -0.017608926 -0.00588679 -0.01772219
140 0.35000000000000003 -0.0767269 -0.077137835 0.0371168 0.02246603 -0.0185728 -0.017619766 -0.000271451 -0.016189616
141 0.3525 -0.0707942 -0.07899226 0.0376979 0.023631338 -0.0170758 -0.018201984 -0.00714797 -0.014054069
142 0.355 -0.0697541 -0.07899672 0.030706901 0.023518356 -0.0207121 -0.018320814 -0.0132478 -0.013130775
143 0.3575 -0.0774561 -0.07276995 0.0210741 0.018799696 -0.023577 -0.017183777 -0.025822902 -0.013905913
144 0.36 -0.0737316 -0.069260456 0.014199001 0.01616836 -0.0158326 -0.01651439 -0.0187345 -0.014565909
145 0.3625 -0.0668113 -0.06674033 0.0129214 0.0142351 -0.00774275 -0.016078023 -0.0204454 -0.014693024
146 0.365 -0.0672525 -0.06312524 0.0145963 0.011537612 -0.014463199 -0.0153752295 -0.0365981 -0.015476535
147 0.3675 -0.0706819 -0.06178842 0.0069545107 0.005602881 -0.025543 -0.015487725 -0.045619 -0.021221645
148 0.37 -0.0701125 -0.059548505 0.00922108 0.0035055424 -0.0198099 -0.014848746 -0.0492677 -0.024445236
149 0.3725 -0.068428 -0.057236813 -0.00271238 0.0011852446 -0.0154557 -0.014203501 -0.060902 -0.027921101
150 0.375 -0.0681606 -0.056253362 -0.0032648002 -0.0029255378 -0.0138898 -0.014213282 -0.0507104 -0.032382365
151 0.3775 -0.0703258 -0.056564234 -0.016835 -0.007592111 -0.0230564 -0.014753187 -0.054192595 -0.036669068
152 0.38 -0.0681437 -0.05780199 -0.0252628 -0.010310696 -0.0160199 -0.015446 -0.0484864 -0.0385909
153 0.3825 -0.0666969 -0.060463108 -0.0310346 -0.013878917 -0.021371 -0.016501337 -0.053393 -0.040560488
154 0.385 -0.0682582 -0.06364758 -0.0379545 -0.019394899 -0.0187218 -0.017811792 -0.0449323 -0.044110503
155 0.3875 -0.0682585 -0.06493799 -0.0468291 -0.025620187 -0.0454588 -0.018619332 -0.0456544 -0.04695946
156 0.39 -0.0675179 -0.062867545 -0.0565714 -0.039449822 -0.014737101 -0.019156657 -0.0484367 -0.04726814
157 0.3925 -0.0726009 -0.06146384 -0.0589993 -0.054411657 -0.016176 -0.02001725 -0.0456631 -0.04733249
158 0.395 -0.0693481 -0.06011619 -0.0696828 -0.067837134 -0.0204679 -0.020760061 -0.0485894 -0.04741827
159 0.3975 -0.0641426 -0.05838866 -0.0851455 -0.08109636 -0.0234743 -0.021361224 -0.051231198 -0.047630724
160 0.4 -0.066967 -0.057117574 -0.0920943 -0.093740575 -0.026355099 -0.021911658 -0.0454919 -0.04785754
161 0.4025 -0.0741846 -0.06138246 -0.11318199 -0.108533286 -0.0294458 -0.022676807 -0.0398378 -0.04786466
162 0.405 -0.0654424 -0.06502017 -0.132292 -0.1227509 -0.030677402 -0.02321464 -0.044559 -0.047796078
163 0.40750000000000003 -0.059241004 -0.06839353 -0.137102 -0.12897274 -0.0138998 -0.024606101 -0.0391219 -0.048116066
164 0.41000000000000003 -0.0725754 -0.06644989 -0.153034 -0.12873252 -0.0314969 -0.024354365 -0.0422231 -0.048548948
165 0.41250000000000003 -0.0712964 -0.06420431 -0.158411 -0.12827557 -0.0228972 -0.023995368 -0.0429118 -0.04907581
166 0.41500000000000004 -0.0625504 -0.061793305 -0.155702 -0.12874307 -0.0128518995 -0.023973878 -0.0418824 -0.04949911
167 0.4175 -0.0667108 -0.059564434 -0.157408 -0.1289962 -0.0285086 -0.023886008 -0.0474048 -0.04991646
168 0.42 -0.0756002 -0.05790346 -0.149153 -0.1289789 -0.0336397 -0.02374231 -0.0448557 -0.05025818
169 0.4225 -0.0667112 -0.056912772 -0.154096 -0.12739652 -0.0153023 -0.024048915 -0.0523599 -0.050199073
170 0.425 -0.0615289 -0.05779795 -0.143996 -0.12545548 -0.0124377 -0.024752507 -0.048002 -0.049747925
171 0.4275 -0.0658366 -0.059410732 -0.132164 -0.123414084 -0.0411077 -0.025875801 -0.0431772 -0.049346264
172 0.43 -0.068871 -0.060875148 -0.132639 -0.1199462 -0.036574 -0.027237892 -0.0494464 -0.049000733
173 0.4325 -0.0611234 -0.06291964 -0.125046 -0.11713798 -0.0252692 -0.028770382 -0.0447186 -0.048326824
174 0.435 -0.0659161 -0.06468718 -0.114868 -0.113708615 -0.0252363 -0.03020007 -0.0443942 -0.0476119
175 0.4375 -0.063878 -0.064838745 -0.104794 -0.10586901 -0.0287245 -0.031504 -0.0482329 -0.04744987
176 0.44 -0.0615099 -0.0644551 -0.10115399 -0.09845986 -0.0270211 -0.032457665 -0.0489719 -0.047540035
177 0.4425 -0.0659013 -0.06473047 -0.0934425 -0.09633648 -0.0325109 -0.03292986 -0.053257696 -0.04739335
178 0.445 -0.0680053 -0.06537611 -0.085461 -0.09583348 -0.0346648 -0.033350024 -0.050220706 -0.0470737
179 0.4475 -0.0589417 -0.0660679 -0.0760882 -0.095589906 -0.028343702 -0.033759683 -0.0527217 -0.04672227
180 0.45 -0.0648737 -0.066703066 -0.0823526 -0.095272064 -0.0364691 -0.03415201 -0.050230496 -0.046393245
181 0.4525 -0.0704501 -0.06709929 -0.077724 -0.093335986 -0.032473 -0.034696065 -0.0399367 -0.046065956
182 0.455 -0.0609126 -0.066936664 -0.0583641 -0.08410244 -0.0361828 -0.036181003 -0.0429579 -0.04552192
183 0.4575 -0.0655077 -0.06548517 -0.0598365 -0.07413927 -0.0440912 -0.036989443 -0.0460627 -0.045703717
184 0.46 -0.0659653 -0.06479418 -0.0461433 -0.066898435 -0.0417286 -0.037709523 -0.0433364 -0.045655355
185 0.4625 -0.0638785 -0.06583447 -0.0499097 -0.0625131 -0.0419531 -0.03850289 -0.0488786 -0.04545123
186 0.465 -0.0690728 -0.06649909 -0.0374091 -0.058733158 -0.0376668 -0.03905896 -0.052619405 -0.045384437
187 0.4675 -0.0643894 -0.06724144 -0.033963 -0.05285281 -0.0393927 -0.03960497 -0.043699 -0.04562627
188 0.47000000000000003 -0.066315 -0.06779661 -0.0344683 -0.04719586 -0.0330208 -0.039860122 -0.0494337 -0.046206813
189 0.47250000000000003 -0.060870897 -0.06791122 -0.0235496 -0.04258589 -0.0423027 -0.039902166 -0.052399505 -0.046819158
190 0.47500000000000003 -0.0656201 -0.06725117 -0.027235698 -0.03906337 -0.0383434 -0.039574634 -0.0492061 -0.04758905
191 0.47750000000000004 -0.060610004 -0.06611665 -0.0266955 -0.036022685 -0.0313156 -0.038966216 -0.0567668 -0.048556935
192 0.48 -0.0648442 -0.064933136 -0.0171431 -0.03289959 -0.0368556 -0.03829636 -0.0569878 -0.04959943
193 0.4825 -0.0622238 -0.06391399 -0.017591 -0.029508865 -0.0434348 -0.037678923 -0.050483 -0.05064435
194 0.485 -0.066843 -0.06369325 -0.0292598 -0.026205575 -0.027636701 -0.03726056 -0.063011 -0.05163904
195 0.4875 -0.0578296 -0.062529735 -0.027247798 -0.023685765 -0.0378815 -0.03659337 -0.0494953 -0.052802853
196 0.49 -0.0658536 -0.05777358 -0.025846202 -0.023599237 -0.0436894 -0.034942146 -0.0526632 -0.05548078
197 0.4925 -0.0674652 -0.052184593 -0.0258618 -0.02342459 -0.026542898 -0.031841185 -0.051473998 -0.056817006
198 0.495 -0.0620359 -0.047557503 -0.0195268 -0.023143541 -0.0436511 -0.029015247 -0.054638304 -0.05749957
199 0.4975 -0.0625144 -0.044656508 -0.0216551 -0.022974333 -0.027118001 -0.027241368 -0.0497582 -0.057929803
200 0.5 -0.060679995 -0.043190286 -0.0214064 -0.022858517 -0.0395527 -0.026358569 -0.051795 -0.058142953


==> graphs/tire/results_s22.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.0947788 -0.15381458 0.0282025 0.016762646 0.00082074304 0.0062465346 -0.0731959 -0.07415751
2 0.005 -0.117203 -0.1522007 0.0221692 0.016406247 -0.000187453 0.006313172 -0.0645019 -0.0736022
3 0.0075 -0.130074 -0.15096392 0.0199479 0.016016057 -0.000973583 0.0063616345 -0.0759147 -0.07287484
4 0.01 -0.154765 -0.15190834 0.0179569 0.016132144 0.0171492 0.0063142614 -0.055539798 -0.07247521
5 0.0125 -0.158362 -0.15587194 0.0283876 0.016807446 0.0199345 0.0061338427 -0.056743197 -0.071637265
6 0.015 -0.17403 -0.16170606 0.0209854 0.017949224 -0.000291213 0.0059050475 -0.0582232 -0.0715665
7 0.0175 -0.194377 -0.16938008 0.028895501 0.019210532 0.00162752 0.0056439815 -0.0581594 -0.07019455
8 0.02 -0.210941 -0.1776388 0.0541931 0.02035001 0.00603298 0.00539923 -0.0688473 -0.06755869
9 0.0225 -0.22136399 -0.18572965 0.018762 0.021443501 -0.00504151 0.0051632132 -0.0502311 -0.06485522
10 0.025 -0.229072 -0.19338778 0.00641298 0.022481866 -0.0012978 0.0049392744 -0.057741098 -0.062313803
11 0.0275 -0.237347 -0.2038612 0.0314241 0.023816323 0.00498412 0.0046472005 -0.053834904 -0.058383532
12 0.03 -0.23988399 -0.21286921 0.0394347 0.02486262 0.00047722197 0.004412845 -0.0616993 -0.0544631
13 0.0325 -0.24368401 -0.21993904 0.028909799 0.02563556 0.00485298 0.0042369147 -0.05929 -0.05112989
14 0.035 -0.24667498 -0.22530708 0.013685199 0.026179645 0.00191591 0.0041104318 -0.0462369 -0.04837144
15 0.0375 -0.249577 -0.22790763 0.0255013 0.026083585 0.0061534 0.0041016014 -0.0445346 -0.045585193
16 0.04 -0.237959 -0.22930495 0.0333684 0.024928957 0.00495381 0.00420064 -0.0729469 -0.04287565
17 0.0425 -0.23057899 -0.22947648 0.033089 0.023313789 0.00380724 0.0043607433 -0.057807304 -0.040193763
18 0.045 -0.22532602 -0.22739753 0.022483 0.024864446 0.00041851698 0.0047596046 -0.0525572 -0.042316664
19 0.0475 -0.21712498 -0.22450452 0.0349635 0.026538704 0.0121262 0.005196894 -0.0456321 -0.044858158
20 0.05 -0.206845 -0.22051005 0.0196055 0.026061466 0.0125285 0.005668516 -0.055080004 -0.046521198
21 0.0525 -0.203306 -0.21592733 0.0218688 0.025038835 0.00210605 0.006146277 -0.0526591 -0.047868315
22 0.055 -0.200581 -0.20787092 0.0408394 0.026667353 0.00169682 0.0068592406 -0.0422661 -0.04937178
23 0.0575 -0.198443 -0.20054218 0.0290096 0.029148605 0.00281987 0.007365665 -0.054409303 -0.049628902
24 0.06 -0.20466499 -0.19664183 0.0289884 0.030325279 0.0122915 0.0076289936 -0.056839995 -0.049707014
25 0.0625 -0.198749 -0.1930605 0.035234 0.03131717 0.00721998 0.007866969 -0.0605636 -0.049742542
26 0.065 -0.199019 -0.18924752 0.028966498 0.032191318 0.00251983 0.0081124995 -0.0323766 -0.04970607
27 0.0675 -0.19758 -0.18471166 0.028609801 0.03324858 0.0173323 0.0084053315 -0.0519773 -0.049670108
28 0.07 -0.191421 -0.17853159 0.0351887 0.033298027 0.00734779 0.008624283 -0.061059702 -0.049197596
29 0.0725 -0.182734 -0.17029975 0.027578 0.030930316 0.00418252 0.008519436 -0.0463587 -0.047917828
30 0.075 -0.163076 -0.16346572 0.030811701 0.03082439 0.00811953 0.008454602 -0.051303603 -0.047504906
31 0.0775 -0.155737 -0.15746404 0.0378911 0.031528484 0.0111093 0.008381989 -0.0426714 -0.047500495
32 0.08 -0.152917 -0.15187772 0.0272549 0.03193698 0.00648503 0.008321418 -0.051838897 -0.04737816
33 0.0825 -0.13838 -0.1467798 0.0300855 0.031316627 0.00667726 0.008294342 -0.0345674 -0.046791397
34 0.085 -0.129735 -0.14000322 0.0203901 0.030926913 0.00760012 0.008322689 -0.0263614 -0.04596944
35 0.08750000000000001 -0.105434 -0.13357593 0.0230327 0.029834878 0.00807641 0.008487384 -0.030896699 -0.045063727
36 0.09 -0.103782 -0.12744719 0.029467499 0.02788334 0.0103305 0.008815263 -0.0342166 -0.04417423
37 0.0925 -0.102677 -0.12141971 0.0347102 0.02614918 0.00933542 0.0091519095 -0.0447565 -0.043385446
38 0.095 -0.0959281 -0.11758635 0.0242588 0.027738059 0.00559946 0.009355689 -0.0538282 -0.04264723
39 0.0975 -0.0880396 -0.113579415 0.0332924 0.030092504 0.00972005 0.009563167 -0.0408075 -0.04181355
40 0.1 -0.0946131 -0.10938033 0.0236965 0.031567726 0.0069518997 0.009735944 -0.0380688 -0.040570956
41 0.10250000000000001 -0.0968809 -0.10523274 0.0362478 0.032349672 0.00655388 0.009876215 -0.0379984 -0.039092187
42 0.105 -0.0900277 -0.10167438 0.0295615 0.032986566 0.0163602 0.009995031 -0.0342739 -0.037811104
43 0.1075 -0.0990025 -0.09856368 0.0230666 0.03400721 0.0184698 0.010084458 -0.0290158 -0.036647305
44 0.11 -0.0985408 -0.09668687 0.022322 0.03485815 0.00839441 0.010091487 -0.0323908 -0.035616335
45 0.1125 -0.0985259 -0.09598158 0.0334663 0.03452363 0.0146869 0.010074539 -0.059061598 -0.034746714
46 0.115 -0.0973678 -0.09496118 0.0266863 0.03396586 0.0160199 0.010050465 -0.050100796 -0.033635367
47 0.11750000000000001 -0.0946804 -0.09354154 0.0337261 0.033123482 0.0073632 0.010017364 -0.0431992 -0.032221302
48 0.12 -0.0949447 -0.09232678 0.0316675 0.032294087 0.0105565 0.009983477 -0.0218968 -0.03087243
49 0.1225 -0.0968669 -0.09224407 0.0292284 0.029255684 0.00682235 0.00985811 -0.0325675 -0.028673137
50 0.125 -0.0950512 -0.09209932 0.0362676 0.02649715 0.00543291 0.00974482 -0.0411021 -0.026661966
51 0.1275 -0.0984328 -0.09204726 0.0377533 0.025216922 0.0070757 0.009677695 -0.0335055 -0.02553767
52 0.13 -0.0997631 -0.092610136 0.0206416 0.02512728 0.00637813 0.009658873 -0.0248642 -0.02543144
53 0.1325 -0.098923 -0.0935105 0.0164898 0.024859583 0.00850607 0.009614476 0.00704054 -0.025008524
54 0.135 -0.0966208 -0.093271375 0.0183198 0.022351995 0.0101913 0.009382459 0.00953295 -0.021020006
55 0.1375 -0.0982046 -0.094277255 0.017039 0.02098957 0.00790213 0.0092245005 0.026284497 -0.017779425
56 0.14 -0.091318 -0.09588433 0.0134556 0.020485917 0.0061004 0.009155253 -0.0067753703 -0.015141489
57 0.14250000000000002 -0.0821708 -0.096767224 0.0273559 0.021380357 0.0076674307 0.009204271 0.000476859 -0.013604054
58 0.145 -0.0894767 -0.09676408 0.0226669 0.023322212 0.00309195 0.009294466 -0.0243187 -0.0135722365
59 0.1475 -0.0922465 -0.09691763 0.0206766 0.024964174 0.0154919 0.009558851 -0.0328545 -0.014972028
60 0.15 -0.0920621 -0.09732535 0.029473001 0.025347466 0.0103671 0.010029968 -0.021685 -0.017043617
61 0.1525 -0.0990998 -0.09754485 0.0331218 0.025731575 0.00618299 0.010499465 -0.0217305 -0.019081961
62 0.155 -0.103528 -0.097537644 0.0222193 0.026104307 0.0135608 0.010952029 -0.0302367 -0.021016039
63 0.1575 -0.109435 -0.09724243 0.0285056 0.026524618 0.022251 0.011458418 -0.0338366 -0.02313982
64 0.16 -0.107381 -0.09661994 0.0236775 0.026897535 0.0161024 0.011902788 -0.0295998 -0.024952352
65 0.1625 -0.105216004 -0.0969424 0.0225417 0.027060315 0.013498301 0.012104914 -0.0365504 -0.025861856
66 0.165 -0.0966853 -0.097808845 0.0345729 0.027094742 0.0079918 0.012158608 -0.055515803 -0.026213337
67 0.1675 -0.100737 -0.098467335 0.0322001 0.027238306 0.022083 0.012216794 -0.0667069 -0.026524937
68 0.17 -0.10238399 -0.09891188 0.0230571 0.027613621 0.00875927 0.012278295 -0.0474712 -0.026759345
69 0.17250000000000001 -0.100832 -0.101143695 0.0327338 0.027606523 0.0111591 0.012413118 -0.045619 -0.027672276
70 0.17500000000000002 -0.101036 -0.10209105 0.0212532 0.027748644 0.0127297 0.012483726 -0.0289118 -0.02808007
71 0.1775 -0.10580699 -0.10219623 0.0271733 0.027644578 0.0102768 0.012453098 -0.0196225 -0.02810425
72 0.18 -0.100764 -0.102881946 0.0234083 0.027690545 0.0113014 0.012501915 -0.00718714 -0.028391961
73 0.1825 -0.0983892 -0.103349306 0.015336001 0.027675742 0.0153162 0.012520807 -0.00917784 -0.02858005
74 0.185 -0.0923826 -0.10327195 0.0260218 0.027537992 0.0108517 0.012473944 -0.00806986 -0.0285245
75 0.1875 -0.101756 -0.10328362 0.0303703 0.027444828 0.0062740506 0.012445365 -0.0230697 -0.028367545
76 0.19 -0.0955292 -0.10303317 0.028309602 0.027637905 0.00800846 0.012492525 -0.0471386 -0.027576298
77 0.1925 -0.094787 -0.102461 0.0264763 0.027827132 0.0158255 0.01252226 -0.0170738 -0.02658751
78 0.195 -0.0967226 -0.10170524 0.0369868 0.02760489 0.00788673 0.012489336 -0.0315195 -0.02556545
79 0.1975 -0.101476 -0.100590646 0.025759798 0.027199987 0.0153224 0.012436726 -0.014668299 -0.023973737
80 0.2 -0.0982986 -0.0995294 0.026225 0.026751697 0.015084 0.012399642 -0.030967798 -0.022114325
81 0.2025 -0.10167899 -0.09817632 0.0164785 0.026311064 0.0153332 0.012325226 -0.000390764 -0.020461198
82 0.20500000000000002 -0.104325 -0.09650982 0.015417 0.025831226 0.013978599 0.012220528 0.00240516 -0.018770061
83 0.20750000000000002 -0.10342701 -0.09541867 0.030493502 0.025372375 0.014087099 0.012181982 -0.019463 -0.016869314
84 0.21 -0.105110005 -0.09474062 0.029394303 0.02498254 0.0154214 0.012179726 -0.0435889 -0.01511431
85 0.2125 -0.10103001 -0.09361051 0.0321538 0.024600642 0.0167729 0.012115608 -0.0316561 -0.013709387
86 0.215 -0.0996817 -0.093087114 0.0413495 0.024302742 0.0113773 0.012108586 -0.0436225 -0.012421533
87 0.2175 -0.100770995 -0.09489851 0.03061 0.024186632 0.0121333 0.012329351 -0.0578484 -0.0113597745
88 0.22 -0.0991801 -0.09536575 0.030649502 0.024172345 0.0076829894 0.012302199 -0.0534228 -0.013459739
89 0.2225 -0.0975352 -0.094526924 0.028654 0.024077902 0.014004899 0.0122139845 -0.0178789 -0.013559068
90 0.225 -0.0978381 -0.09528315 0.026488 0.024066 0.0179775 0.012182808 0.0170827 -0.016597182
91 0.2275 -0.0993542 -0.0981617 0.0162575 0.024220485 0.0118558 0.012292149 -0.00929864 -0.021720115
92 0.23 -0.0968625 -0.09961394 0.0227273 0.024137877 0.00710654 0.012164199 0.00302707 -0.029477779
93 0.2325 -0.0973112 -0.09956915 0.0199393 0.023860341 0.0166029 0.011848691 0.021888 -0.03826422
94 0.23500000000000001 -0.0962192 -0.10037716 0.00896833 0.023619704 0.0126776 0.011555477 -0.0132596 -0.048853368
95 0.23750000000000002 -0.0917061 -0.10028614 0.0170967 0.023323443 0.00742031 0.011219736 -0.021718 -0.058079444
96 0.24 -0.0924227 -0.09858618 0.0244926 0.02293911 0.00370412 0.010820915 -0.0229265 -0.06449743
97 0.2425 -0.0922856 -0.096748196 0.0178366 0.02273493 0.013219801 0.010675195 -0.056813903 -0.06733261
98 0.245 -0.0985271 -0.09866568 0.0034215902 0.02283464 0.0214319 0.010954553 -0.0672627 -0.083635285
99 0.2475 -0.0994406 -0.09811334 0.0198267 0.022699576 0.00910731 0.011079972 -0.101995006 -0.102271214
100 0.25 -0.0974963 -0.096293844 0.0139337005 0.022436922 0.00882559 0.011140213 -0.10100601 -0.12366678
101 0.2525 -0.0999554 -0.09410997 0.016049 0.022136716 0.00489279 0.011183391 -0.12245901 -0.14604607
102 0.255 -0.0966632 -0.092812076 0.0158885 0.021877522 0.0200897 0.0113655375 -0.143594 -0.17707963
103 0.2575 -0.093563 -0.09173557 0.027323198 0.021641979 0.00796124 0.011556342 -0.184858 -0.20732102
104 0.26 -0.0914985 -0.090704754 0.0329278 0.02143159 0.00734309 0.011709687 -0.20165701 -0.23295255
105 0.2625 -0.0928488 -0.089729235 0.0218268 0.021260109 0.0199509 0.011801339 -0.22565798 -0.25114942
106 0.265 -0.0907999 -0.088988796 0.0351657 0.021157797 0.0205681 0.011816998 -0.245646 -0.25885284
107 0.2675 -0.0928541 -0.0886127 0.0288989 0.021075064 0.00884787 0.011884508 -0.25068 -0.26951388
108 0.27 -0.0929154 -0.08830401 0.0317754 0.0209556 0.00819473 0.01195467 -0.277216 -0.27710092
109 0.2725 -0.093705 -0.08893124 0.022786 0.020856721 0.0182318 0.012162911 -0.309771 -0.29108888
110 0.275 -0.0897423 -0.08888902 0.014343301 0.020688951 0.0160897 0.012324428 -0.320964 -0.3046346
111 0.2775 -0.0908589 -0.0886149 0.0262273 0.020482687 0.00595321 0.012484484 -0.335527 -0.31924236
112 0.28 -0.0912053 -0.089224115 0.0252125 0.020323604 0.0116223 0.012750188 -0.36366 -0.3380648
113 0.28250000000000003 -0.0848171 -0.089387424 0.0182198 0.020106371 0.0192749 0.012997115 -0.385504 -0.357612
114 0.28500000000000003 -0.0890392 -0.08956965 0.0200567 0.019899707 0.0129811 0.013236714 -0.405723 -0.37645742
115 0.28750000000000003 -0.0881238 -0.08992011 0.0192921 0.019698074 0.00639484 0.013500368 -0.41645104 -0.3964309
116 0.29 -0.0849013 -0.09012914 0.0224141 0.019512877 0.0122276 0.013722991 -0.43487796 -0.41373786
117 0.2925 -0.0852856 -0.08903114 0.0165539 0.019376269 0.0202855 0.013670045 -0.440061 -0.41496843
118 0.295 -0.0871388 -0.08880229 0.0121977 0.0193108 0.0109715 0.013696276 -0.44998997 -0.41830057
119 0.2975 -0.0854462 -0.0894648 0.0122356 0.019264618 0.0143997995 0.013857653 -0.431014 -0.42824107
120 0.3 -0.0846776 -0.08924318 0.00440966 0.01926121 0.0103694 0.013952995 -0.413213 -0.4332192
121 0.3025 -0.0879105 -0.08928717 0.00604669 0.019770514 0.0167709 0.013986436 -0.408029 -0.41915426
122 0.305 -0.0883241 -0.089549944 0.00672662 0.020310786 0.00909574 0.01404689 -0.388403 -0.40557772
123 0.3075 -0.085118 -0.08879909 0.0227687 0.020830339 0.0133122 0.0139890015 -0.358433 -0.38627443
124 0.31 -0.0789713 -0.08547524 0.0289863 0.021106485 0.010714 0.013620084 -0.339622 -0.35781148
125 0.3125 -0.0826087 -0.0822383 0.02501 0.021171218 0.0160354 0.013249442 -0.324048 -0.33584374
126 0.315 -0.0792421 -0.08046192 0.029216599 0.02120356 0.0156345 0.013045865 -0.283942 -0.323876
127 0.3175 -0.0802169 -0.07942972 0.0339059 0.021463152 0.0113886 0.012940988 -0.24625702 -0.31014213
128 0.32 -0.0849712 -0.07880863 0.0315273 0.021883175 0.0115384 0.0128925545 -0.2318 -0.29445067
129 0.3225 -0.0833803 -0.07853637 0.0214302 0.021889653 0.013990501 0.012758037 -0.198528 -0.27383754
130 0.325 -0.0769332 -0.07670121 0.0236173 0.021734715 0.0185877 0.0124144405 -0.162591 -0.24452467
131 0.3275 -0.0805478 -0.0752083 0.0204785 0.021609176 0.00992554 0.0121323485 -0.123745 -0.22019272
132 0.33 -0.0826894 -0.07600081 0.0289368 0.021702113 0.0119175 0.012146045 -0.11633899 -0.20745221
133 0.3325 -0.0778819 -0.074279636 0.0315873 0.021995695 0.0129938 0.0116878515 -0.0713725 -0.16580297
134 0.335 -0.0797294 -0.07502577 0.029524898 0.023036577 0.0204723 0.011534632 -0.0668831 -0.14811185
135 0.3375 -0.0731452 -0.07740498 0.0203146 0.024570897 0.0118739 0.011482955 -0.051493596 -0.1267896
136 0.34 -0.0716226 -0.078491345 0.0298984 0.02602852 0.0045727 0.0112740155 -0.0358343 -0.102167964
137 0.3425 -0.075405 -0.07934835 0.0206905 0.026972067 0.0210238 0.011159708 -0.0167927 -0.086801894
138 0.34500000000000003 -0.0764967 -0.07985066 0.011662 0.029258385 0.0124601 0.011233431 -0.0229392 -0.079395875
139 0.34750000000000003 -0.0699405 -0.08068617 0.0181183 0.030970776 0.00823713 0.011335072 -0.0204698 -0.07453866
140 0.35000000000000003 -0.0656608 -0.079586685 0.0241002 0.03556763 0.0083791 0.011412756 0.0106888 -0.06548566
141 0.3525 -0.0701658 -0.08164531 0.020995 0.035494056 0.002791 0.011530679 0.0029536 -0.06319633
142 0.355 -0.073313 -0.08169388 0.0321416 0.03698093 0.0196907 0.01157941 0.0101761 -0.059786092
143 0.3575 -0.0649797 -0.07508539 0.0418785 0.047584195 0.0157246 0.011520818 -0.00453375 -0.043760605
144 0.36 -0.0686975 -0.071350165 0.0528265 0.05319885 0.00897638 0.011476022 0.0101717 -0.03555621
145 0.3625 -0.071563 -0.0686844 0.060491495 0.057792198 0.0151894 0.011462145 0.000507051 -0.028378963
146 0.365 -0.0672589 -0.06483184 0.0621612 0.06340796 0.0177805 0.011410526 -0.0140058 -0.020311628
147 0.3675 -0.060306 -0.062059958 0.0683591 0.07199525 0.012513401 0.011266344 -0.0230784 -0.020594776
148 0.37 -0.0653499 -0.059393644 0.068818 0.073144175 0.0031758503 0.01111219 -0.0369026 -0.023423985
149 0.3725 -0.0649816 -0.056601107 0.0857894 0.074565135 0.013964599 0.010950332 -0.0578839 -0.026368782
150 0.375 -0.0668525 -0.054594386 0.0984076 0.079886355 0.0165181 0.010825326 -0.029663797 -0.028129194
151 0.3775 -0.0664094 -0.05366511 0.109767 0.08721307 0.0120173 0.010757606 -0.0398972 -0.02854141
152 0.38 -0.0629288 -0.054122865 0.11962201 0.09232916 0.00975879 0.010771761 -0.0339983 -0.027743762
153 0.3825 -0.0637311 -0.055714644 0.13201 0.098098435 0.0127912 0.010820352 -0.0364318 -0.028009593
154 0.385 -0.0642157 -0.05729609 0.145687 0.10636385 0.0153152 0.010849494 -0.0186858 -0.029211324
155 0.3875 -0.060275 -0.05760605 0.161434 0.114246726 0.0117751 0.010794877 -0.0216216 -0.030188132
156 0.39 -0.0608704 -0.056168117 0.175306 0.12891583 0.0057777 0.010524855 -0.0245523 -0.028109085
157 0.3925 -0.056137003 -0.055349596 0.184375 0.14536026 0.0121191 0.01027205 -0.0129153 -0.02532756
158 0.395 -0.063228 -0.054537512 0.198361 0.16005562 0.0155625995 0.010041065 -0.027332101 -0.022887483
159 0.3975 -0.061282 -0.05338592 0.20198 0.17429656 0.0038501401 0.009794284 -0.031855 -0.020729855
160 0.4 -0.059624203 -0.05237978 0.215278 0.18748932 0.00943328 0.00959003 -0.0222802 -0.01882904
161 0.4025 -0.058840502 -0.0533519 0.216114 0.19898441 0.012930701 0.00981836 -0.0035051 -0.017517015
162 0.405 -0.0595722 -0.053281724 0.21436 0.20740235 0.0135269 0.010298295 -0.00381502 -0.017110944
163 0.40750000000000003 -0.0615472 -0.055829804 0.21974 0.2060313 0.00762117 0.010893075 0.0137619 -0.019481305
164 0.41000000000000003 -0.059108697 -0.054974772 0.222053 0.20018557 0.0160483 0.011192886 -0.00818449 -0.021672197
165 0.41250000000000003 -0.057634104 -0.053909115 0.22002098 0.19367662 0.00405859 0.011496728 -0.00533954 -0.024142988
166 0.41500000000000004 -0.060486 -0.053180583 0.22571202 0.18538027 0.0121709 0.012050156 -0.015008199 -0.027117718
167 0.4175 -0.0513582 -0.052429415 0.22119698 0.17795508 0.010031 0.012519307 -0.0300919 -0.029807296
168 0.42 -0.0553297 -0.05178032 0.21210198 0.17270295 0.0146059 0.012820089 -0.0271898 -0.031742312
169 0.4225 -0.0550658 -0.051470768 0.20528701 0.16781804 0.0136269005 0.012905793 -0.0413816 -0.031519692
170 0.425 -0.0610917 -0.05094493 0.19444 0.16293696 0.011492 0.012915743 -0.0216684 -0.029653277
171 0.4275 -0.054117 -0.05085922 0.174329 0.15779327 0.0135938 0.013005917 -0.0118005 -0.027549911
172 0.43 -0.0543919 -0.05101483 0.172131 0.15066776 0.0196695 0.013048616 -0.0317438 -0.025348369
173 0.4325 -0.054080702 -0.051564552 0.159656 0.14440256 0.0128315 0.013093339 -0.029950898 -0.022616874
174 0.435 -0.058535896 -0.052328564 0.146245 0.13753608 0.0111031 0.013047573 -0.0106291 -0.01994697
175 0.4375 -0.054256905 -0.0525809 0.133928 0.12433539 0.0213564 0.012803761 -0.030431801 -0.017830264
176 0.44 -0.0569062 -0.052572943 0.126847 0.11219807 0.0149866 0.012562734 -0.0314202 -0.016434636
177 0.4425 -0.053898502 -0.05275499 0.109466 0.10848139 0.0065390402 0.012501004 -0.0408372 -0.015603559
178 0.445 -0.0538204 -0.053076595 0.0974115 0.10723911 0.0121057 0.012497166 -0.0244169 -0.014730985
179 0.4475 -0.054745 -0.053413384 0.0853391 0.10639695 0.015192801 0.012502384 -0.0320904 -0.0138538275
180 0.45 -0.0489861 -0.05372564 0.0717781 0.10546701 0.0157635 0.012504074 -0.0136643 -0.013020669
181 0.4525 -0.0539029 -0.053976703 0.072289 0.10199405 0.0116945 0.012447887 0.0103808 -0.011977862
182 0.455 -0.0583122 -0.054201484 0.0416381 0.086760364 0.00888843 0.012140084 0.000512218 -0.00944039
183 0.4575 -0.0577271 -0.053857274 0.0337288 0.071337305 0.013115799 0.011780115 -0.0036575203 -0.008498292
184 0.46 -0.0511631 -0.053779203 0.0352576 0.06041919 0.0136105 0.011605481 -0.00679999 -0.0075927163
185 0.4625 -0.0495025 -0.054398127 0.0380714 0.05421462 0.00765494 0.011700158 -0.00290106 -0.0061733187
186 0.465 -0.057926405 -0.054824926 0.0243166 0.049071524 0.0123628 0.011789807 -0.037606 -0.005240375
187 0.4675 -0.0506988 -0.05535788 0.0244711 0.041754942 0.00871273 0.011988123 -0.00152637 -0.004673314
188 0.47000000000000003 -0.0566487 -0.055776685 0.033218 0.0352135 0.0191695 0.012210902 -0.00577801 -0.0047944356
189 0.47250000000000003 -0.0565131 -0.05596096 0.0199617 0.030105565 0.00591644 0.012394797 -0.0215503 -0.0052406704
190 0.47500000000000003 -0.055494405 -0.055990506 0.0111568 0.026731998 0.0200987 0.01257776 -0.00478564 -0.00651007
191 0.47750000000000004 -0.055476796 -0.056456827 0.0158854 0.024312003 0.0159518 0.012808986 -0.0165946 -0.008491298
192 0.48 -0.0600558 -0.057119407 0.0115874 0.021878479 0.0107535 0.01305045 -0.024755 -0.010532575
193 0.4825 -0.057618 -0.058090203 0.0217809 0.019087983 0.0235754 0.013315407 -0.0222907 -0.01247546
194 0.485 -0.055442102 -0.059665095 0.0287789 0.016228545 0.0201587 0.01361689 -0.0242856 -0.0140262
195 0.4875 -0.054074597 -0.061347555 0.030220602 0.0142806 0.0124171 0.013923703 -0.028699499 -0.015686534
196 0.49 -0.0574256 -0.063306205 0.0258778 0.015106112 0.0106693 0.01425408 -0.030191397 -0.019732948
197 0.4925 -0.054468203 -0.064911835 0.028767401 0.015214023 0.0160565 0.01414791 -0.0188547 -0.022765085
198 0.495 -0.056548 -0.06645348 0.011425 0.014885167 0.0120198 0.0139763085 -0.0257505 -0.025084132
199 0.4975 -0.0581774 -0.0674224 0.010408 0.014679107 0.0129178 0.013865413 -0.0165471 -0.026560768
200 0.5 -0.0606909 -0.0678034 0.0105173 0.014577419 0.019483 0.013808027 -0.0034099803 -0.02733538


==> graphs/tire/results_s23.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.00827978 -0.010498872 -0.00361733 -0.0060349773 0.067082 0.040721964 0.0213942 0.02399577
2 0.005 -0.00343371 -0.010289181 -0.000825721 -0.0058865356 0.0541874 0.040107157 0.025423402 0.023830399
3 0.0075 -0.00824926 -0.010135054 0.00151346 -0.005694088 0.0517089 0.039633244 0.0242262 0.0236629
4 0.01 -0.00970771 -0.01026977 0.00117571 -0.0055377064 0.0478568 0.040002633 0.0237215 0.023667349
5 0.0125 -0.0101359 -0.010818577 -0.00128845 -0.005208999 0.0383472 0.04139579 0.025236499 0.02377022
6 0.015 -0.0135354 -0.01162095 -0.00316387 -0.005033911 0.0396376 0.042744253 0.0222998 0.023993725
7 0.0175 -0.0152348 -0.012711072 6.9212606e-06 -0.004511103 0.0408737 0.04332829 0.0214255 0.023965545
8 0.02 -0.0179792 -0.013915701 -0.00380777 -0.003683149 0.046323 0.04287807 0.0264129 0.023643127
9 0.0225 -0.0203734 -0.015099153 0.00193768 -0.0028443264 0.0456172 0.04232437 0.0208564 0.023296751
10 0.025 -0.0217949 -0.016218826 -0.00286553 -0.0020544166 0.0394676 0.04181659 0.0244275 0.022973316
11 0.0275 -0.0217999 -0.017762458 -0.00133387 -0.0008700585 0.0384581 0.04069906 0.02403 0.022416415
12 0.03 -0.0215794 -0.019104758 0.00330642 0.00027214608 0.0400285 0.039235555 0.0212122 0.021801407
13 0.0325 -0.0222328 -0.020165214 -0.0060472 0.0012272255 0.0402688 0.03784837 0.023025 0.021254128
14 0.035 -0.0230539 -0.020976577 0.00960068 0.002004432 0.0354193 0.036583386 0.0237378 0.020781254
15 0.0375 -0.0247892 -0.021404509 0.00560328 0.0026512858 0.029937398 0.034685116 0.0211525 0.020185951
16 0.04 -0.0225898 -0.021619348 0.00254395 0.0026422488 0.030157 0.03324044 0.021548 0.019559447
17 0.0425 -0.0208056 -0.021652495 0.0032058298 0.0024591815 0.027108198 0.031695172 0.022841 0.018890712
18 0.045 -0.0194687 -0.021225698 0.0015275 0.003970243 0.0287271 0.03030708 0.0198828 0.019215662
19 0.0475 -0.0180023 -0.02067533 -1.97937e-05 0.0055786604 0.0323534 0.028832203 0.0198573 0.019603891
20 0.05 -0.0195659 -0.019918965 0.00307834 0.0067838826 0.030797202 0.027490336 0.0200905 0.019776786
21 0.0525 -0.0195801 -0.019080063 0.0018677202 0.00783363 0.0256055 0.02605421 0.0212464 0.019857867
22 0.055 -0.0187347 -0.017339513 0.00769205 0.0072873747 0.0239242 0.024570864 0.0228075 0.01991859
23 0.0575 -0.019698 -0.015737727 0.00283201 0.0054035457 0.026435101 0.02365072 0.0210367 0.019774117
24 0.06 -0.0189499 -0.01489975 -0.00132839 0.0044182534 0.0225062 0.023139713 0.0194775 0.01968179
25 0.0625 -0.0177405 -0.014139253 0.000985199 0.003524167 0.0163943 0.02265741 0.0203928 0.019587528
26 0.065 -0.0156763 -0.013347897 -0.0013137 0.0025940945 0.0238312 0.022116989 0.0192001 0.019467654
27 0.0675 -0.0161039 -0.01240477 0.00271846 0.0014856145 0.0206242 0.02147667 0.0201936 0.019326942
28 0.07 -0.012558399 -0.011163659 0.00406133 0.0007601844 0.024758 0.020836663 0.0208256 0.019173618
29 0.0725 -0.0104853 -0.0095213195 0.00919382 0.0016058348 0.0225657 0.020683281 0.0205533 0.019162212
30 0.075 -0.0071723 -0.007917098 -0.00233949 0.0027977978 0.029947702 0.020942025 0.0197364 0.019405587
31 0.0775 -0.00546734 -0.006387432 -0.00041609403 0.0040693297 0.0255375 0.021454949 0.0214992 0.01977715
32 0.08 -0.00398557 -0.0050027864 0.00510924 0.005182838 0.0215095 0.021833602 0.0205982 0.020069798
33 0.0825 -0.00117109 -0.0038968637 0.00586688 0.005916924 0.0211695 0.021781903 0.0193392 0.02012275
34 0.085 -0.000148313 -0.002441145 0.00926458 0.0071160584 0.0188255 0.021496434 0.0174172 0.020122496
35 0.08750000000000001 0.00290626 -0.0010633767 0.013240499 0.0073882854 0.0186973 0.020955421 0.0179187 0.020037308
36 0.09 0.00444794 0.00029796004 0.00508023 0.006379042 0.0251167 0.020241657 0.0195956 0.019921267
37 0.0925 0.00473956 0.001679783 0.00595502 0.0053925496 0.0202425 0.019589491 0.0199274 0.01984653
38 0.095 0.0063671498 0.0026293444 0.0053601 0.005299014 0.0206208 0.019393116 0.0220671 0.019902991
39 0.0975 0.00731842 0.0036612344 0.0036191798 0.005420707 0.0217496 0.0192493 0.0199865 0.020001253
40 0.1 0.00787267 0.004565784 0.0110887 0.005670575 0.0217474 0.018802052 0.0198541 0.01991149
41 0.10250000000000001 0.00792625 0.0053389026 0.0017217898 0.006000635 0.0141501 0.018158501 0.0192764 0.019691644
42 0.105 0.00855392 0.005996143 0.00778974 0.0062879724 0.0164521 0.01759626 0.0194039 0.019496432
43 0.1075 0.0072110305 0.006632683 0.0015439 0.0066908286 0.0142346 0.017201187 0.0189721 0.019369973
44 0.11 0.00747818 0.007141137 0.00436489 0.0070262454 0.0148187 0.017006962 0.0198367 0.019330563
45 0.1125 0.00711378 0.0074692117 0.00858376 0.006756889 0.0104053 0.016758876 0.021196 0.019307526
46 0.115 0.00852945 0.007803767 0.00474488 0.006573301 0.0195193 0.016375456 0.0199155 0.019208455
47 0.11750000000000001 0.00823512 0.008143125 0.0110396 0.006503468 0.0190684 0.015819995 0.0219839 0.01901146
48 0.12 0.00897757 0.008483769 0.00656206 0.006401566 0.0150494 0.015331715 0.0215655 0.018861387
49 0.1225 0.00784021 0.008654982 0.00772847 0.006897317 0.0056613 0.014830994 0.0204347 0.0188051
50 0.125 0.00850549 0.008806729 0.0105773 0.0073616104 0.0170404 0.01435397 0.0215097 0.018736754
51 0.1275 0.00784989 0.008861286 0.00527655 0.007555133 0.014319 0.014159289 0.0216367 0.01869811
52 0.13 0.00887116 0.008884932 0.00698048 0.0074738525 0.0198652 0.014340448 0.0166866 0.01882145
53 0.1325 0.00887176 0.008922255 0.00877532 0.0074354103 0.00619962 0.014618659 0.015226899 0.018993327
54 0.135 0.00839423 0.008926983 0.0161527 0.008359357 0.015210199 0.0142949205 0.0163977 0.018674916
55 0.1375 0.00812027 0.008989287 0.0127534 0.00932108 0.0203056 0.014414954 0.0141268 0.018593134
56 0.14 0.00903036 0.009092095 0.0099906 0.009980973 0.0122079 0.014641082 0.0160636 0.018598882
57 0.14250000000000002 0.0104143 0.009109833 0.0166122 0.010155612 0.0157828 0.01457982 0.0178373 0.0184429
58 0.145 0.00914792 0.008971658 0.0198023 0.009769402 0.0166918 0.014422087 0.0193051 0.01824959
59 0.1475 0.00853064 0.008785242 0.00870587 0.009620041 0.0193333 0.013819086 0.0198264 0.018203458
60 0.15 0.00959727 0.008626382 0.0180432 0.010330654 0.0077562495 0.012490268 0.0189926 0.018249927
61 0.1525 0.00748133 0.008456817 0.00813363 0.011049574 0.00489826 0.011107461 0.017727 0.018253995
62 0.155 0.00726768 0.008280205 0.0107794 0.011755198 0.00891214 0.00970599 0.0190128 0.018208448
63 0.1575 0.0069792895 0.008065301 0.0121677 0.01256125 0.00270091 0.008047873 0.0185876 0.018092576
64 0.16 0.00660335 0.007854844 0.0113248 0.013289553 0.00957851 0.0064789867 0.0183745 0.017908745
65 0.1625 0.0074543795 0.007795565 0.0143688 0.013585915 0.00928106 0.0059550856 0.01942 0.01796202
66 0.165 0.00826312 0.007826807 0.00923212 0.013619694 -0.00736268 0.006060504 0.0218562 0.018152704
67 0.1675 0.00883179 0.007817259 0.013474101 0.013603044 0.00715096 0.006077052 0.0203623 0.018278493
68 0.17 0.0073094503 0.00773182 0.0151693 0.01344162 0.00298 0.0059899106 0.0195037 0.018313963
69 0.17250000000000001 0.00826317 0.007840948 0.0062663006 0.013595445 0.00457427 0.006285836 0.0197579 0.01882445
70 0.17500000000000002 0.00798755 0.007846103 0.014419401 0.013587205 0.00477761 0.006355264 0.0195217 0.019015757
71 0.1775 0.00708647 0.0077792713 0.0161011 0.013280189 0.014858 0.0063442276 0.0165251 0.018951658
72 0.18 0.00817029 0.0078100627 0.0220191 0.013342562 0.0026781 0.0064235246 0.0160543 0.019111525
73 0.1825 0.00812971 0.0078066736 0.0119057 0.013272872 0.00765533 0.006471363 0.0164138 0.019189287
74 0.185 0.00826998 0.0077330703 0.0166521 0.012943345 0.00901085 0.006444536 0.0163843 0.019081496
75 0.1875 0.00784162 0.007665129 0.0195006 0.012665315 0.00687389 0.0063915765 0.0182283 0.018952204
76 0.19 0.00907094 0.0076717213 0.013751 0.012902531 0.0106568 0.0061839717 0.0193465 0.018695937
77 0.1925 0.00910971 0.0076647364 0.01129 0.013130693 0.00174356 0.005922692 0.0171952 0.018345695
78 0.195 0.00856509 0.007653193 0.0117342 0.013253292 0.0066595906 0.005689837 0.0190416 0.017891943
79 0.1975 0.00841576 0.007639876 0.013366001 0.013447745 0.0074120997 0.0053347703 0.0161897 0.01717913
80 0.2 0.00871514 0.0076388037 0.0157416 0.013734052 0.00300909 0.004923986 0.0169284 0.01636974
81 0.2025 0.00829404 0.0076132244 0.00337581 0.013887939 0.00579994 0.004551963 0.0177525 0.015610425
82 0.20500000000000002 0.00748991 0.007570094 0.0152757 0.013975993 0.0115942 0.004166656 0.016058 0.014806253
83 0.20750000000000002 0.00792829 0.007568609 0.0111507 0.014267104 0.00257023 0.0037466497 0.016413 0.01397827
84 0.21 0.00774335 0.007587038 0.0233971 0.014616875 0.00299201 0.0033643295 0.0192221 0.013245722
85 0.2125 0.0073980303 0.007568775 0.00975343 0.014773334 0.0069632893 0.003043744 0.0182951 0.0125760315
86 0.215 0.00855222 0.0075829565 0.0104114 0.015043721 -0.0064615696 0.0027581763 0.0193746 0.012010592
87 0.2175 0.0094361 0.007746586 0.0173925 0.016001323 0.00216271 0.0024592637 0.0204367 0.011534792
88 0.22 0.0085184 0.007777662 0.0195173 0.016296813 0.00495687 0.0024558357 0.0188843 0.011390313
89 0.2225 0.00839223 0.007728229 0.011856 0.016108459 0.015146801 0.002435747 0.0158746 0.011288624
90 0.225 0.00835862 0.007777942 0.0170907 0.016554847 0.00199407 0.0024326504 0.0130647 0.011088474
91 0.2275 0.00823906 0.007956581 0.0175247 0.017684534 -0.00387203 0.0024645529 0.0116575 0.010927637
92 0.23 0.00767288 0.008055221 0.0248901 0.018711878 0.00316894 0.0024455774 0.00784521 0.010363787
93 0.2325 0.00859763 0.008067029 0.0237926 0.01947833 0.00635584 0.0023849746 0.00565633 0.00953902
94 0.23500000000000001 0.00846687 0.008132234 0.0193487 0.020604625 0.0033056703 0.002331894 0.00685018 0.008639965
95 0.23750000000000002 0.00904511 0.008142035 0.0294039 0.02139906 0.00107029 0.0022672457 0.00545957 0.007769063
96 0.24 0.00928711 0.00805207 0.0156118 0.021566976 0.0026988 0.0021843826 0.00423544 0.0069828867
97 0.2425 0.00935844 0.007944981 0.0180939 0.02114255 0.001349 0.0020629254 0.00578216 0.0072585987
98 0.245 0.0082887 0.008070677 0.0261376 0.021885939 0.00495197 0.0017146145 0.00364829 0.009459604
99 0.2475 0.00868075 0.008050263 0.0222881 0.021946352 -0.00350378 0.0012175031 0.00603306 0.012113906
100 0.25 0.00908273 0.00795595 0.0187898 0.021674827 0.00676151 0.00060405966 0.00393642 0.015221017
101 0.2525 0.00685967 0.007840521 0.0217523 0.021310043 -0.00091519597 -4.7718655e-05 0.00706342 0.01848513
102 0.255 0.00912292 0.007783913 0.0221254 0.021301968 0.00292767 -0.00088915526 0.0107484 0.022924308
103 0.2575 0.00774582 0.0077400147 0.0220357 0.021348232 -0.00191404 -0.001702328 0.013946 0.027240645
104 0.26 0.00765838 0.007695727 0.0177393 0.021353384 0.0031379997 -0.0023958033 0.016598 0.030905014
105 0.2625 0.00866404 0.007649722 0.0190886 0.021286948 -0.0113802 -0.0028969208 0.0206091 0.03351877
106 0.265 0.00860652 0.007610661 0.0166199 0.021164633 -0.00274623 -0.0031208675 0.0229477 0.034641784
107 0.2675 0.00812084 0.00759539 0.0278669 0.021181917 -0.00216312 -0.0034074099 0.0285522 0.036163256
108 0.27 0.00842002 0.007630014 0.0208554 0.021443488 -0.00094526296 -0.0034149154 0.0332239 0.03770767
109 0.2725 0.00763252 0.007754556 0.0237987 0.02221085 -0.00490258 -0.0034303335 0.0432792 0.04039095
110 0.275 0.00716438 0.007847346 0.0235625 0.022827135 -0.00168336 -0.0034231632 0.0480841 0.043127812
111 0.2775 0.00796715 0.007937622 0.027692402 0.023447137 -0.00240801 -0.003407653 0.0577452 0.046128005
112 0.28 0.00902933 0.008095152 0.0273334 0.024433874 -0.000738655 -0.0034204156 0.0690999 0.049788702
113 0.28250000000000003 0.00754816 0.008238651 0.021698 0.02536695 -0.0101531 -0.003417703 0.0723791 0.053690385
114 0.28500000000000003 0.00922655 0.008378057 0.0291628 0.026271438 -0.000311923 -0.0034159296 0.076203 0.057446677
115 0.28750000000000003 0.00863159 0.008532547 0.0194167 0.027260697 -0.000430925 -0.0034193967 0.0788995 0.061394274
116 0.29 0.00819782 0.008662359 0.0329654 0.028099433 -0.00408166 -0.003419195 0.0763969 0.064835064
117 0.2925 0.00984161 0.008623944 0.0285724 0.027941879 -0.0077143996 -0.00338131 0.0734002 0.06531694
118 0.295 0.00890531 0.008637417 0.032114 0.028050859 -0.00689383 -0.0033721111 0.0698237 0.06603676
119 0.2975 0.00829382 0.008735198 0.0347415 0.028638486 0.00399398 -0.0033904451 0.0670844 0.06789741
120 0.3 0.00952046 0.00880446 0.0416424 0.029309705 -0.00539382 -0.003440372 0.0634358 0.068963274
121 0.3025 0.00895606 0.008889698 0.0344608 0.03067198 0.00218514 -0.0036937608 0.0583918 0.066188075
122 0.305 0.00716607 0.008994566 0.029973302 0.032174956 -0.00853781 -0.0039636497 0.055089004 0.063467085
123 0.3075 0.00935623 0.009028391 0.0365648 0.0333523 -0.00275313 -0.0042182114 0.050642002 0.0598134
124 0.31 0.00954306 0.008851034 0.029583503 0.033196483 -0.0109644 -0.0043389085 0.0477967 0.05484997
125 0.3125 0.00709181 0.008645295 0.029806998 0.032503106 -0.00619116 -0.004354923 0.0445567 0.05114758
126 0.315 0.00853438 0.008531884 0.0207237 0.032114334 -0.00661547 -0.004362155 0.0423777 0.049133014
127 0.3175 0.00891905 0.0085049085 0.0369478 0.032526977 -0.00149769 -0.00448606 0.0333543 0.046628784
128 0.32 0.0084052 0.008531306 0.0362507 0.033474844 -0.00504713 -0.0046917517 0.031915 0.04366081
129 0.3225 0.00758336 0.008467975 0.0307044 0.035567287 -0.0121524 -0.005013963 0.0272926 0.040461324
130 0.325 0.00807905 0.0082655195 0.0433996 0.0372173 -0.006922 -0.005308279 0.0208353 0.03600016
131 0.3275 0.00832845 0.008099741 0.0345592 0.038614936 -0.00854815 -0.0055559985 0.0147808995 0.032295622
132 0.33 0.00851664 0.008130568 0.0352931 0.0407993 0.00163072 -0.005863573 0.0125988 0.03028344
133 0.3325 0.00783636 0.0077979406 0.0377635 0.04404458 -0.0068190703 -0.0064401887 0.0106133 0.024108734
134 0.335 0.00825556 0.0075659836 0.0372366 0.046936348 -0.0126195 -0.006957443 0.00944707 0.021788184
135 0.3375 0.00883952 0.007362769 0.0359169 0.051812775 -0.00755374 -0.007766039 0.00904987 0.018986292
136 0.34 0.00812384 0.0070424364 0.0618575 0.055882417 -0.0166284 -0.008491906 0.00633856 0.015756479
137 0.3425 0.00922873 0.0068517467 0.0685469 0.058590494 -0.0106159 -0.008967325 0.00666901 0.013740232
138 0.34500000000000003 0.00730834 0.0069187814 0.0639775 0.06165903 -0.00607326 -0.009156873 0.0068575502 0.012955926
139 0.34750000000000003 0.00734065 0.0069988305 0.0733444 0.064255804 -0.00557107 -0.009341247 0.00515261 0.01245201
140 0.35000000000000003 0.009519 0.0071732267 0.0788317 0.06836375 -0.0108044 -0.009299106 0.0037533499 0.011719118
141 0.3525 0.00813748 0.007195142 0.082155 0.07004618 -0.00939884 -0.009627737 0.0065726102 0.011352202
142 0.355 0.00793413 0.007256446 0.0856893 0.07172106 -0.010975 -0.009679053 0.00791185 0.011040211
143 0.3575 0.00939238 0.0076094284 0.0825293 0.07770879 -0.013811501 -0.008927462 0.0112287 0.010105316
144 0.36 0.00809154 0.0077934833 0.0869378 0.08067735 -0.00626074 -0.008491576 0.0082385 0.009654036
145 0.3625 0.00732831 0.007948779 0.0926351 0.08343996 -0.00275329 -0.008197648 0.00810554 0.009212497
146 0.365 0.00766489 0.00813146 0.091991 0.08630929 -0.00881597 -0.0077429367 0.0111254 0.0087827165
147 0.3675 0.00824223 0.007988999 0.0915965 0.08677802 -0.0131537 -0.007815754 0.0139944 0.009616581
148 0.37 0.00769353 0.007940634 0.0935212 0.084853 -0.00949052 -0.00745752 0.0156634 0.010160791
149 0.3725 0.0082476 0.007885577 0.0944256 0.08288528 -0.00821275 -0.007096427 0.0181651 0.010746287
150 0.375 0.00766318 0.0077589178 0.103004 0.08242792 -0.00475238 -0.007115355 0.0151015 0.011473729
151 0.3775 0.0072678095 0.007601774 0.0955906 0.08329794 -0.0119537 -0.0074389437 0.015828 0.012157294
152 0.38 0.0081878 0.00749855 0.0933799 0.084707074 -0.00765078 -0.007844495 0.0160232 0.012453917
153 0.3825 0.0078314 0.00732104 0.0903065 0.08529065 -0.0121356 -0.008477048 0.0150305005 0.012805695
154 0.385 0.00870947 0.0070584924 0.0976683 0.085511185 -0.00921576 -0.009269895 0.013542799 0.013435578
155 0.3875 0.00749396 0.0069246357 0.0990418 0.08436678 -0.0256236 -0.0097788405 0.0145093 0.013940809
156 0.39 0.00751137 0.00717081 0.0969217 0.07927317 -0.00713503 -0.01018934 0.0148614 0.014007084
157 0.3925 0.00869191 0.0074162423 0.0908733 0.074353166 -0.00893667 -0.01079435 0.0150001 0.014033558
158 0.395 0.00732324 0.007638672 0.0913628 0.06987622 -0.0101569 -0.011320281 0.0155594 0.01406197
159 0.3975 0.00751687 0.007868256 0.0798054 0.065174624 -0.0119604 -0.011763394 0.0157551 0.014111511
160 0.4 0.00809247 0.008054794 0.0688494 0.06023205 -0.015248699 -0.012170789 0.014911601 0.014167169
161 0.4025 0.00861579 0.007875594 0.050452 0.049618922 -0.0159358 -0.0126891155 0.0128004 0.014227325
162 0.405 0.0069883005 0.007867825 0.0342964 0.03551159 -0.0187923 -0.013037331 0.0141117 0.014226857
163 0.40750000000000003 0.00664775 0.0074028187 0.0410677 0.01898292 -0.00782894 -0.013762717 0.013417201 0.014341706
164 0.41000000000000003 0.00827228 0.0073036077 0.0245675 0.0093535185 -0.0196146 -0.013551411 0.0128245 0.014372652
165 0.41250000000000003 0.00829364 0.007191463 0.00940018 -0.0008251119 -0.0110316 -0.013273144 0.0143194 0.01441658
166 0.41500000000000004 0.0061132 0.007057847 0.0039029098 -0.01680929 -0.0053328 -0.01315674 0.0118133 0.014419578
167 0.4175 0.00833487 0.0069367914 0.00146565 -0.03064112 -0.0173376 -0.0130150635 0.0134828 0.014430508
168 0.42 0.00904695 0.006849417 -0.0160582 -0.03986199 -0.0200773 -0.012870279 0.0142478 0.0144481305
169 0.4225 0.00799744 0.0067949207 -0.0345328 -0.045207556 -0.0069734203 -0.013001976 0.0151498 0.014384764
170 0.425 0.00691121 0.0069879233 -0.0371467 -0.050480057 -0.00539716 -0.013351965 0.014549 0.014252899
171 0.4275 0.0077296803 0.0072447225 -0.0520901 -0.056240924 -0.0225166 -0.013947658 0.0130925 0.014155438
172 0.43 0.00785247 0.0074663097 -0.0658873 -0.06190888 -0.0191538 -0.0147024 0.0152722 0.014087853
173 0.4325 0.00725956 0.007692431 -0.0807068 -0.06789278 -0.0113152 -0.015563788 0.0124603 0.013951784
174 0.435 0.00740797 0.007809569 -0.0745029 -0.07305766 -0.0130796 -0.01639603 0.0136085 0.013807828
175 0.4375 0.00716737 0.0077662617 -0.0711048 -0.0779121 -0.0152504 -0.017187102 0.0141589 0.01378064
176 0.44 0.00692436 0.0076899575 -0.0805949 -0.08156019 -0.0159887 -0.01777534 0.0154091 0.013805116
177 0.4425 0.00748971 0.0076921224 -0.0805673 -0.083267674 -0.0182745 -0.018058078 0.014951 0.013776575
178 0.445 0.00792196 0.007729118 -0.0924408 -0.08467109 -0.0206616 -0.018300511 0.0149414 0.013710921
179 0.4475 0.0062834406 0.0077715954 -0.0911733 -0.08601243 -0.0158788 -0.018534612 0.0154521 0.013638297
180 0.45 0.00825847 0.0078097237 -0.10247101 -0.08729552 -0.0177272 -0.01875903 0.0149496 0.013570371
181 0.4525 0.0083977 0.007817881 -0.10534201 -0.0890499 -0.0176485 -0.019074222 0.012202 0.013503207
182 0.455 0.00592638 0.007719647 -0.109722 -0.09374557 -0.0214469 -0.019945716 0.0128502 0.013393255
183 0.4575 0.00755205 0.0075025484 -0.10975699 -0.09603661 -0.0257824 -0.02043838 0.0135972 0.013434665
184 0.46 0.0073991106 0.0073917867 -0.0903083 -0.09696151 -0.0236828 -0.020852221 0.0124239 0.013417689
185 0.4625 0.0073936796 0.007463266 -0.090108 -0.096701525 -0.0219826 -0.021314306 0.0149123 0.013330782
186 0.465 0.0073111197 0.0075144023 -0.0846829 -0.09591267 -0.020554 -0.021636475 0.0144301 0.013277257
187 0.4675 0.0077824504 0.0075687706 -0.0704481 -0.09279818 -0.0198229 -0.021938782 0.0130889 0.013263008
188 0.47000000000000003 0.00735697 0.0075997985 -0.0657812 -0.088480584 -0.0189157 -0.022077052 0.014404801 0.013315851
189 0.47250000000000003 0.0068923696 0.0076115737 -0.0645846 -0.084350884 -0.0236592 -0.022094775 0.0147113 0.013386095
190 0.47500000000000003 0.00782816 0.0075718826 -0.0585846 -0.07961116 -0.0217195 -0.021895036 0.014975099 0.013507651
191 0.47750000000000004 0.00727963 0.0074376157 -0.0572487 -0.073917136 -0.0185889 -0.021534877 0.0159021 0.01368537
192 0.48 0.00693189 0.007269559 -0.0371559 -0.06791221 -0.0187675 -0.02114479 0.015868 0.013875352
193 0.4825 0.0073841093 0.007079153 -0.0375657 -0.061784465 -0.0273444 -0.020786796 0.013732401 0.014063954
194 0.485 0.00801762 0.0068847225 -0.0410777 -0.056109898 -0.0111462 -0.020547105 0.0172278 0.014240393
195 0.4875 0.00662757 0.0066256784 -0.0343726 -0.0506607 -0.0233625 -0.020132992 0.013569901 0.014422844
196 0.49 0.00763461 0.0061892346 -0.030859899 -0.0466904 -0.0231756 -0.019109096 0.0138408 0.014909592
197 0.4925 0.00822047 0.0057779322 -0.0311911 -0.044404235 -0.0127439 -0.017309392 0.0135698 0.015204275
198 0.495 0.00708659 0.005421794 -0.0313145 -0.04301277 -0.0268577 -0.015691135 0.0144151 0.015386348
199 0.4975 0.00697318 0.0051978007 -0.0372557 -0.04215962 -0.0144604 -0.0146758435 0.0136437 0.015496502
200 0.5 0.0066124806 0.005093131 -0.0334313 -0.04163359 -0.0212045 -0.0141707035 0.0146871 0.015551041


==> graphs/tire/results_s33.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.0683322 -0.101217285 0.0246741 0.018110437 -0.00416622 0.0012618882 -0.0366622 -0.026458507
2 0.005 -0.0825423 -0.10008973 0.0227813 0.01777992 -0.0124809 0.001747372 -0.0243063 -0.026107121
3 0.0075 -0.0967793 -0.0992515 0.0244109 0.01746265 -0.0120596 0.002104636 -0.029391 -0.025704479
4 0.01 -0.10856 -0.09995935 0.0186 0.017631602 0.0234882 0.0017827799 -0.0185333 -0.02558216
5 0.0125 -0.102525994 -0.10285641 0.0212399 0.018352512 0.0128968 0.0005224041 -0.0167051 -0.025408309
6 0.015 -0.112303 -0.1070089 0.026818503 0.019345824 -0.0120696 -0.0011201504 -0.0162119 -0.025587227
7 0.0175 -0.131014 -0.11248773 0.0244007 0.020228239 -0.0155933 -0.0030400623 -0.0215069 -0.025038209
8 0.02 -0.144248 -0.1183992 0.0385389 0.020793457 -0.000983953 -0.0048878593 -0.025902802 -0.023736164
9 0.0225 -0.147346 -0.12419218 0.016797 0.021306964 -0.0301773 -0.0066753915 -0.0172859 -0.022386318
10 0.025 -0.153986 -0.12967503 0.0077530006 0.021798886 -0.0380872 -0.0083706 -0.0184775 -0.021119373
11 0.0275 -0.15539 -0.13717951 0.0332975 0.02232071 -0.0208697 -0.010603405 -0.0188998 -0.019107796
12 0.03 -0.160273 -0.14364104 0.0357364 0.02259054 -0.0146063 -0.012422137 -0.0161505 -0.01704647
13 0.0325 -0.167909 -0.14871569 0.0290943 0.022717262 -0.0118933 -0.013801277 -0.0183956 -0.015271405
14 0.035 -0.169254 -0.15257177 0.0193219 0.022738006 -0.0303039 -0.01480561 -0.0127084 -0.01378406
15 0.0375 -0.170067 -0.15448542 0.0224474 0.022217529 -0.0105934 -0.015018362 -0.00904915 -0.012179775
16 0.04 -0.160393 -0.1558087 0.0306069 0.021046992 0.000824044 -0.014929766 -0.0247851 -0.010645918
17 0.0425 -0.152647 -0.15632953 0.0283259 0.019564819 -0.00458763 -0.014513647 -0.0167629 -0.009102147
18 0.045 -0.147486 -0.15547314 0.0195079 0.022082223 -0.0164434 -0.013229201 -0.0126681 -0.009465355
19 0.0475 -0.144131 -0.15404642 0.0338264 0.024802802 0.00674585 -0.011713153 -0.00831098 -0.009986182
20 0.05 -0.135069 -0.15218116 0.0239606 0.026188303 -0.013932 -0.0100351395 -0.0127703 -0.010179608
21 0.0525 -0.137521 -0.14992265 0.0242342 0.027113238 -0.0113063 -0.008229577 -0.0110102 -0.010238828
22 0.055 -0.133231 -0.14742999 0.0303371 0.029311562 -0.0279798 -0.0058334707 -0.00850162 -0.010207605
23 0.0575 -0.132139 -0.14537844 0.0297153 0.030636648 -0.00441633 -0.0041061887 -0.0104445 -0.009897661
24 0.06 -0.146233 -0.14421551 0.0257395 0.031229522 0.0123324 -0.0031819292 -0.012365 -0.009712196
25 0.0625 -0.15196 -0.14310394 0.0279995 0.03170476 -0.00473325 -0.0023302147 -0.014827 -0.009529268
26 0.065 -0.155956 -0.14183058 0.023666 0.032068692 -0.004577 -0.0014171392 -0.0026155 -0.00930858
27 0.0675 -0.15618 -0.1403244 0.0284638 0.0325152 0.0137251 -0.00033153733 -0.0118756 -0.009048586
28 0.07 -0.152051 -0.13782388 0.0336541 0.03210058 -0.0131714 0.00066135795 -0.0170776 -0.0086034695
29 0.0725 -0.152694 -0.13383463 0.029366698 0.02981416 -0.0148102995 0.0007860862 -0.00990753 -0.007915414
30 0.075 -0.145193 -0.13080324 0.0309454 0.029638518 -0.0033114597 0.00087832037 -0.0099247 -0.0074803582
31 0.0775 -0.141167 -0.12852259 0.0311491 0.030167049 0.00687718 0.00075456826 -0.00633087 -0.0072309775
32 0.08 -0.138879 -0.12625895 0.0281195 0.030451689 0.00805249 0.0007197425 -0.0093742 -0.0069517135
33 0.0825 -0.122593 -0.123626634 0.0313171 0.029877668 -0.00387697 0.0010110213 -0.00171072 -0.0065074703
34 0.085 -0.11494501 -0.11952188 0.0179556 0.029539678 0.00210544 0.0018299427 0.00625552 -0.0058296784
35 0.08750000000000001 -0.0968479 -0.11481704 0.027463201 0.028746173 0.00829469 0.0032453411 0.00295472 -0.0050798757
36 0.09 -0.0944968 -0.10953335 0.0246957 0.027408611 0.00371452 0.005282731 0.000642348 -0.004296098
37 0.0925 -0.0909843 -0.10432353 0.0357151 0.026239133 0.00210565 0.007307408 -0.00267381 -0.0035473793
38 0.095 -0.0854014 -0.100086525 0.028850202 0.02773509 0.00331913 0.008664745 -0.00949197 -0.0029301108
39 0.0975 -0.0773674 -0.09538226 0.0296014 0.029809762 0.0176176 0.010076989 -0.00091275794 -0.002246598
40 0.1 -0.076137 -0.09047295 0.027476098 0.031100115 0.0146639 0.011537386 -0.00122361 -0.0014197979
41 0.10250000000000001 -0.0729887 -0.08563785 0.0337733 0.0317731 0.0160701 0.012966545 0.000522797 -0.00052771147
42 0.105 -0.0693507 -0.08149035 0.0314765 0.03232031 0.0260793 0.014191991 0.000729509 0.00024131795
43 0.1075 -0.0731227 -0.0778185 0.0226025 0.033063028 0.0402356 0.0151645895 0.00409995 0.00094845315
44 0.11 -0.0699276 -0.07524905 0.0265094 0.033678625 0.00623013 0.015598575 0.00369251 0.0015821962
45 0.1125 -0.0687728 -0.07353063 0.038702 0.0338125 0.0178181 0.015862262 -0.0088435 0.00216579
46 0.115 -0.0675401 -0.07144993 0.030785102 0.03372531 0.0259574 0.016211603 -0.00597955 0.0028574232
47 0.11750000000000001 -0.0642521 -0.06892017 0.036326 0.033351246 0.014225701 0.016668674 -0.00141487 0.003682259
48 0.12 -0.0672159 -0.06659076 0.0305307 0.032998692 0.0104521 0.017058274 0.00950877 0.0044972952
49 0.1225 -0.0676861 -0.06556776 0.029837603 0.03025251 0.015164199 0.016823092 0.00208878 0.005947685
50 0.125 -0.0668705 -0.06458111 0.0358242 0.02775151 0.00802744 0.016632361 -0.000188888 0.0072617033
51 0.1275 -0.0693395 -0.06412343 0.0330666 0.026607355 0.0074275 0.016474202 0.00442079 0.007999004
52 0.13 -0.0688054 -0.064562604 0.0222995 0.026573408 0.00857183 0.016229277 0.00829133 0.008157486
53 0.1325 -0.065776 -0.06524146 0.0156304 0.026349058 0.0170188 0.015775062 0.0272783 0.008547265
54 0.135 -0.0648737 -0.06429393 0.0205457 0.023692291 0.025938 0.014973311 0.028584803 0.010900208
55 0.1375 -0.0664907 -0.064662054 0.0124932 0.021947902 0.0079125 0.0140084 0.0339691 0.012808079
56 0.14 -0.0614895 -0.06556457 0.0130943 0.02109302 -0.00208539 0.0132125225 0.0171421 0.014330315
57 0.14250000000000002 -0.058723904 -0.06592267 0.0241806 0.021742966 0.0037082501 0.013071033 0.0206703 0.015033513
58 0.145 -0.0631328 -0.065779634 0.0191269 0.023668341 -0.000145238 0.013329489 0.00951517 0.014858143
59 0.1475 -0.0629658 -0.0656842 0.0191688 0.025325602 0.0236931 0.014346862 0.00593345 0.014178105
60 0.15 -0.0632221 -0.06549224 0.028935302 0.025546346 0.0209914 0.016217487 0.00940211 0.01346848
61 0.1525 -0.0657852 -0.06513711 0.0313109 0.025767062 0.0107714 0.01814052 0.0113386 0.012751484
62 0.155 -0.0685376 -0.06460294 0.0215798 0.025980774 0.0290774 0.020063082 0.0074255303 0.012048913
63 0.1575 -0.0715927 -0.063753545 0.022552 0.026221108 0.0479902 0.022304721 0.00637249 0.01124779
64 0.16 -0.0685106 -0.06268946 0.0220713 0.026433509 0.0419309 0.024386246 0.00834685 0.010525842
65 0.1625 -0.0693004 -0.06273644 0.0257538 0.026527578 0.0309175 0.025142362 0.00493989 0.010229086
66 0.165 -0.0653554 -0.06343351 0.0394367 0.026549336 0.0068090796 0.025097389 -0.00729945 0.010190951
67 0.1675 -0.0669983 -0.063943826 0.0314403 0.026694024 0.0545794 0.025162261 -0.0109274 0.010172982
68 0.17 -0.0665909 -0.0642641 0.0244457 0.02710765 0.0239323 0.025369177 -0.00392813 0.010216534
69 0.17250000000000001 -0.066544 -0.06606327 0.029081699 0.027051175 0.0180705 0.025210822 0.00119679 0.01009512
70 0.17500000000000002 -0.0648821 -0.06681229 0.015417999 0.027190754 0.027282398 0.025235396 0.00827529 0.010069745
71 0.1775 -0.0684237 -0.06693096 0.0315238 0.027167058 0.0226094 0.025204603 0.0163493 0.009927474
72 0.18 -0.0665068 -0.06747634 0.0212269 0.027193611 0.0185595 0.025181849 0.0203489 0.009911552
73 0.1825 -0.0639082 -0.06786141 0.0135811 0.027195152 0.0317383 0.025152784 0.0202504 0.009848799
74 0.185 -0.0615888 -0.067838095 0.0261166 0.027144626 0.0209016 0.025116418 0.0183335 0.009701488
75 0.1875 -0.0657905 -0.06784505 0.0297204 0.027120415 0.00855127 0.02517603 0.0117859 0.0096160015
76 0.19 -0.0634109 -0.067438886 0.0269784 0.0272309 0.00948941 0.025681239 0.000593413 0.009959861
77 0.1925 -0.061706103 -0.066758424 0.0248564 0.02733939 0.0301833 0.026241984 0.0139117 0.010340375
78 0.195 -0.0627924 -0.065993175 0.0360821 0.027074745 0.00578181 0.02669389 0.00692886 0.010443432
79 0.1975 -0.0644584 -0.064851955 0.027016902 0.02660349 0.0339706 0.027399242 0.0151444 0.010567806
80 0.2 -0.0629395 -0.0636823 0.0251672 0.026058394 0.0416715 0.028283972 0.010729 0.01074296
81 0.2025 -0.0632662 -0.06236427 0.014281599 0.025564453 0.0372014 0.028967332 0.0238519 0.010847914
82 0.20500000000000002 -0.0658421 -0.060824193 0.010993 0.025052618 0.0394471 0.029595364 0.026420001 0.0109202815
83 0.20750000000000002 -0.0646369 -0.059624266 0.0320055 0.02449535 0.0337375 0.030498112 0.0157191 0.011098535
84 0.21 -0.0637485 -0.058740057 0.0321335 0.023988323 0.0313899 0.031414617 0.0017086801 0.011303954
85 0.2125 -0.0624673 -0.05762775 0.0336494 0.023552168 0.0454985 0.032014802 0.00884407 0.011368897
86 0.215 -0.0627691 -0.05695597 0.0381227 0.023163266 0.0366693 0.032694828 0.0022397 0.011490728
87 0.2175 -0.0629294 -0.0578089 0.030182201 0.022731267 0.026423698 0.034069724 -0.00575344 0.011671685
88 0.22 -0.0601283 -0.05810809 0.027857501 0.02261725 0.0267674 0.034005314 -0.00518548 0.010534136
89 0.2225 -0.061590098 -0.05753113 0.026001599 0.022583803 0.0422186 0.033799037 0.0106251 0.010364041
90 0.225 -0.060694404 -0.05801911 0.0260961 0.022421462 0.0375221 0.033724856 0.0249447 0.008729124
91 0.2275 -0.0599064 -0.05994282 0.0144916 0.022199908 0.0346515 0.033978257 0.0109555 0.006188861
92 0.23 -0.0589616 -0.060860164 0.0179475 0.021769706 0.0219226 0.03367577 0.0169286 0.001949534
93 0.2325 -0.060407 -0.06073911 0.0167491 0.021227444 0.0471378 0.032934323 0.0243459 -0.0030801871
94 0.23500000000000001 -0.0601165 -0.06118498 0.00453524 0.020601993 0.033426 0.032244213 0.00426564 -0.0090255
95 0.23750000000000002 -0.0578861 -0.061027654 0.013626 0.020031122 0.0158887 0.031455293 0.000515862 -0.014312823
96 0.24 -0.057376396 -0.059794493 0.02655 0.019580688 0.0119716 0.030520078 -0.00270907 -0.018211981
97 0.2425 -0.056901596 -0.05847723 0.0195283 0.019547082 0.0310316 0.030192384 -0.0165797 -0.019606559
98 0.245 -0.060011797 -0.05950241 0.00214198 0.019554898 0.0548838 0.030905653 -0.0284538 -0.026425192
99 0.2475 -0.0579498 -0.058774658 0.0174563 0.019593542 0.0207851 0.031276062 -0.0465367 -0.034308687
100 0.25 -0.0576259 -0.057118557 0.010008 0.019650737 0.0260983 0.031509135 -0.0463982 -0.043398067
101 0.2525 -0.0563621 -0.05519197 0.00945652 0.019713614 0.0235089 0.031707466 -0.0549289 -0.052914463
102 0.255 -0.0560112 -0.053718276 0.0118888 0.019782096 0.0570284 0.03226299 -0.059951298 -0.0660548
103 0.2575 -0.054243397 -0.052412547 0.0235844 0.019846754 0.025289899 0.032834873 -0.0745794 -0.07885362
104 0.26 -0.0516299 -0.051223885 0.0315005 0.019902827 0.0165484 0.033300392 -0.0759767 -0.08970528
105 0.2625 -0.054282896 -0.05021129 0.0240676 0.019945292 0.0611327 0.033591375 -0.0883389 -0.0974172
106 0.265 -0.0514914 -0.049555957 0.0353734 0.019966811 0.0576652 0.03366145 -0.0930011 -0.100692645
107 0.2675 -0.0505749 -0.04909798 0.0309836 0.019989582 0.0213097 0.033863626 -0.0953279 -0.10520448
108 0.27 -0.0513025 -0.04879719 0.0322294 0.019688005 0.0265077 0.03399449 -0.100556 -0.10904588
109 0.2725 -0.051303796 -0.049058698 0.0184812 0.019190982 0.0429456 0.03443118 -0.108745 -0.11594719
110 0.275 -0.0484023 -0.048874564 0.0107221 0.018643523 0.0501694 0.0347473 -0.11412801 -0.12279607
111 0.2775 -0.051656 -0.048522048 0.025277901 0.018029878 0.015016599 0.035050612 -0.12411799 -0.13024029
112 0.28 -0.0509021 -0.04871583 0.0243718 0.017337147 0.0328382 0.03559962 -0.138155 -0.13958676
113 0.28250000000000003 -0.0448263 -0.048601087 0.015431401 0.016569933 0.0483704 0.03609262 -0.150703 -0.1494129
114 0.28500000000000003 -0.0483104 -0.048507117 0.0125728 0.01583286 0.0377902 0.036572028 -0.168794 -0.15887982
115 0.28750000000000003 -0.0469955 -0.048513446 0.0165688 0.015067664 0.0180615 0.037105955 -0.18246 -0.16887334
116 0.29 -0.0436581 -0.048455235 0.014532101 0.014394961 0.030686501 0.037553072 -0.191622 -0.17755686
117 0.2925 -0.0470904 -0.047701806 0.0115266 0.014233741 0.0560803 0.037401948 -0.197771 -0.17845829
118 0.295 -0.0454268 -0.047509417 0.00945844 0.014076857 0.027725 0.03744381 -0.202558 -0.18019888
119 0.2975 -0.0444079 -0.04784119 0.00244968 0.01374573 0.030122602 0.037789766 -0.20046702 -0.18504795
120 0.3 -0.0433258 -0.047497198 -0.00057608 0.013574874 0.030641202 0.038087167 -0.19052 -0.18802804
121 0.3025 -0.0468282 -0.047120646 0.00233055 0.014355334 0.0465237 0.038647056 -0.18355 -0.18261132
122 0.305 -0.0416579 -0.04686435 0.00195987 0.015146452 0.0208812 0.039288007 -0.16989 -0.17744923
123 0.3075 -0.0440463 -0.045952775 0.0216125 0.016078372 0.0431157 0.039686214 -0.157058 -0.16977009
124 0.31 -0.0412368 -0.04353004 0.0321285 0.017072255 0.0297113 0.03926179 -0.147688 -0.1577779
125 0.3125 -0.0379512 -0.041333355 0.0236934 0.017724177 0.0476652 0.0386278 -0.137443 -0.14831957
126 0.315 -0.0373198 -0.040130332 0.029331397 0.018077059 0.0463384 0.03827646 -0.124379 -0.14316271
127 0.3175 -0.0384335 -0.039239474 0.0300376 0.01865469 0.035518 0.038332544 -0.118062 -0.13754897
128 0.32 -0.0390292 -0.03849326 0.0321476 0.019410407 0.031637 0.038651325 -0.10833399 -0.1313035
129 0.3225 -0.0368169 -0.0378991 0.0216965 0.020192262 0.0422142 0.038761966 -0.0944202 -0.122622035
130 0.325 -0.0360676 -0.036321096 0.0208748 0.021126978 0.0616284 0.038388927 -0.0791123 -0.109989524
131 0.3275 -0.0373413 -0.035026696 0.021545 0.021906389 0.0372216 0.038090084 -0.059731197 -0.0995094
132 0.33 -0.037998 -0.035149537 0.0239482 0.022498013 0.0364561 0.038493708 -0.0575729 -0.09431478
133 0.3325 -0.0352431 -0.033334713 0.030108 0.024602346 0.0423472 0.038131762 -0.0375681 -0.07600184
134 0.335 -0.0338069 -0.03327266 0.031157602 0.026885096 0.0645419 0.038237408 -0.0339702 -0.06754132
135 0.3375 -0.030248601 -0.033943333 0.0164291 0.030016115 0.0421337 0.038845923 -0.0253986 -0.05745672
136 0.34 -0.0304689 -0.033881165 0.030740198 0.033205345 0.023912 0.039008524 -0.0164579 -0.04568569
137 0.3425 -0.0316923 -0.033932522 0.0202248 0.035241622 0.0574098 0.03916821 -0.0065959604 -0.038353115
138 0.34500000000000003 -0.0326 -0.03391312 0.0124471 0.038628522 0.0416941 0.039742846 -0.00842241 -0.034702364
139 0.34750000000000003 -0.0272102 -0.034149542 0.0209049 0.04113367 0.0365068 0.040314566 -0.00517502 -0.032338493
140 0.35000000000000003 -0.026381698 -0.033158366 0.0320176 0.047625475 0.0400863 0.041008934 0.010409 -0.027601233
141 0.3525 -0.0255306 -0.03416705 0.0272196 0.047663834 0.0240868 0.041510966 0.00545508 -0.026694734
142 0.355 -0.0283483 -0.03404306 0.0484372 0.049791794 0.053308703 0.04183716 0.00897701 -0.024968043
143 0.3575 -0.0232717 -0.029775817 0.0643137 0.06448249 0.056652404 0.042415038 0.00377894 -0.016000696
144 0.36 -0.0231653 -0.027401466 0.0743067 0.072245054 0.0259643 0.042661723 0.012791699 -0.0113658905
145 0.3625 -0.0268953 -0.025648734 0.0861578 0.07862277 0.0541049 0.042961538 0.00873632 -0.007386471
146 0.365 -0.0240958 -0.02321721 0.0928871 0.08637879 0.0740434 0.043178946 0.0068508 -0.002806694
147 0.3675 -0.0182727 -0.021285852 0.0972448 0.09671622 0.0496328 0.042907953 0.000383088 -0.0017815155
148 0.37 -0.0243368 -0.019911751 0.101945 0.09793361 0.026409 0.042290013 -0.00797135 -0.0027736325
149 0.3725 -0.0217712 -0.018458784 0.121644996 0.099469304 0.050227202 0.041648656 -0.0176437 -0.0037797312
150 0.375 -0.0214948 -0.01714183 0.134748 0.10572283 0.052282203 0.04130272 -0.000660572 -0.0038511422
151 0.3775 -0.0187029 -0.016223444 0.14862 0.114442244 0.050803103 0.04127249 -0.0064031696 -0.0031473294
152 0.38 -0.0198035 -0.016127087 0.162032 0.12054546 0.0450731 0.041507006 -0.00305695 -0.0022218882
153 0.3825 -0.0202431 -0.01663229 0.176742 0.12655859 0.0424926 0.041785214 -0.0018335801 -0.0016201513
154 0.385 -0.0210492 -0.017017009 0.18779 0.13511005 0.056866895 0.042007983 0.00868267 -0.0010851269
155 0.3875 -0.0166067 -0.016915407 0.200791 0.14223526 0.0424636 0.04197453 0.00710507 -0.0006269969
156 0.39 -0.0176606 -0.016196989 0.208186 0.15164922 0.0263562 0.04162608 0.00516072 0.0013017168
157 0.3925 -0.012604299 -0.01574204 0.207149 0.16255583 0.0456412 0.04141807 0.0108358 0.0036798767
158 0.395 -0.0189892 -0.015299884 0.212477 0.17226647 0.0562981 0.041213617 0.00511271 0.0057832226
159 0.3975 -0.016689 -0.014710344 0.20258598 0.18151453 0.0298168 0.04093159 0.00363299 0.007722297
160 0.4 -0.0170939 -0.014074309 0.202992 0.19002217 0.0388185 0.040746756 0.00679019 0.009487122
161 0.4025 -0.0169402 -0.012884358 0.198045 0.19722734 0.0468591 0.04189415 0.0169891 0.011065668
162 0.405 -0.0147065995 -0.011333046 0.193428 0.20212552 0.0469538 0.043663446 0.0190941 0.012259304
163 0.40750000000000003 -0.0175899 -0.012173087 0.196961 0.2020853 0.0380693 0.04552186 0.029450398 0.011921728
164 0.41000000000000003 -0.014414901 -0.011838229 0.197913 0.1984025 0.053240705 0.046302725 0.0176621 0.01108534
165 0.41250000000000003 -0.0152225 -0.011404572 0.20018402 0.19419342 0.0338279 0.047069836 0.020075 0.010101971
166 0.41500000000000004 -0.0125266 -0.011188789 0.211711 0.1894297 0.0524534 0.048614733 0.0160262 0.009138085
167 0.4175 -0.0099876 -0.010942596 0.21575502 0.18507159 0.041309 0.049908146 0.00812163 0.008230074
168 0.42 -0.0128584 -0.01070547 0.211677 0.18187645 0.0576209 0.050716937 0.00971757 0.007533589
169 0.4225 -0.00972142 -0.010686497 0.210092 0.17841937 0.047127 0.050964646 0.00242098 0.00790525
170 0.425 -0.0144217 -0.010045972 0.21088901 0.17546521 0.0429268 0.05127139 0.0128886 0.009159867
171 0.4275 -0.0128876995 -0.009568213 0.189972 0.1724251 0.053217 0.051889263 0.0204156 0.010705296
172 0.43 -0.00843226 -0.009331143 0.186579 0.1673249 0.0719095 0.052287746 0.00719894 0.012385624
173 0.4325 -0.0100775 -0.009223325 0.183744 0.16309199 0.0625425 0.05273675 0.0116437 0.014337622
174 0.435 -0.013915 -0.0092878975 0.174779 0.15783937 0.0494258 0.052773584 0.0225022 0.016184531
175 0.4375 -0.0091673 -0.009330046 0.162613 0.14614582 0.0769762 0.05190947 0.00990002 0.017792836
176 0.44 -0.0124972 -0.009325397 0.156401 0.13516086 0.0584113 0.05099536 0.00764203 0.018928127
177 0.4425 -0.0102412 -0.009357199 0.140623 0.1319631 0.0374541 0.050801508 0.00399549 0.019528098
178 0.445 -0.0106482 -0.009417465 0.128065 0.13112064 0.0491127 0.05085642 0.0156222 0.020094568
179 0.4475 -0.010067 -0.009481883 0.116401 0.13065381 0.049864 0.050949328 0.0105296 0.020652283
180 0.45 -0.00703366 -0.009542222 0.101418 0.13008206 0.06177 0.051022924 0.0224667 0.021183785
181 0.4525 -0.012019 -0.009601512 0.10637601 0.12708557 0.0447936 0.05085369 0.0353358 0.021878777
182 0.455 -0.0109418 -0.009696605 0.0729404 0.113085285 0.0332822 0.049675204 0.0313335 0.023661625
183 0.4575 -0.013481701 -0.009652799 0.0552885 0.09817385 0.0584113 0.04813752 0.0276799 0.024476657
184 0.46 -0.0076230103 -0.00968451 0.0620173 0.08733099 0.0449985 0.04735247 0.0284633 0.025224334
185 0.4625 -0.00899129 -0.009842543 0.0626959 0.08091413 0.0281822 0.04772059 0.0280471 0.026413795
186 0.465 -0.0129116 -0.009966054 0.0462639 0.07542169 0.0551173 0.048040688 0.0116439 0.02725992
187 0.4675 -0.00907621 -0.010097811 0.0446498 0.066977315 0.0397888 0.048692912 0.030015701 0.028084982
188 0.47000000000000003 -0.00990516 -0.010154098 0.0482882 0.058970224 0.0595798 0.049397957 0.027790302 0.028532252
189 0.47250000000000003 -0.0116101 -0.010187384 0.0306934 0.05249805 0.0360237 0.04994659 0.0196291 0.028676573
190 0.47500000000000003 -0.0115131 -0.010300221 0.0216361 0.04758721 0.0693652 0.050426424 0.027142901 0.028209139
191 0.47750000000000004 -0.00940152 -0.010682118 0.0278617 0.04325505 0.0550323 0.051009256 0.0244598 0.027281929
192 0.48 -0.0137661 -0.011143 0.0196703 0.03877985 0.050241195 0.05161337 0.0186833 0.026334818
193 0.4825 -0.0107239 -0.011701206 0.0283043 0.03385738 0.0744086 0.05230116 0.0168521 0.025485402
194 0.485 -0.0113371 -0.012320164 0.0381122 0.028951865 0.0719547 0.053197585 0.0207523 0.024973849
195 0.4875 -0.00922646 -0.013160696 0.0381719 0.024956306 0.0454812 0.054044835 0.0176314 0.024424251
196 0.49 -0.0115221 -0.014987263 0.0346788 0.024198283 0.0463115 0.05467543 0.0187544 0.022604192
197 0.4925 -0.0111766 -0.017133994 0.0321627 0.023284491 0.0515152 0.053849883 0.0235648 0.020474259
198 0.495 -0.0128702 -0.019082433 0.015932 0.022230681 0.0460899 0.052921634 0.0220887 0.018563323
199 0.4975 -0.012781399 -0.020304149 0.0150984 0.021574294 0.0557769 0.05232822 0.0236715 0.017351715
200 0.5 -0.0133377 -0.020871386 0.0211076 0.021230586 0.068442 0.05202203 0.0319261 0.016717285


==> graphs/tire/results_v1.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 0.044997487 0.037700437 5.236511 5.2417474 0.8554662 0.79798734 5.0129743 5.0207253
2 0.005 0.0326155 0.035937667 5.2454987 5.2598677 0.88905835 0.81557024 4.997769 5.010689
3 0.0075 0.02938808 0.034467693 5.2800474 5.2753525 0.893618 0.8323629 4.9807615 4.999245
4 0.01 0.011935765 0.034116536 5.297617 5.281599 0.90187126 0.8471146 4.947926 4.981789
5 0.0125 0.015879268 0.033620704 5.3354874 5.276375 0.9182497 0.85723096 4.9199266 4.957983
6 0.015 0.018624749 0.03230166 5.324711 5.2721424 0.9350857 0.86834604 4.911609 4.9324355
7 0.0175 0.026293015 0.029774548 5.33026 5.278659 0.9512173 0.8841754 4.875972 4.9101334
8 0.02 0.03494219 0.026749209 5.318267 5.29601 0.9564686 0.90608776 4.859014 4.8900146
9 0.0225 0.0450374 0.023175253 5.3153462 5.3100595 0.97487813 0.92842793 4.8173914 4.8643646
10 0.025 0.048482697 0.020583792 5.3254614 5.3200984 0.9898388 0.9553175 4.7891417 4.828435
11 0.0275 0.048222538 0.016477581 5.3305197 5.3342457 0.9978073 0.9858347 4.761785 4.7892056
12 0.03 0.045423735 0.012013963 5.349889 5.3496933 1.0462884 1.0163758 4.73847 4.750951
13 0.0325 0.04060486 0.006958053 5.373278 5.361707 1.0713499 1.0443451 4.7032247 4.7118807
14 0.035 0.044729434 0.0014546933 5.396579 5.366103 1.0769163 1.0692133 4.633188 4.6680665
15 0.0375 0.04535806 -0.003008875 5.38106 5.3737 1.1154736 1.0986301 4.588015 4.622897
16 0.04 0.04687861 -0.0042998977 5.383248 5.3811493 1.1530669 1.1320974 4.5433054 4.5769567
17 0.0425 0.060554262 -0.0039839535 5.3870764 5.3899527 1.1901053 1.1666522 4.5136347 4.533302
18 0.045 0.044616405 -0.0025988743 5.395545 5.400423 1.2437598 1.2016606 4.460662 4.4925065
19 0.0475 0.051819574 -0.00015277881 5.4163523 5.411179 1.3012764 1.2361792 4.4084315 4.454405
20 0.05 0.057253286 0.0079466775 5.442744 5.4201307 1.3333724 1.2780731 4.381408 4.413995
21 0.0525 0.06529803 0.0223152 5.44915 5.427438 1.3889152 1.3257082 4.3230143 4.3739123
22 0.055 0.07502845 0.04400362 5.452273 5.439182 1.4206412 1.386934 4.2758346 4.330975
23 0.0575 0.08337367 0.07014175 5.443696 5.447069 1.4615605 1.4512022 4.207072 4.2865224
24 0.06 0.11005983 0.096683994 5.453055 5.446516 1.5396576 1.5100584 4.179014 4.24104
25 0.0625 0.11981654 0.12243794 5.428758 5.4436255 1.585495 1.5672896 4.123277 4.1939516
26 0.065 0.13307616 0.1471534 5.432382 5.440326 1.6345849 1.6235977 4.04672 4.1460433
27 0.0675 0.13187961 0.17050934 5.4139757 5.4393272 1.688614 1.6799979 4.0063314 4.0984178
28 0.07 0.15071826 0.19116196 5.425147 5.439333 1.7572255 1.7356349 3.948015 4.0485935
29 0.0725 0.15296647 0.20708427 5.4195237 5.4379053 1.8050656 1.7864643 3.9128995 3.9964423
30 0.075 0.17653851 0.21715704 5.4054384 5.4339285 1.857922 1.8292035 3.8598297 3.94376
31 0.0775 0.19386715 0.22385556 5.381257 5.4254055 1.920172 1.8652132 3.8098536 3.8898351
32 0.08 0.22204728 0.23282439 5.372317 5.4092464 1.9612504 1.901167 3.734005 3.8294175
33 0.0825 0.25093752 0.24342842 5.3522625 5.3875933 2.0211115 1.9351232 3.6482444 3.764423
34 0.085 0.273416 0.26139075 5.332751 5.3691807 2.083774 1.9756943 3.610437 3.6995504
35 0.08750000000000001 0.31361195 0.27894464 5.319544 5.3512664 2.1203105 2.015442 3.5407615 3.6360586
36 0.09 0.34358427 0.29619148 5.3016224 5.334921 2.1687925 2.0555372 3.464905 3.573217
37 0.0925 0.37987876 0.3177857 5.2956862 5.3204613 2.2212963 2.1012373 3.4089992 3.510404
38 0.095 0.40786535 0.34880224 5.2693624 5.306113 2.284962 2.1568153 3.3555615 3.4466767
39 0.0975 0.44071615 0.38155365 5.275152 5.2933817 2.3401935 2.214208 3.2968755 3.3862438
40 0.1 0.47063503 0.4170923 5.231982 5.27577 2.407765 2.2716784 3.2096033 3.3253348
41 0.10250000000000001 0.5179238 0.45259777 5.2213573 5.2545805 2.460094 2.3257465 3.1662014 3.2670472
42 0.105 0.5608014 0.48783228 5.207947 5.2333694 2.5184565 2.3769717 3.0907402 3.2145312
43 0.1075 0.58709747 0.5243711 5.1859803 5.212365 2.583001 2.4287937 3.0592098 3.1644788
44 0.11 0.6224574 0.5653796 5.150767 5.1909733 2.6113873 2.4867074 2.976062 3.1119895
45 0.1125 0.6483999 0.6091578 5.106529 5.167859 2.66626 2.5478163 2.9429615 3.0572033
46 0.115 0.6945597 0.6534067 5.0645275 5.142637 2.713187 2.6082296 2.883632 3.0022848
47 0.11750000000000001 0.74771833 0.69707507 5.038018 5.115199 2.7586732 2.6668324 2.8154392 2.9467878
48 0.12 0.7943228 0.7393884 4.985386 5.0835905 2.794876 2.7227283 2.774308 2.8878853
49 0.1225 0.8580678 0.78326434 4.9738317 5.04787 2.843512 2.779356 2.7103453 2.8234384
50 0.125 0.89022934 0.8237016 4.9480906 5.0099087 2.8999982 2.8281748 2.6306105 2.760622
51 0.1275 0.95543325 0.8646599 4.960742 4.9620275 2.9567156 2.8719244 2.5636384 2.694837
52 0.13 0.99774325 0.90226793 4.9360843 4.90971 3.0129976 2.9088373 2.5056698 2.6279435
53 0.1325 1.0594585 0.9386537 4.921279 4.8574166 3.0694234 2.9443498 2.4709644 2.5591836
54 0.135 1.1253892 0.979759 4.87546 4.8109274 3.119226 2.9890788 2.3944294 2.4876027
55 0.1375 1.1422178 1.0189004 4.8344903 4.7684255 3.2081044 3.028567 2.3241155 2.421409
56 0.14 1.1934574 1.0638763 4.7853746 4.7303457 3.2668126 3.0726264 2.2732975 2.3599904
57 0.14250000000000002 1.2204418 1.1196924 4.726993 4.693728 3.3100705 3.1280186 2.199806 2.3056002
58 0.145 1.2927015 1.176839 4.7054186 4.659507 3.351762 3.1860895 2.1479826 2.2518208
59 0.1475 1.3399355 1.23967 4.6541553 4.623856 3.390368 3.2511916 2.089301 2.1936414
60 0.15 1.3946308 1.30544 4.632707 4.5834665 3.463729 3.3204696 2.0626574 2.1298387
61 0.1525 1.4462638 1.3655068 4.573879 4.557311 3.5246634 3.3887477 1.9744045 2.0775745
62 0.155 1.5246415 1.4210738 4.5176826 4.5371685 3.5885475 3.4537876 1.9313705 2.0320117
63 0.1575 1.5882154 1.4763482 4.4977784 4.521573 3.6425564 3.521933 1.8623041 1.9877076
64 0.16 1.6139655 1.539241 4.423172 4.504631 3.7040114 3.6017318 1.80593 1.9370553
65 0.1625 1.6929125 1.6092019 4.38194 4.4738526 3.7544765 3.6877131 1.7436149 1.8729565
66 0.165 1.7518005 1.6739691 4.3590674 4.433901 3.8061256 3.7638521 1.6710589 1.8063344
67 0.1675 1.7833875 1.7343016 4.3322124 4.3836613 3.8580725 3.83042 1.6489263 1.7361915
68 0.17 1.826916 1.787836 4.3000884 4.328404 3.941244 3.8862708 1.5692867 1.6671607
69 0.17250000000000001 1.885006 1.8465824 4.2457905 4.274786 4.0199094 3.94873 1.5276833 1.59631
70 0.17500000000000002 1.9572669 1.8992889 4.1895905 4.223954 4.0919986 4.000712 1.5031843 1.5359094
71 0.1775 2.0071945 1.9548583 4.1358414 4.1682 4.153926 4.050162 1.4449654 1.4783226
72 0.18 2.081924 2.0102165 4.0897827 4.110315 4.212056 4.0981703 1.3874824 1.419183
73 0.1825 2.131362 2.0670435 3.9897826 4.046393 4.2707877 4.1451883 1.3345371 1.3553121
74 0.185 2.1687274 2.1233487 3.938424 3.9899006 4.301756 4.187465 1.2857399 1.306618
75 0.1875 2.2565005 2.178414 3.910027 3.9354262 4.3194795 4.2275724 1.2490695 1.2613492
76 0.19 2.3227525 2.2322812 3.8432322 3.8797693 4.349966 4.265823 1.2077749 1.2158798
77 0.1925 2.3968694 2.284084 3.7876978 3.8240833 4.3935637 4.301352 1.1689183 1.1713685
78 0.195 2.4361966 2.3337476 3.7415476 3.7693548 4.441125 4.334589 1.102576 1.1282445
79 0.1975 2.517382 2.382955 3.6752045 3.7109065 4.511797 4.3666897 1.084508 1.082823
80 0.2 2.5816011 2.4330478 3.608655 3.6547015 4.5250616 4.401561 1.0275605 1.0384611
81 0.2025 2.6646361 2.480846 3.5688245 3.599489 4.5613937 4.4348087 1.0041995 0.9950114
82 0.20500000000000002 2.6712246 2.5399506 3.515445 3.5406795 4.5869117 4.4717827 0.9475763 0.9520311
83 0.20750000000000002 2.750194 2.6056137 3.434783 3.4789941 4.6382184 4.511209 0.9079998 0.90857184
84 0.21 2.8244157 2.6729832 3.4048133 3.4152343 4.6544585 4.551099 0.87276447 0.8642683
85 0.2125 2.8677635 2.7381673 3.385781 3.3468637 4.713354 4.5858507 0.8212388 0.81921285
86 0.215 2.9116771 2.800306 3.320695 3.2695115 4.749922 4.61259 0.8120221 0.7713289
87 0.2175 2.995962 2.8652346 3.246721 3.184411 4.7848806 4.6384068 0.7443455 0.71937823
88 0.22 3.0387788 2.9345825 3.208661 3.1193862 4.8058915 4.6793637 0.70681775 0.67466235
89 0.2225 3.09333 2.9950736 3.1493833 3.075733 4.8195763 4.7218556 0.6554166 0.64109075
90 0.225 3.137902 3.0553815 3.072381 3.0180433 4.8430567 4.7573357 0.60546243 0.60104054
91 0.2275 3.2002041 3.1187985 2.9880729 2.9472446 4.8689294 4.7897177 0.5724543 0.5542276
92 0.23 3.23418 3.1810746 2.902616 2.8856568 4.9012556 4.820828 0.5331286 0.5175178
93 0.2325 3.2733848 3.2401826 2.8776832 2.8331802 4.9207006 4.8490205 0.48713714 0.49062425
94 0.23500000000000001 3.3396368 3.2977095 2.8186944 2.76795 4.9463882 4.867632 0.44621837 0.4603006
95 0.23750000000000002 3.3843913 3.3557818 2.7490697 2.7065837 4.9656515 4.8889456 0.4172414 0.43122935
96 0.24 3.4017234 3.4141846 2.7020004 2.6514235 5.005561 4.9143314 0.3837493 0.40402874
97 0.2425 3.4694734 3.4663186 2.669437 2.5980067 5.0575013 4.9343333 0.35123742 0.37856996
98 0.245 3.5428307 3.5130243 2.5994368 2.5388584 5.0730376 4.945248 0.33601326 0.3524196
99 0.2475 3.5654414 3.5666502 2.5330858 2.4823437 5.090487 4.9647837 0.28179702 0.32582167
100 0.25 3.6410575 3.6287851 2.5089684 2.421823 5.1287317 4.990674 0.24915418 0.29632318
101 0.2525 3.6885235 3.691379 2.4127715 2.3551521 5.145316 5.0135574 0.21745804 0.26463306
102 0.255 3.7732415 3.7503324 2.349053 2.2760575 5.152077 5.0256352 0.19855528 0.22942744
103 0.2575 3.8030882 3.8044035 2.2981648 2.1967754 5.153304 5.0329323 0.17459778 0.19480996
104 0.26 3.8648245 3.8565378 2.2511394 2.1220248 5.165687 5.04117 0.14884113 0.16180196
105 0.2625 3.9306796 3.9064262 2.1454744 2.0514808 5.147023 5.049651 0.13580117 0.13060348
106 0.265 3.990083 3.9536521 2.107808 2.0000505 5.1634045 5.0601144 0.11827651 0.117378056
107 0.2675 4.038095 4.002903 2.056966 1.9467915 5.1772833 5.0711865 0.1074146 0.10392115
108 0.27 4.1155214 4.0575786 1.9843841 1.8947058 5.1753397 5.0845604 0.09614936 0.09674807
109 0.2725 4.1739526 4.106634 1.9240605 1.8412889 5.2118344 5.090762 0.077323854 0.09129365
110 0.275 4.231445 4.154055 1.8976384 1.7910707 5.235889 5.097104 0.07133878 0.087218374
111 0.2775 4.269145 4.2070475 1.8290759 1.740932 5.229797 5.1083856 0.06774885 0.08339678
112 0.28 4.3374786 4.264539 1.792402 1.6850471 5.235186 5.119307 0.073266394 0.079499744
113 0.28250000000000003 4.3945966 4.3247595 1.7352145 1.6275038 5.217512 5.1306896 0.07962468 0.07672928
114 0.28500000000000003 4.418964 4.3851523 1.6774594 1.5678573 5.232938 5.1399136 0.092291415 0.07502393
115 0.28750000000000003 4.475818 4.4421883 1.6292224 1.50629 5.260233 5.14399 0.09030847 0.07428615
116 0.29 4.555621 4.492614 1.5710567 1.4495658 5.2796993 5.1450586 0.08366533 0.07481552
117 0.2925 4.5956717 4.532823 1.5004295 1.3966494 5.2555995 5.1385064 0.083917834 0.07746546
118 0.295 4.648525 4.5712695 1.4307806 1.3387623 5.253165 5.125942 0.07929085 0.08097248
119 0.2975 4.715709 4.606013 1.3872633 1.2904775 5.230119 5.1173763 0.08454336 0.08469561
120 0.3 4.744184 4.637745 1.2947869 1.2488439 5.2026014 5.1118283 0.086430475 0.08753775
121 0.3025 4.7605953 4.668791 1.2637227 1.2088015 5.2077103 5.107485 0.09761745 0.089459084
122 0.305 4.8075433 4.697813 1.2307502 1.1670657 5.2068496 5.1000023 0.10276023 0.09136279
123 0.3075 4.8285527 4.7298965 1.1696147 1.1272292 5.1930766 5.0924654 0.10875958 0.102863595
124 0.31 4.8656507 4.7651114 1.1102345 1.0937434 5.1815434 5.0928974 0.12003913 0.11445214
125 0.3125 4.9022374 4.800845 1.0894713 1.0606854 5.2045865 5.0933337 0.11977963 0.12862813
126 0.315 4.9535046 4.8369374 1.0340805 1.0227683 5.207725 5.089271 0.12202351 0.14557944
127 0.3175 5.0040574 4.8711214 0.9927511 0.9810034 5.204171 5.0802746 0.120336704 0.16313377
128 0.32 5.0295777 4.900633 0.95740664 0.9346473 5.2135425 5.0636215 0.11944283 0.18060026
129 0.3225 5.06244 4.920677 0.9124422 0.89187115 5.1881256 5.043331 0.13612553 0.19351692
130 0.325 5.0801473 4.945065 0.86795866 0.85039675 5.159199 5.0295877 0.1439636 0.20333284
131 0.3275 5.1129303 4.9724135 0.83877575 0.80391693 5.14287 5.0142856 0.17084825 0.21417135
132 0.33 5.106698 4.9958496 0.77960795 0.7562169 5.118787 4.9938583 0.19359934 0.22623771
133 0.3325 5.1332216 5.025105 0.7315247 0.7090997 5.104132 4.978964 0.21903196 0.238744
134 0.335 5.1702304 5.046047 0.69113797 0.6578902 5.106218 4.9528875 0.23358056 0.25225776
135 0.3375 5.2128596 5.057304 0.64775914 0.6095164 5.09525 4.9205275 0.2671988 0.2648829
136 0.34 5.245033 5.0642204 0.609795 0.57097006 5.0774536 4.887827 0.29280776 0.2828412
137 0.3425 5.2628174 5.0708227 0.57185984 0.5409412 5.0562787 4.858426 0.3042346 0.3066087
138 0.34500000000000003 5.292144 5.0782337 0.54238176 0.51084137 5.040259 4.828924 0.35485476 0.33299896
139 0.34750000000000003 5.309867 5.088908 0.5109011 0.48159117 5.025694 4.8028097 0.38496956 0.36100578
140 0.35000000000000003 5.3237176 5.1052475 0.4916929 0.45000628 5.027368 4.7789426 0.4232979 0.3926872
141 0.3525 5.327113 5.117649 0.45141998 0.42368743 4.988413 4.757628 0.45603958 0.42077625
142 0.355 5.331614 5.1325693 0.41697878 0.39771277 4.97153 4.735027 0.49394327 0.45523617
143 0.3575 5.371085 5.151599 0.3748143 0.37437493 4.949789 4.7168264 0.5169518 0.4913713
144 0.36 5.388154 5.169673 0.34524128 0.35287654 4.945024 4.6985044 0.551931 0.52876276
145 0.3625 5.4055367 5.182653 0.3071963 0.33226892 4.903961 4.676441 0.5827505 0.5656602
146 0.365 5.4146485 5.1969914 0.2841618 0.3201651 4.8677907 4.6464624 0.6270197 0.61701435
147 0.3675 5.425494 5.206004 0.2538189 0.30263415 4.8495526 4.610453 0.656412 0.6631925
148 0.37 5.4482837 5.2040873 0.22736275 0.27831668 4.790772 4.5636935 0.7165554 0.7030812
149 0.3725 5.4353495 5.1926656 0.20855746 0.24808317 4.733979 4.5087967 0.75373304 0.7356724
150 0.375 5.452553 5.1822066 0.16755536 0.2176594 4.683753 4.459804 0.82527316 0.76082563
151 0.3775 5.454509 5.174806 0.15303645 0.19030881 4.6414833 4.417809 0.86212665 0.7833207
152 0.38 5.473964 5.1635256 0.1411642 0.17422923 4.606964 4.3797164 0.90092003 0.8063005
153 0.3825 5.457158 5.1554637 0.13071907 0.16181096 4.5854287 4.344666 0.9292915 0.8327489
154 0.385 5.4803557 5.148749 0.12166065 0.14803983 4.525799 4.3040957 0.9704021 0.8672759
155 0.3875 5.4764943 5.1440086 0.1176973 0.13779642 4.4673843 4.260097 1.0195408 0.9126959
156 0.39 5.4770703 5.136875 0.13310915 0.13119908 4.4198813 4.215059 1.0653195 0.96015275
157 0.3925 5.47761 5.128763 0.12350285 0.12534751 4.3718176 4.170352 1.1210783 1.0067067
158 0.395 5.4527893 5.1226754 0.12213681 0.12039913 4.338814 4.1253138 1.1604716 1.0575206
159 0.3975 5.4314375 5.1153984 0.10769543 0.11679573 4.287431 4.0795064 1.2208815 1.1094404
160 0.4 5.418816 5.105929 0.09872243 0.11420645 4.238285 4.0334086 1.2816353 1.1600438
161 0.4025 5.4304523 5.094976 0.0961709 0.11248712 4.2047443 3.9866886 1.3135802 1.2105871
162 0.405 5.4077287 5.079674 0.08993341 0.11169753 4.1375914 3.937776 1.3700092 1.2595551
163 0.40750000000000003 5.4068546 5.0654173 0.099355176 0.11163081 4.0928836 3.8927665 1.4522303 1.3051647
164 0.41000000000000003 5.4092355 5.057872 0.09299796 0.11205034 4.055802 3.849939 1.4694681 1.3568758
165 0.41250000000000003 5.3950834 5.050204 0.10403023 0.11432875 3.9933183 3.8090796 1.5329267 1.407264
166 0.41500000000000004 5.362941 5.0363183 0.093868226 0.11586625 3.9387007 3.7664814 1.6039258 1.4510106
167 0.4175 5.3391666 5.018969 0.10744417 0.11592206 3.8695405 3.720038 1.6833608 1.4938447
168 0.42 5.3260202 4.996832 0.11471362 0.11545786 3.8316317 3.666674 1.7189798 1.5394567
169 0.4225 5.300169 4.970807 0.11699727 0.12172765 3.8014843 3.613883 1.800316 1.5854578
170 0.425 5.267476 4.943599 0.13989627 0.12912177 3.7585626 3.5576525 1.838187 1.6357048
171 0.4275 5.2503834 4.913142 0.14542791 0.13769367 3.6989346 3.493782 1.8713485 1.6935136
172 0.43 5.2457547 4.87784 0.16324931 0.1478001 3.6648355 3.4214709 1.9402045 1.7582879
173 0.4325 5.250824 4.8461 0.16757457 0.165876 3.6020455 3.3615055 2.000925 1.8178563
174 0.435 5.209622 4.8179126 0.19789816 0.18761939 3.5368326 3.3059387 2.060234 1.8792253
175 0.4375 5.1714277 4.7951307 0.19840342 0.21084997 3.4875965 3.251193 2.0957005 1.9479702
176 0.44 5.138547 4.7746997 0.2080688 0.23407221 3.4321394 3.2001188 2.1925845 2.0150032
177 0.4425 5.1171784 4.759502 0.23724122 0.2543443 3.3968139 3.1576862 2.2343006 2.0742996
178 0.445 5.0713916 4.741669 0.24110751 0.2713536 3.338881 3.1148407 2.3056266 2.1276278
179 0.4475 5.045203 4.721891 0.27604815 0.2870255 3.2857652 3.0707283 2.3420565 2.1789231
180 0.45 5.024483 4.7005005 0.31078574 0.3021228 3.2099936 3.0250309 2.40685 2.2297976
181 0.4525 4.988769 4.677762 0.34104407 0.31762943 3.1494725 2.9776564 2.4764585 2.2815714
182 0.455 4.962665 4.6534557 0.37086803 0.3389187 3.1188135 2.9315736 2.529795 2.3351748
183 0.4575 4.923896 4.628975 0.39523596 0.36249772 3.0725625 2.8826916 2.5767145 2.3948529
184 0.46 4.8928404 4.605343 0.4429439 0.3828929 2.9973583 2.835402 2.6749861 2.4499683
185 0.4625 4.848812 4.5820756 0.45235425 0.39997482 2.9355571 2.788889 2.7189434 2.5008414
186 0.465 4.8208175 4.5538816 0.4702516 0.4168396 2.8769145 2.7388284 2.7638526 2.5499825
187 0.4675 4.7713633 4.518271 0.4927731 0.43626964 2.8001525 2.6815856 2.8063135 2.6021357
188 0.47000000000000003 4.70993 4.4840417 0.5263288 0.456459 2.742216 2.6299205 2.8867545 2.6509693
189 0.47250000000000003 4.678314 4.449782 0.56734437 0.47549492 2.6751537 2.582211 2.9413052 2.6937544
190 0.47500000000000003 4.6553383 4.4175663 0.59237164 0.49579108 2.6016455 2.5381098 2.996149 2.7360532
191 0.47750000000000004 4.5856066 4.381524 0.6278678 0.5202491 2.5684934 2.4941363 3.066596 2.7793326
192 0.48 4.552387 4.3458405 0.64158887 0.54575837 2.515027 2.451938 3.0845833 2.8218362
193 0.4825 4.52653 4.312413 0.66541135 0.57168186 2.490409 2.4125783 3.120009 2.8642044
194 0.485 4.505657 4.276669 0.6737957 0.59749746 2.4836442 2.37164 3.1521626 2.9054317
195 0.4875 4.4761276 4.240339 0.70087403 0.6239961 2.4532988 2.328956 3.191278 2.9484196
196 0.49 4.4453387 4.2050004 0.7135066 0.64985585 2.4169378 2.286497 3.1770167 2.9909368
197 0.4925 4.405047 4.165918 0.7293316 0.6742337 2.3822057 2.2419384 3.2350607 3.0292501
198 0.495 4.399971 4.118065 0.7614573 0.6969861 2.3396485 2.1929626 3.240418 3.0602303
199 0.4975 4.380904 4.0643806 0.77094936 0.71679497 2.3012707 2.1437223 3.2861092 3.0807712
200 0.5 4.3547573 4.0081177 0.7685436 0.7334441 2.2814255 2.0960302 3.2781963 3.0925117


==> graphs/tire/results_v2.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 0.0006872908 -0.00065644283 0.019376326 0.025038337 -0.03125621 -0.03179526 0.01781184 0.015202054
2 0.005 -0.0010163512 -0.00071833516 0.017738894 0.024884392 -0.032482937 -0.031577025 0.017063987 0.015051458
3 0.0075 -8.157148e-05 -0.00077814766 0.026044343 0.024734167 -0.032729268 -0.031363167 0.016199974 0.0149005605
4 0.01 -0.0010429618 -0.00082276773 0.02342078 0.024578594 -0.035038035 -0.031128215 0.013452851 0.014725692
5 0.0125 -0.0005183941 -0.0008521877 0.026253857 0.024394957 -0.029194068 -0.030865787 0.01113956 0.014555106
6 0.015 -0.000540034 -0.0008765826 0.022996375 0.024162954 -0.026684642 -0.030536411 0.011990371 0.014360717
7 0.0175 0.00088233483 -0.0009030695 0.018759556 0.023882763 -0.02639663 -0.030131925 0.014394936 0.014132596
8 0.02 0.00087177486 -0.00094324973 0.020347863 0.023575297 -0.023100749 -0.029678252 0.01132377 0.013865784
9 0.0225 -0.0006713274 -0.000979861 0.017997995 0.023211949 -0.031082666 -0.029149452 0.0118288975 0.013567153
10 0.025 0.000612294 -0.0009773577 0.020746144 0.022679806 -0.02921999 -0.028322337 0.0120463185 0.013156155
11 0.0275 0.0007614976 -0.00095686765 0.02078756 0.022021566 -0.023701191 -0.027304227 0.013108101 0.0126772225
12 0.03 0.0005263149 -0.0009319738 0.019367976 0.021351544 -0.02551092 -0.026269196 0.0123578645 0.012197111
13 0.0325 0.0005947453 -0.0008955555 0.017815422 0.020664098 -0.031872977 -0.025218152 0.012112191 0.01172599
14 0.035 -0.00053211907 -0.000847834 0.020756202 0.019945057 -0.029535279 -0.024133822 0.010864884 0.011253392
15 0.0375 -0.0008572545 -0.00079175434 0.020172356 0.019183405 -0.02260768 -0.02295154 0.010110692 0.0107446
16 0.04 -0.0005110056 -0.0007323156 0.02164658 0.01844831 -0.022662507 -0.021751702 0.011147074 0.010230676
17 0.0425 -0.0009997078 -0.0006964673 0.022615053 0.01780149 -0.024568226 -0.020672722 0.011291709 0.009741127
18 0.045 -0.0023456553 -0.0006772636 0.020042308 0.017225716 -0.020509792 -0.019692905 0.008076574 0.009276077
19 0.0475 -0.00065239356 -0.0006748202 0.01983172 0.016728977 -0.024536889 -0.018827952 0.007664753 0.008842892
20 0.05 -0.0007310019 -0.00063635653 0.02033336 0.016216017 -0.01822637 -0.01791732 0.0056405314 0.008430849
21 0.0525 -0.0006337592 -0.00061737816 0.019333446 0.01575533 -0.01285205 -0.017072583 0.0058320444 0.008088656
22 0.055 -0.0004996814 -0.00062009814 0.01940945 0.015293166 -0.012092271 -0.016181443 0.007364839 0.0077608605
23 0.0575 -0.0016769329 -0.0006448731 0.016839186 0.014902018 -0.01494284 -0.015387476 0.0074924463 0.007492992
24 0.06 -0.00077423424 -0.0006827238 0.017259466 0.014587207 -0.019089906 -0.014727006 0.007349485 0.0072751124
25 0.0625 -0.00052861316 -0.00071618386 0.015948923 0.014257151 -0.0217315 -0.014050652 0.007046311 0.0070494786
26 0.065 -0.0008225249 -0.0007427024 0.013952622 0.013900903 -0.01712107 -0.013339246 0.007292427 0.006808808
27 0.0675 -0.001289232 -0.0007588706 0.013946743 0.013503646 -0.012927777 -0.012566564 0.0059765917 0.006543203
28 0.07 -0.002536802 -0.0007535652 0.015909487 0.013015937 -0.009949451 -0.011663626 0.00523111 0.0062239273
29 0.0725 -0.0035084356 -0.0007193051 0.016898947 0.012427886 -0.006298915 -0.010630645 0.003254612 0.005847684
30 0.075 -0.0028048975 -0.0006560046 0.017562672 0.0117624495 -0.00991122 -0.009512818 0.004355164 0.0054300786
31 0.0775 -0.0024805234 -0.00055818004 0.015929047 0.010999211 -0.012318951 -0.008322059 0.0018135059 0.0049885297
32 0.08 -0.0029950156 -0.0003901639 0.008259448 0.010045818 -0.006849111 -0.007009338 0.0032469 0.004518922
33 0.0825 -0.0022962461 -0.0001780801 0.01039928 0.008978761 -0.0035140412 -0.005612751 0.004831919 0.004017728
34 0.085 -0.0020227518 7.1450006e-05 0.0075746076 0.007827851 -0.0028467772 -0.0041711275 0.0052457093 0.0035079613
35 0.08750000000000001 -0.0028896532 0.00031630835 -0.0002299522 0.006698854 0.0016517288 -0.0027568156 0.0064989254 0.0030078276
36 0.09 -0.0012462131 0.0005657071 -0.0021028323 0.0055525484 0.0036935548 -0.0013190209 0.0039621955 0.0024993005
37 0.0925 -0.0024073692 0.00084011874 -0.0040065763 0.004405426 0.007910639 7.5635464e-05 0.0027911044 0.0019801194
38 0.095 -0.0011939012 0.0011649325 -0.0077079902 0.0032927569 0.021084858 0.0013166326 0.0032902127 0.0014526964
39 0.0975 0.0011322049 0.0014486196 -0.0040040403 0.0023103491 0.016015816 0.0024184552 0.0026380604 0.0009924344
40 0.1 0.0024883766 0.0017144379 -0.0005076802 0.0014744672 0.021572517 0.0033163002 0.0023624166 0.00060602784
41 0.10250000000000001 0.0056246626 0.0019339342 -0.0029935802 0.0008115339 0.017958237 0.0040091774 0.00090072246 0.00030671462
42 0.105 0.0040392373 0.0021013257 -0.0056880363 0.0003437915 0.013780473 0.0044761226 0.0005373967 0.00010459103
43 0.1075 0.0031759972 0.002240331 -0.007953676 -1.0345542e-05 0.020924352 0.004809845 0.0007596887 -3.992609e-05
44 0.11 0.0032697138 0.0023758009 -0.010529612 -0.00032933126 0.017664405 0.00509618 -8.632892e-05 -0.00016347581
45 0.1125 0.0023175857 0.0025071301 -0.0092385765 -0.0006198636 0.009986946 0.005343541 -0.0023013288 -0.00027036652
46 0.115 0.0025029066 0.0026240987 -0.008043076 -0.00085486314 0.01500579 0.0055232164 -0.003238397 -0.0003487012
47 0.11750000000000001 0.0021026626 0.0027357107 -0.010742805 -0.0010735162 0.014783817 0.005681935 -0.005060223 -0.0004188009
48 0.12 0.0046532825 0.0028600793 -0.006882037 -0.0013488615 0.013265992 0.005902965 -0.007419121 -0.000517229
49 0.1225 0.0038790507 0.0030566258 -0.007058775 -0.0015735502 0.009304714 0.0059663956 -0.0077972207 -0.00062420266
50 0.125 0.0042937663 0.003337443 -0.0021857151 -0.0015844116 0.0065496108 0.005622055 -0.0074970205 -0.0006904773
51 0.1275 0.004782772 0.003619609 -0.0001563952 -0.0014797318 0.008869901 0.005040299 -0.0061835423 -0.0007339257
52 0.13 0.004992938 0.003928645 0.0019169928 -0.0013885666 0.008281265 0.0044243927 -0.004225898 -0.00080456753
53 0.1325 0.0045506656 0.004307541 -0.0013600172 -0.0013346822 -0.0028262967 0.003760805 -0.0054083494 -0.00093284535
54 0.135 0.0061003077 0.0047906134 -0.0025004093 -0.0013055123 -0.007348723 0.0029964538 -0.0030559574 -0.0011243316
55 0.1375 0.0075206137 0.00531283 -0.0028716573 -0.0013216696 -0.009683765 0.0022501112 -0.0014403834 -0.0013573541
56 0.14 0.0078562675 0.0058194357 -0.0037574652 -0.0013772657 -0.009930929 0.0016013263 -0.0023088073 -0.001606875
57 0.14250000000000002 0.0070271585 0.0061725276 -0.0006564892 -0.0016263638 -0.0067468826 0.0014682307 -0.0035698374 -0.0019534533
58 0.145 0.006732442 0.0065320255 4.76228e-05 -0.0018734807 -0.009168965 0.0013280057 -0.0029411672 -0.0023011728
59 0.1475 0.007471144 0.006914508 0.0027755108 -0.0021126843 -0.0020580748 0.0011475593 -0.0021599072 -0.0026528346
60 0.15 0.0074936063 0.007252645 0.002028199 -0.0022168313 -0.0056535206 0.000829986 -0.0025425213 -0.002881493
61 0.1525 0.008799314 0.0075403047 0.0022610647 -0.0022510581 -0.008861664 0.0004968839 -0.0036809263 -0.003033783
62 0.155 0.009311424 0.007778285 0.0028773942 -0.002216893 -0.006535346 0.00014594261 -0.004515928 -0.003115421
63 0.1575 0.009005081 0.008002997 0.0034112623 -0.0021410459 -0.005304226 -0.00025221615 -0.004512163 -0.0031527665
64 0.16 0.010242061 0.008199646 0.0024896162 -0.0019144019 -0.005147186 -0.00082181155 -0.0032497689 -0.0030629125
65 0.1625 0.010860275 0.008359425 0.003544805 -0.0015345172 -0.008792646 -0.0015716965 -0.0037878808 -0.0028411082
66 0.165 0.01081722 0.008479717 0.0014129592 -0.0011274982 -0.0031461122 -0.0023236172 -0.005092729 -0.0025817023
67 0.1675 0.009965041 0.008571639 0.0006260932 -0.0007124677 0.003255708 -0.0030663565 -0.004858967 -0.002304294
68 0.17 0.010957549 0.008627241 0.0002002992 -0.00029210548 0.0008669398 -0.0037796372 -0.0009021668 -0.0020072453
69 0.17250000000000001 0.009006048 0.008730479 -0.0015747468 7.465239e-05 0.0020987398 -0.004474773 0.00039181102 -0.0017720592
70 0.17500000000000002 0.0088444585 0.008776548 -0.0036772287 0.00030926225 -0.0099962205 -0.0049222666 0.001588667 -0.0016171209
71 0.1775 0.009827995 0.008756814 -0.0032292623 0.0004237825 -0.020692801 -0.0051372903 0.0017201391 -0.0015383183
72 0.18 0.009389264 0.00876503 -0.0050056865 0.0004985146 -0.018472977 -0.005334175 0.001412313 -0.0015011295
73 0.1825 0.00987007 0.008812291 -0.0025495545 0.0005178783 -0.012091456 -0.005510403 0.000545437 -0.0015225193
74 0.185 0.009995152 0.00876143 -0.0024405525 0.0005166592 -0.010953276 -0.0054947687 -0.00044649089 -0.001677284
75 0.1875 0.008746698 0.008705906 -0.0014324738 0.00049325475 0.0002490438 -0.0054338956 -8.810628e-05 -0.0018745656
76 0.19 0.0091783 0.008645839 0.0018659702 0.00047169003 -0.004295566 -0.00537237 -0.0010224523 -0.0020654162
77 0.1925 0.009033922 0.008586727 0.0038239611 0.0004412111 -0.009250718 -0.0052996334 7.293572e-05 -0.0022630997
78 0.195 0.0076023825 0.008529708 0.0032273931 0.0004045682 -0.007324972 -0.0052199992 -0.0004709903 -0.0024634164
79 0.1975 0.006647896 0.008444212 -0.0008786248 0.0004083197 -0.011830028 -0.005172366 0.00036160173 -0.0026039996
80 0.2 0.007501762 0.008313324 -0.0021795277 0.0004821999 -0.005626684 -0.005175999 -0.0027062783 -0.0026509073
81 0.2025 0.0065941038 0.008168591 -0.00464287 0.0005828148 0.0029122818 -0.0052035945 -0.0023086644 -0.002652654
82 0.20500000000000002 0.00687473 0.007945578 -0.0057679294 0.0006007332 0.006399892 -0.005096684 -0.0029450203 -0.002698977
83 0.20750000000000002 0.007033274 0.007663427 -0.0073589017 0.00059588585 0.0010310318 -0.004933635 -0.0059097265 -0.0027365403
84 0.21 0.0072516096 0.007331049 -0.0049656234 0.0006254221 0.0025767097 -0.0047844416 -0.004989223 -0.002705337
85 0.2125 0.008259325 0.006942018 -0.0014611462 0.0006872506 0.0071134237 -0.0046415543 -0.0036976615 -0.0025985048
86 0.215 0.0074615097 0.00653012 0.0001582938 0.0007377288 0.0040515256 -0.0044693607 -0.0025120776 -0.0024950677
87 0.2175 0.007924005 0.006101307 0.0016466537 0.00077401067 0.0013685013 -0.004269258 -0.0024181854 -0.002413401
88 0.22 0.0071447184 0.005705453 0.005604576 0.0008518773 -0.009042399 -0.0041438034 -0.0017693132 -0.0022873024
89 0.2225 0.0067997742 0.0053921524 0.005383996 0.0009390449 -0.008448477 -0.004078668 -0.0012497619 -0.00215869
90 0.225 0.007033164 0.005104858 0.0019746518 0.0009546739 -0.010555773 -0.00393749 -0.0008271759 -0.0021514476
91 0.2275 0.004481024 0.0048199077 0.005251804 0.0009207802 -0.0054011126 -0.003734872 -0.0019655458 -0.0022290659
92 0.23 0.0042809257 0.0045430157 0.008331824 0.00067470386 -0.0014799286 -0.0033744585 -0.0018705698 -0.002414316
93 0.2325 0.0050579137 0.004299511 0.011157932 0.0002180917 -0.010373829 -0.0028629366 -0.0029652037 -0.0027311507
94 0.23500000000000001 0.003931392 0.004080028 0.008692368 -0.00038778153 -0.009543808 -0.0022129945 -0.003011831 -0.0032077292
95 0.23750000000000002 0.004125436 0.003901923 0.0047972077 -0.001022279 -0.0019959386 -0.0015550414 -0.0030732292 -0.0037385265
96 0.24 0.0041477946 0.0037395395 0.0007252138 -0.001623145 -0.009022615 -0.0009384154 -0.0018834051 -0.0042466572
97 0.2425 0.0050579007 0.0036098787 0.0037890798 -0.0022224616 -0.0123511 -0.0003327562 -0.0019529572 -0.004771171
98 0.245 0.0035077527 0.0035007228 0.003494192 -0.0028776778 -0.0072595384 0.0003240804 -0.0026319672 -0.005360636
99 0.2475 0.0048340107 0.0033799855 0.0010977158 -0.003528183 -0.006990606 0.0009748298 -0.0005624332 -0.0059412634
100 0.25 0.0035688926 0.003204764 -0.00336727 -0.0041812323 -0.0010646238 0.0016457528 -0.0012755252 -0.006493732
101 0.2525 0.003301943 0.0029699197 -0.0023002182 -0.0048054117 8.803618e-05 0.0023161802 -0.0039392994 -0.006980668
102 0.255 0.003386765 0.0026431258 -0.004588108 -0.005389276 -0.0010505058 0.0029944105 -0.006743281 -0.007368725
103 0.2575 0.0029126874 0.0022753356 -0.004928552 -0.005886262 0.0030246342 0.0036108994 -0.006270475 -0.0076441877
104 0.26 0.0012630894 0.0018912567 -0.0040039583 -0.006304814 0.0047273342 0.00415921 -0.008701691 -0.007832174
105 0.2625 0.0004087674 0.001508593 -0.0061169164 -0.0066738245 0.0036049562 0.004662627 -0.009106781 -0.007968605
106 0.265 0.0007450374 0.0012279312 -0.00290768 -0.0070524206 0.0026674343 0.005323152 -0.008724754 -0.007952456
107 0.2675 0.00069815054 0.0009147156 -0.006017396 -0.0074141365 -0.0034577858 0.005994398 -0.009655275 -0.00788411
108 0.27 0.00010875854 0.0006399546 -0.0064825504 -0.007851459 -0.0027120085 0.006855662 -0.0070008533 -0.0078255925
109 0.2725 -0.00029623345 0.0004052297 -0.009331476 -0.008327037 0.0045614415 0.007764621 -0.010449814 -0.007819196
110 0.275 0.00023820453 0.00022360402 -0.011636234 -0.008837774 0.015119081 0.008686835 -0.010507099 -0.007888588
111 0.2775 -0.0022674415 5.540142e-05 -0.012188942 -0.009399221 0.014704727 0.009669991 -0.009697586 -0.008002
112 0.28 -0.0024103634 -0.00012012518 -0.013428607 -0.010033085 0.013729267 0.010771521 -0.008018796 -0.00814438
113 0.28250000000000003 -0.0019953453 -0.00025516632 -0.01341509 -0.010757347 0.016773548 0.011981174 -0.00802702 -0.008377425
114 0.28500000000000003 -0.00064141524 -0.00035445302 -0.015321475 -0.011554798 0.011580717 0.013279767 -0.00779807 -0.0086853495
115 0.28750000000000003 -0.00094051845 -0.00042387523 -0.018047553 -0.012394775 0.014065077 0.014628751 -0.0066951686 -0.009043951
116 0.29 -0.0015880285 -0.0004456722 -0.021054633 -0.013216986 0.013988897 0.01591786 -0.0068323785 -0.009443047
117 0.2925 -0.0026868125 -0.0003930771 -0.022216013 -0.014049268 0.009938061 0.01717633 -0.009093564 -0.009922782
118 0.295 -0.0020506876 -0.0003176487 -0.021032622 -0.014953407 0.015300289 0.018537333 -0.012202776 -0.010460015
119 0.2975 -0.0027915435 -0.00022387494 -0.020321049 -0.015767371 0.0151943285 0.019738592 -0.015225044 -0.010973649
120 0.3 -0.0026018948 -0.00015502785 -0.019045774 -0.016462224 0.027188528 0.020770108 -0.015597636 -0.011401185
121 0.3025 -0.0027478468 -0.00011780146 -0.018796228 -0.017091904 0.03731459 0.021723311 -0.01742798 -0.011761774
122 0.305 -0.0018866608 -8.50534e-05 -0.017641282 -0.017720234 0.029421508 0.022682494 -0.016984342 -0.012114635
123 0.3075 -0.0006387089 -3.8276165e-05 -0.017979115 -0.018252932 0.023798829 0.02351418 -0.016552811 -0.0122865
124 0.31 -0.0005105049 -2.3019848e-05 -0.020217365 -0.01868002 0.029770909 0.024199117 -0.015723508 -0.012355542
125 0.3125 0.0017481571 -5.0317554e-05 -0.020066338 -0.019015986 0.027146049 0.024839673 -0.015048421 -0.012283206
126 0.315 5.083454e-05 -0.00010709691 -0.020949336 -0.01932831 0.03143178 0.02551425 -0.015332092 -0.01211646
127 0.3175 0.0011993746 -0.00018038247 -0.024340186 -0.01963467 0.02659321 0.026206559 -0.016961193 -0.011912453
128 0.32 0.0031525844 -0.00028281205 -0.021038681 -0.019912966 0.027925119 0.02689301 -0.014969227 -0.011650591
129 0.3225 0.0030952666 -0.00041712864 -0.021265514 -0.020095494 0.0417943 0.027432855 -0.0131827695 -0.011357647
130 0.325 0.002758445 -0.00059233286 -0.019945385 -0.0202519 0.038490728 0.027942065 -0.011552689 -0.011038976
131 0.3275 0.001597159 -0.0007910851 -0.020090636 -0.020424893 0.029322429 0.02851024 -0.010140107 -0.01067955
132 0.33 0.0009251689 -0.00097641436 -0.017186398 -0.020598456 0.030269383 0.029081177 -0.008333251 -0.01032045
133 0.3325 0.0012465053 -0.0011570867 -0.014749154 -0.020801863 0.03133963 0.0296905 -0.008134374 -0.009978947
134 0.335 0.0006872055 -0.0013434764 -0.015291502 -0.02098022 0.02506569 0.030287562 -0.007735497 -0.009598053
135 0.3375 0.0015745377 -0.0015128676 -0.013990558 -0.021113992 0.017298011 0.030799098 -0.00822836 -0.009229493
136 0.34 0.0012110478 -0.0016205985 -0.016152281 -0.021295812 0.02285643 0.03131625 -0.0080634365 -0.008873917
137 0.3425 0.00057894975 -0.0017033723 -0.017396735 -0.021453608 0.02678008 0.031802803 -0.0073757614 -0.008533771
138 0.34500000000000003 0.00095668517 -0.0017679395 -0.0196787 -0.021604406 0.03379802 0.032298416 -0.008672095 -0.008227796
139 0.34750000000000003 -0.0005142689 -0.0018049213 -0.021348853 -0.021760833 0.031375572 0.03280579 -0.009764017 -0.007985419
140 0.35000000000000003 -0.002435773 -0.001817578 -0.020788701 -0.021944031 0.027747048 0.03337991 -0.009877663 -0.0077917096
141 0.3525 -0.0017228408 -0.0018026526 -0.022074236 -0.02208567 0.029405048 0.03385059 -0.009004473 -0.0076769083
142 0.355 -0.002543825 -0.001788283 -0.023873458 -0.022273798 0.026226707 0.034410384 -0.007688041 -0.007499055
143 0.3575 -0.0016981609 -0.0017764961 -0.02548652 -0.0224938 0.029678004 0.035006925 -0.006160931 -0.0072984872
144 0.36 -0.00010443886 -0.0017509027 -0.02332902 -0.022713281 0.039184224 0.035596866 -0.005983098 -0.007110427
145 0.3625 -0.0021338048 -0.0017194194 -0.022525126 -0.022909382 0.03726404 0.036145445 -0.004880492 -0.006923773
146 0.365 -0.0014663838 -0.0016660341 -0.023393389 -0.022834808 0.043186318 0.036062263 -0.00577744 -0.0068936073
147 0.3675 -0.003092602 -0.0016503674 -0.02421849 -0.022735238 0.044284202 0.035963275 -0.006506362 -0.0068140305
148 0.37 -0.004376078 -0.0016715729 -0.025694808 -0.022617958 0.037933934 0.035887945 -0.006639562 -0.0066577443
149 0.3725 -0.004405688 -0.0017429627 -0.025074078 -0.02247086 0.036340326 0.035844393 -0.005904106 -0.006411573
150 0.375 -0.0038708479 -0.0018583401 -0.023374569 -0.022341857 0.03269747 0.035883807 -0.00577405 -0.006104109
151 0.3775 -0.0033489799 -0.0019884931 -0.022789376 -0.02224343 0.02918468 0.035975136 -0.005871222 -0.0057723317
152 0.38 -0.0018781158 -0.002098926 -0.023960143 -0.022172341 0.031030364 0.036047123 -0.00506457 -0.0054092184
153 0.3825 -0.0013780044 -0.0022235247 -0.02437011 -0.022124901 0.040534593 0.036164198 -0.0038847679 -0.0049810726
154 0.385 -0.0024329924 -0.0023867635 -0.026016563 -0.022051692 0.051762734 0.036310505 -0.0018494078 -0.0044378066
155 0.3875 -0.0028386705 -0.0025796106 -0.026186762 -0.021889502 0.052240368 0.036384072 -0.0015868515 -0.0038156142
156 0.39 -0.0051755183 -0.002743709 -0.028083578 -0.021648582 0.05113274 0.036319762 -0.0016047716 -0.003273731
157 0.3925 -0.004612419 -0.0028782191 -0.0272184 -0.021385584 0.048047498 0.036191575 -0.0030622135 -0.002812219
158 0.395 -0.0033063525 -0.002969817 -0.030042127 -0.021067947 0.051420413 0.035951197 -0.0031021456 -0.0024658435
159 0.3975 -0.0031852885 -0.0030032138 -0.02705658 -0.020690031 0.044058483 0.035567757 -0.0003508236 -0.002274522
160 0.4 -0.0035458845 -0.0029955644 -0.026057491 -0.02027785 0.033312883 0.03509041 -0.0015054176 -0.002192953
161 0.4025 -0.0016436526 -0.0029510094 -0.026599916 -0.019829275 0.02999018 0.034523215 -0.0022104406 -0.002209319
162 0.405 -0.0025897746 -0.00286687 -0.023420798 -0.019338809 0.031724043 0.03385225 -0.0036194806 -0.002327099
163 0.40750000000000003 -0.0028349573 -0.0027613447 -0.023993533 -0.018860249 0.039446842 0.033168424 -0.0037232595 -0.0025111886
164 0.41000000000000003 -0.0047023413 -0.0026949192 -0.022966534 -0.018386526 0.038697883 0.032543242 -0.0034778495 -0.0026038827
165 0.41250000000000003 -0.004555954 -0.0026567287 -0.01931676 -0.017918471 0.041342624 0.031948507 -0.0042774472 -0.0026383067
166 0.41500000000000004 -0.003818066 -0.0026415926 -0.016900077 -0.017488807 0.037864074 0.031417582 -0.006502169 -0.0026043414
167 0.4175 -0.0019946021 -0.0026937823 -0.012986671 -0.017100086 0.03019147 0.031011926 -0.0055320873 -0.0023813588
168 0.42 -0.0024755856 -0.002784767 -0.0137034785 -0.016692694 0.03399663 0.030621521 -0.0025852092 -0.00204433
169 0.4225 -0.0021173996 -0.0028951885 -0.011263917 -0.016228182 0.04100365 0.030057201 -4.72392e-05 -0.0017619602
170 0.425 -0.0018848042 -0.0030372154 -0.00971117 -0.015736664 0.03150959 0.029469615 0.0013802948 -0.001413883
171 0.4275 -0.0034779243 -0.0032038651 -0.012903306 -0.015177121 0.02156285 0.028803376 0.004112037 -0.0010083942
172 0.43 -0.0034966022 -0.0033846183 -0.013883393 -0.014539798 0.02947611 0.028049987 0.0022608172 -0.000571479
173 0.4325 -0.0041661216 -0.003527304 -0.012169077 -0.013953691 0.02889357 0.027421214 0.0006329418 -0.0003318546
174 0.435 -0.004450491 -0.0036715185 -0.009849957 -0.013403903 0.024686955 0.026800798 0.0012639782 -0.00014341748
175 0.4375 -0.0052390755 -0.0038259805 -0.009574067 -0.012832495 0.025238156 0.02616401 -0.0004446338 4.9509785e-05
176 0.44 -0.0038498575 -0.003936283 -0.011137651 -0.012301519 0.020585006 0.025591783 0.0006336042 0.00014485714
177 0.4425 -0.0042908383 -0.0039905575 -0.009909952 -0.011858507 0.027687088 0.025118418 0.0025383309 0.00013608973
178 0.445 -0.0059265015 -0.004019609 -0.012449055 -0.011431354 0.025847381 0.024611816 0.0015024731 0.00010404805
179 0.4475 -0.005019508 -0.00403602 -0.011357195 -0.011002771 0.01753826 0.024076048 -4.1408297e-05 5.9209786e-05
180 0.45 -0.005069487 -0.0040447274 -0.011689739 -0.010565823 0.015964735 0.023512527 -0.00016038305 5.5486125e-06
181 0.4525 -0.003469571 -0.00404591 -0.010882405 -0.010125524 0.01881635 0.022912387 -0.0011509627 -7.096319e-05
182 0.455 -0.003542357 -0.004018323 -0.009800412 -0.009772592 0.017722242 0.02237777 -0.00211328 -0.00026536486
183 0.4575 -0.0041668164 -0.003980341 -0.009852587 -0.009400883 0.019946493 0.021810511 -0.0009218842 -0.00049657724
184 0.46 -0.0038282739 -0.003918736 -0.011614933 -0.009060043 0.024843434 0.021169078 -0.0025615648 -0.0007725531
185 0.4625 -0.005100678 -0.003827929 -0.01344947 -0.008747907 0.028563224 0.020426046 -0.002114425 -0.0011070615
186 0.465 -0.0043219323 -0.003730257 -0.012801714 -0.00842354 0.02233458 0.019645581 -0.0029830155 -0.0014497885
187 0.4675 -0.004919046 -0.003636679 -0.012744188 -0.008051258 0.022395864 0.018840754 -0.0041587674 -0.0017854255
188 0.47000000000000003 -0.0057964423 -0.0034980068 -0.0119033465 -0.0077621695 0.016549887 0.018189073 -0.0038136663 -0.0021386833
189 0.47250000000000003 -0.0053008515 -0.0033320494 -0.010977326 -0.007534585 0.01752103 0.017602421 -0.002427233 -0.0025021695
190 0.47500000000000003 -0.0047774306 -0.0031648322 -0.010708597 -0.0073374063 0.02200653 0.01712341 -0.0015014395 -0.0028421415
191 0.47750000000000004 -0.004345714 -0.0030367724 -0.00941361 -0.0071362755 0.025929717 0.01683504 -0.001926672 -0.003082959
192 0.48 -0.0028606558 -0.0029367786 -0.0105193015 -0.006898068 0.023462739 0.016608533 -0.0039323624 -0.0032546974
193 0.4825 -0.0031620606 -0.0028542394 -0.008744562 -0.0066227773 0.02615116 0.01638566 -0.0053734584 -0.003378435
194 0.485 -0.0039187875 -0.0027794037 -0.008056393 -0.0063506933 0.014711321 0.016194783 -0.0058682226 -0.0034877772
195 0.4875 -0.0015263484 -0.0027147906 -0.005895976 -0.006095434 0.016776448 0.016073154 -0.0067729396 -0.0035921268
196 0.49 -0.0027838333 -0.0026635143 -0.0037151454 -0.005869376 0.010567697 0.016026525 -0.005445294 -0.0036862064
197 0.4925 -0.0021868965 -0.0026208404 -0.0031039538 -0.005664109 0.0113891205 0.016026732 -0.004344949 -0.0037670766
198 0.495 0.00076515006 -0.002580144 -0.00200792 -0.005442294 0.0149105 0.016012667 -0.0015728471 -0.0038255057
199 0.4975 -0.00087370735 -0.00255037 -0.0011573726 -0.0051834937 0.017841091 0.015961586 -0.004472023 -0.0038301728
200 0.5 -0.00041778458 -0.0025322735 -0.00089127576 -0.004921318 0.015800595 0.015902968 -0.0043485775 -0.0037924822


==> graphs/tire/results_v3.txt <==
tsnap tspan GT_1 SPNN_1 GT_2 SPNN_2 GT_3 SPNN_3 GT_4 SPNN_4
1 0.0025 -0.093369275 -0.14438772 0.422394 0.38263503 0.4140418 0.4340666 -0.504804 -0.5141844
2 0.005 -0.08261524 -0.13881686 0.3967751 0.37359262 0.4218204 0.44162202 -0.52234614 -0.52278864
3 0.0075 -0.06853365 -0.13348794 0.3750885 0.36471066 0.43423748 0.44863725 -0.5306652 -0.5308804
4 0.01 -0.06538215 -0.12846065 0.3619115 0.3562521 0.43036363 0.45457938 -0.5440629 -0.537133
5 0.0125 -0.062595844 -0.123969495 0.3665295 0.34887514 0.4331695 0.4587246 -0.5469174 -0.5410369
6 0.015 -0.056233007 -0.118431576 0.33989766 0.34099787 0.43760422 0.4642424 -0.55627865 -0.54539305
7 0.0175 -0.034827605 -0.110992484 0.32442713 0.33183244 0.4614519 0.473186 -0.5752007 -0.55211025
8 0.02 -0.03335292 -0.10184423 0.31580436 0.32053223 0.4943619 0.48520645 -0.59592366 -0.5617427
9 0.0225 -0.0135450335 -0.09174807 0.30590034 0.30839756 0.4884209 0.4979576 -0.61096 -0.5714195
10 0.025 -0.019563496 -0.07891497 0.2787263 0.29487607 0.5265749 0.51359034 -0.6224743 -0.5809719
11 0.0275 -0.011017256 -0.06333378 0.27262264 0.28014332 0.5706983 0.53301275 -0.62114865 -0.5917753
12 0.03 -0.01152208 -0.047497276 0.2537875 0.26562506 0.5848017 0.552932 -0.623334 -0.60262305
13 0.0325 -0.009317837 -0.031786907 0.2434783 0.252095 0.605774 0.57244486 -0.61929333 -0.6123584
14 0.035 -0.0050056875 -0.016172145 0.22606423 0.2392093 0.635623 0.59108484 -0.6229017 -0.6205933
15 0.0375 -0.002929801 0.00066409225 0.20270744 0.22498612 0.66923964 0.6108473 -0.63483965 -0.630006
16 0.04 -0.0029735672 0.01719675 0.20211756 0.2096836 0.6924767 0.6289738 -0.63961 -0.63993233
17 0.0425 -0.011775067 0.03237408 0.18357116 0.19381088 0.68977135 0.6454589 -0.6439857 -0.65045804
18 0.045 -0.011437267 0.046437915 0.15306829 0.17779617 0.684768 0.6607202 -0.650773 -0.66135323
19 0.0475 -0.0028714538 0.059097037 0.127373 0.16191733 0.7158177 0.67430645 -0.6636947 -0.6722586
20 0.05 0.0010795571 0.07280292 0.11370866 0.14408793 0.7138377 0.68479466 -0.67329234 -0.68373615
21 0.0525 0.007499884 0.085382015 0.06867176 0.12410206 0.7104127 0.69119054 -0.69856 -0.6959344
22 0.055 0.027306683 0.09882763 0.053548995 0.098680876 0.71658 0.6962633 -0.71133035 -0.71141183
23 0.0575 0.03114585 0.11074278 0.024272297 0.07128059 0.718278 0.69817716 -0.746734 -0.72708035
24 0.06 0.045545533 0.12038969 0.00315913 0.045170896 0.71409136 0.69693327 -0.76042235 -0.74080276
25 0.0625 0.066175014 0.13010228 -0.036632035 0.019490266 0.695927 0.695786 -0.77375364 -0.7539803
26 0.065 0.0814277 0.14024067 -0.06242717 -0.0058204224 0.6954247 0.69537205 -0.792401 -0.7669301
27 0.0675 0.117405094 0.15130192 -0.088557005 -0.030858912 0.71033365 0.6965662 -0.811834 -0.7801044
28 0.07 0.1444634 0.16411528 -0.1147849 -0.055389717 0.7236983 0.7004859 -0.82510865 -0.79323786
29 0.0725 0.17032725 0.17848945 -0.13215676 -0.07792237 0.72629035 0.70744795 -0.82765436 -0.80521667
30 0.075 0.20100087 0.19371909 -0.15086563 -0.09715012 0.73815864 0.71710604 -0.8395013 -0.8151836
31 0.0775 0.22592704 0.2100077 -0.16603836 -0.113172695 0.738778 0.72816324 -0.8442417 -0.8225972
32 0.08 0.2448799 0.22944808 -0.1891238 -0.12760507 0.7532373 0.7396712 -0.84601265 -0.82723165
33 0.0825 0.28115457 0.2506357 -0.18563287 -0.14054644 0.761201 0.75213885 -0.83414567 -0.82985
34 0.085 0.3051609 0.27400538 -0.1977444 -0.1542287 0.77144736 0.76519203 -0.838404 -0.832616
35 0.08750000000000001 0.3389054 0.29693386 -0.2029822 -0.16761234 0.79399 0.7780407 -0.84013 -0.83533263
36 0.09 0.38241056 0.32028484 -0.21562414 -0.18087795 0.809963 0.79156494 -0.836826 -0.8381988
37 0.0925 0.40083674 0.34539512 -0.23030686 -0.1945698 0.82370764 0.80545145 -0.839516 -0.84053385
38 0.095 0.42739636 0.37351978 -0.22978173 -0.20859358 0.835046 0.818969 -0.83845335 -0.84071577
39 0.0975 0.4504227 0.39883184 -0.2508062 -0.22450829 0.82473266 0.8294603 -0.84528065 -0.8426817
40 0.1 0.48006567 0.42105114 -0.26971963 -0.24189882 0.8210707 0.8360098 -0.8438747 -0.84504753
41 0.10250000000000001 0.49463335 0.4390166 -0.28565267 -0.2599044 0.8295043 0.83836895 -0.85501635 -0.8479256
42 0.105 0.52063334 0.45246065 -0.29586872 -0.2785154 0.828905 0.83676577 -0.86648065 -0.85189897
43 0.1075 0.52501965 0.46346945 -0.33132666 -0.29834026 0.8240647 0.83258694 -0.878031 -0.85695094
44 0.11 0.54243034 0.47418854 -0.3499918 -0.320924 0.825235 0.8266722 -0.885236 -0.8634096
45 0.1125 0.54365534 0.48446113 -0.3805747 -0.34522563 0.81942666 0.8192796 -0.89681834 -0.87056494
46 0.115 0.55180067 0.49335328 -0.39677322 -0.369996 0.81844467 0.81026876 -0.9098037 -0.87788033
47 0.11750000000000001 0.567427 0.50162864 -0.42400306 -0.39446265 0.809722 0.8006486 -0.9100007 -0.8848101
48 0.12 0.571656 0.51072085 -0.450661 -0.4178609 0.8013987 0.79173625 -0.9155793 -0.8904147
49 0.1225 0.58264935 0.5225425 -0.470473 -0.44011495 0.805182 0.7844161 -0.91151667 -0.8944514
50 0.125 0.59112567 0.5360184 -0.49006933 -0.45713693 0.800319 0.7796735 -0.8958667 -0.89528
51 0.1275 0.6108177 0.55174124 -0.49053165 -0.46881014 0.7899747 0.7778391 -0.863833 -0.8891215
52 0.13 0.62108564 0.5698057 -0.4811237 -0.47565982 0.79288864 0.7796014 -0.844393 -0.87855977
53 0.1325 0.658684 0.593322 -0.46830904 -0.4779085 0.810801 0.78754044 -0.81319165 -0.8637524
54 0.135 0.70343965 0.62500805 -0.46200803 -0.4778252 0.84192634 0.8030926 -0.7821327 -0.8460478
55 0.1375 0.7465043 0.6618156 -0.44414937 -0.47018635 0.87812465 0.8269647 -0.752031 -0.82248634
56 0.14 0.79200935 0.7017119 -0.4437227 -0.45969746 0.909363 0.8552789 -0.7241847 -0.79581267
57 0.14250000000000002 0.84224534 0.7425325 -0.42938903 -0.44829136 0.9456817 0.88443315 -0.6984263 -0.7659784
58 0.145 0.90860033 0.78398955 -0.41315302 -0.43739694 0.9776007 0.914078 -0.67580634 -0.73660517
59 0.1475 0.9445123 0.8274733 -0.40882903 -0.42788553 1.0050033 0.94421166 -0.657965 -0.70693135
60 0.15 0.962881 0.86280024 -0.40459138 -0.42825043 1.0222557 0.96298635 -0.642724 -0.6853859
61 0.1525 0.99597335 0.89157426 -0.41483438 -0.43366632 1.0323933 0.97651947 -0.6415747 -0.6719665
62 0.155 1.014781 0.9143484 -0.43666133 -0.44284275 1.039355 0.98486435 -0.63527036 -0.66398984
63 0.1575 1.0131704 0.93376696 -0.45781466 -0.45663062 1.0265874 0.98896116 -0.6487747 -0.6612347
64 0.16 1.006344 0.9464593 -0.49851432 -0.482175 1.0019743 0.9821832 -0.66580033 -0.66763735
65 0.1625 1.00733 0.9512573 -0.533607 -0.5186623 0.9682623 0.96250314 -0.68815535 -0.6809441
66 0.165 0.997583 0.951197 -0.5786757 -0.55567366 0.94797665 0.93799233 -0.695405 -0.6948961
67 0.1675 0.982319 0.94787 -0.61822665 -0.5918815 0.910058 0.91028684 -0.714461 -0.7078826
68 0.17 0.95468 0.940686 -0.65784 -0.62706006 0.86965364 0.8797945 -0.7271643 -0.72096395
69 0.17250000000000001 0.939407 0.9397062 -0.691107 -0.659321 0.842169 0.8553017 -0.72847766 -0.7301302
70 0.17500000000000002 0.94812566 0.9394526 -0.71107 -0.6833874 0.8294027 0.83556056 -0.7415983 -0.7333503
71 0.1775 0.938093 0.940368 -0.7315003 -0.70129675 0.82192534 0.8188193 -0.7359253 -0.72920406
72 0.18 0.9358273 0.9446062 -0.7509083 -0.7159274 0.79823834 0.8058165 -0.7423753 -0.7216993
73 0.1825 0.952706 0.9536467 -0.776828 -0.7262259 0.77968967 0.7975893 -0.724792 -0.7088993
74 0.185 0.9700407 0.96472126 -0.76710266 -0.7275425 0.778502 0.794135 -0.71281767 -0.6910965
75 0.1875 0.98527133 0.97757757 -0.77546364 -0.72559965 0.780082 0.7934917 -0.68219066 -0.6711925
76 0.19 0.9908277 0.9896861 -0.766016 -0.72366464 0.7703637 0.7922189 -0.66131467 -0.651399
77 0.1925 1.0014004 1.0018921 -0.758027 -0.7206081 0.77452934 0.79161125 -0.6381147 -0.6310539
78 0.195 1.011568 1.0140665 -0.757104 -0.71678966 0.777815 0.79156226 -0.6064687 -0.6106088
79 0.1975 1.0229057 1.0214324 -0.74136335 -0.71689546 0.76132864 0.7858777 -0.58127433 -0.5931969
80 0.2 1.0129356 1.0208342 -0.7488443 -0.7244171 0.7391623 0.77139246 -0.56600535 -0.5822202
81 0.2025 1.0056813 1.0168307 -0.76165634 -0.7346192 0.72041667 0.753567 -0.563527 -0.57416326
82 0.20500000000000002 1.0043226 1.0082374 -0.7713593 -0.7464625 0.7103767 0.73051417 -0.5498883 -0.56521523
83 0.20750000000000002 0.99120134 0.99440527 -0.7744517 -0.761709 0.7069917 0.70140165 -0.54621464 -0.5577644
84 0.21 0.96674 0.9733887 -0.8165607 -0.7827468 0.6570322 0.664204 -0.55831 -0.5548188
85 0.2125 0.93641734 0.94400966 -0.84150934 -0.8086561 0.6325412 0.6183572 -0.5725213 -0.5560665
86 0.215 0.915521 0.9127996 -0.86235833 -0.83273536 0.5847322 0.5709267 -0.5737193 -0.5552568
87 0.2175 0.88726133 0.8816572 -0.889369 -0.85558045 0.52624434 0.52283967 -0.57916236 -0.55185974
88 0.22 0.84941864 0.8511374 -0.91523933 -0.88458276 0.47574332 0.4750377 -0.6038247 -0.5553753
89 0.2225 0.818775 0.82599866 -0.94378465 -0.91212714 0.44921866 0.4352426 -0.611977 -0.5619805
90 0.225 0.80927 0.80902094 -0.94687 -0.9293132 0.41203323 0.4038977 -0.603729 -0.5578194
91 0.2275 0.80879766 0.79682624 -0.95103 -0.9401377 0.37851402 0.37676087 -0.6051277 -0.54584605
92 0.23 0.7995037 0.787976 -0.96585965 -0.94604164 0.3616047 0.3543249 -0.5933753 -0.5307929
93 0.2325 0.80422735 0.7856969 -0.9710917 -0.9441698 0.32796654 0.34037775 -0.57476544 -0.51055586
94 0.23500000000000001 0.81024265 0.79232144 -0.93766135 -0.92972493 0.34850368 0.33621854 -0.5274126 -0.478014
95 0.23750000000000002 0.8340463 0.8048298 -0.9142733 -0.9115797 0.33864734 0.33837366 -0.4865544 -0.44255716
96 0.24 0.839943 0.8176858 -0.90216035 -0.8953432 0.345319 0.34091425 -0.46296275 -0.409463
97 0.2425 0.8542553 0.83355296 -0.8721703 -0.8755619 0.35860187 0.3478897 -0.40152216 -0.37475094
98 0.245 0.88753366 0.8535973 -0.837515 -0.8488445 0.36350897 0.36032307 -0.3366386 -0.33435348
99 0.2475 0.91319364 0.8727793 -0.8154467 -0.82544845 0.3770463 0.37057817 -0.296489 -0.2957682
100 0.25 0.922724 0.8867707 -0.8024787 -0.8072678 0.38331452 0.37360027 -0.2673947 -0.25953826
101 0.2525 0.9233183 0.8929252 -0.79528 -0.79395497 0.38689893 0.36798254 -0.21786636 -0.22677033
102 0.255 0.937461 0.8867778 -0.7742597 -0.7862851 0.3795601 0.34957445 -0.18140534 -0.19824483
103 0.2575 0.929606 0.8719084 -0.7784517 -0.7850289 0.37397233 0.32261935 -0.15712017 -0.17637192
104 0.26 0.919679 0.8516997 -0.792194 -0.7895485 0.34018266 0.2902909 -0.1367664 -0.1605451
105 0.2625 0.8792 0.8291074 -0.7983627 -0.7969748 0.30119535 0.25587338 -0.118066736 -0.14829463
106 0.265 0.857122 0.8025539 -0.8036633 -0.80741286 0.26946875 0.22003272 -0.08736413 -0.14420596
107 0.2675 0.827023 0.7707263 -0.82214135 -0.8218753 0.2299442 0.17824212 -0.08841067 -0.143219
108 0.27 0.77998066 0.73633623 -0.850235 -0.83628964 0.18282643 0.13399138 -0.080238 -0.14444263
109 0.2725 0.7386003 0.70581335 -0.8636493 -0.84489655 0.13548335 0.095140494 -0.07068579 -0.14222595
110 0.275 0.712463 0.68246996 -0.8825487 -0.8479352 0.09448601 0.064386085 -0.05244651 -0.13606301
111 0.2775 0.6879723 0.6615623 -0.8864857 -0.84953725 0.06357105 0.03546115 -0.054832242 -0.12798232
112 0.28 0.6546173 0.6396703 -0.89072764 -0.8496753 0.015297283 0.0050482275 -0.046668947 -0.11793744
113 0.28250000000000003 0.6315027 0.62333363 -0.89134234 -0.84387785 -0.0006212833 -0.01949962 -0.041231032 -0.10287385
114 0.28500000000000003 0.622842 0.6115874 -0.889746 -0.8324294 -0.022450477 -0.03882793 -0.028281536 -0.0833703
115 0.28750000000000003 0.6350667 0.6032579 -0.87015367 -0.8160047 -0.047750477 -0.05369646 -0.013103004 -0.06046779
116 0.29 0.62737435 0.60095674 -0.841261 -0.7952339 -0.065193675 -0.061056294 -0.010190038 -0.03533815
117 0.2925 0.6174567 0.6077399 -0.816669 -0.76594394 -0.045992408 -0.056861017 -0.0060776947 -0.005264804
118 0.295 0.63670164 0.61690694 -0.7833797 -0.7312716 -0.026367523 -0.04943918 -0.003912418 0.028848335
119 0.2975 0.66504765 0.62897176 -0.74021864 -0.6984425 -0.028362563 -0.03873947 -0.006791594 0.060701642
120 0.3 0.65996265 0.63797903 -0.718738 -0.6718012 -0.0147407 -0.0313546 0.002518796 0.087144874
121 0.3025 0.67025334 0.6428403 -0.695252 -0.6500066 -0.014380966 -0.02858207 0.012401276 0.10970797
122 0.305 0.6858867 0.6467175 -0.6681413 -0.6279118 -0.0051989 -0.026490098 0.023084711 0.132259
123 0.3075 0.69011533 0.6449381 -0.62558866 -0.6053289 -0.0270615 -0.02911725 0.043405566 0.1561396
124 0.31 0.66888064 0.6388114 -0.608877 -0.59001803 -0.04343914 -0.037163693 0.062527 0.17475984
125 0.3125 0.64246833 0.6265136 -0.5997073 -0.5787539 -0.048423573 -0.05123924 0.091741 0.19072412
126 0.315 0.62778866 0.6084978 -0.5788413 -0.5681449 -0.07478657 -0.07063388 0.10529287 0.2066925
127 0.3175 0.59835833 0.5871686 -0.5824543 -0.55770403 -0.12123991 -0.092994325 0.1503035 0.22243837
128 0.32 0.57759833 0.56073755 -0.57638365 -0.54864985 -0.15864912 -0.11993922 0.14857206 0.23661211
129 0.3225 0.51841253 0.5316907 -0.59683436 -0.5453966 -0.19481033 -0.14940242 0.17576586 0.24454868
130 0.325 0.5001969 0.49908322 -0.60413766 -0.5484876 -0.23164667 -0.18404709 0.18639803 0.24806681
131 0.3275 0.46658486 0.46228722 -0.60775965 -0.5522763 -0.2731683 -0.22318138 0.20750868 0.2517554
132 0.33 0.42410886 0.42620596 -0.61890066 -0.55348146 -0.3181331 -0.26065016 0.21985091 0.25694975
133 0.3325 0.38131207 0.39120135 -0.631749 -0.5545729 -0.357412 -0.29776624 0.23193622 0.26309973
134 0.335 0.3432505 0.3535308 -0.618782 -0.5540171 -0.39532882 -0.33610183 0.253176 0.2694897
135 0.3375 0.3421985 0.31811818 -0.59811264 -0.5522797 -0.41449443 -0.37088782 0.25020772 0.27517137
136 0.34 0.2970038 0.29028952 -0.6074553 -0.54363835 -0.42633596 -0.39592218 0.28963962 0.2836005
137 0.3425 0.2987979 0.26995388 -0.58023 -0.5297658 -0.4152826 -0.41189998 0.29934728 0.29644072
138 0.34500000000000003 0.28805324 0.25353327 -0.5471985 -0.51188815 -0.42201227 -0.4233106 0.3539712 0.3136907
139 0.34750000000000003 0.29961038 0.24247867 -0.51916414 -0.4902894 -0.42627493 -0.42926088 0.38083577 0.3354634
140 0.35000000000000003 0.27883017 0.23579583 -0.4646384 -0.46325725 -0.4231808 -0.43057847 0.42646465 0.36387315
141 0.3525 0.27678716 0.23462886 -0.4360674 -0.436654 -0.42300448 -0.4265167 0.46989557 0.3916224
142 0.355 0.2767367 0.2326437 -0.38816312 -0.4063109 -0.41265315 -0.4221496 0.50620556 0.42193747
143 0.3575 0.27091643 0.23047376 -0.351659 -0.37624753 -0.39475846 -0.41822258 0.5528674 0.4517808
144 0.36 0.2675668 0.23063007 -0.3101594 -0.3442796 -0.38768446 -0.4114541 0.5837041 0.48299113
145 0.3625 0.23135537 0.23140514 -0.29006952 -0.31187376 -0.39227846 -0.4034092 0.616108 0.5137067
146 0.365 0.24250586 0.22686255 -0.2584226 -0.2803475 -0.3948708 -0.4021371 0.6267873 0.5425527
147 0.3675 0.2288449 0.2156069 -0.2283193 -0.25409573 -0.43108654 -0.4080526 0.65592533 0.5663814
148 0.37 0.17785867 0.19806755 -0.22233833 -0.23190744 -0.43951854 -0.41965714 0.65770966 0.5854854
149 0.3725 0.1381049 0.17331237 -0.2170489 -0.21602827 -0.4594702 -0.43832392 0.655345 0.5982711
150 0.375 0.1119935 0.14484254 -0.2071241 -0.20780158 -0.49812567 -0.46199352 0.659822 0.6047123
151 0.3775 0.06673927 0.116366826 -0.19921416 -0.20288618 -0.5308963 -0.48643562 0.65445864 0.6082693
152 0.38 0.03440778 0.09155735 -0.19170916 -0.19794436 -0.57039064 -0.50626266 0.6458887 0.60879534
153 0.3825 0.0021849466 0.064796254 -0.17560907 -0.19370033 -0.6112357 -0.5278662 0.634488 0.60783035
154 0.385 -0.034557953 0.030838057 -0.1605441 -0.18935639 -0.64055234 -0.55573654 0.627486 0.6062101
155 0.3875 -0.073704354 -0.008241128 -0.13743033 -0.18453604 -0.665962 -0.5876186 0.631965 0.6042556
156 0.39 -0.096116655 -0.04294024 -0.10970772 -0.17738853 -0.6904953 -0.6146951 0.6345097 0.60450846
157 0.3925 -0.13022609 -0.07320299 -0.09773398 -0.16813108 -0.70122135 -0.63741255 0.62345666 0.60720426
158 0.395 -0.15742685 -0.097800165 -0.08084699 -0.15365386 -0.7180523 -0.654339 0.642367 0.6158418
159 0.3975 -0.1467335 -0.114182934 -0.053661354 -0.13384457 -0.723728 -0.6629352 0.67548233 0.63040435
160 0.4 -0.14798939 -0.124490045 -0.037649285 -0.1110849 -0.7300413 -0.6654556 0.6922077 0.6482355
161 0.4025 -0.15859468 -0.1295121 -0.008044886 -0.08522374 -0.726863 -0.6626141 0.71779335 0.66946524
162 0.405 -0.1807884 -0.1288563 -0.00119986 -0.056509778 -0.7080733 -0.65382326 0.760055 0.69347864
163 0.40750000000000003 -0.16900517 -0.12424686 0.0143906735 -0.027531302 -0.6916997 -0.6417255 0.79382265 0.71848744
164 0.41000000000000003 -0.16757268 -0.12560943 0.010060273 -9.651622e-05 -0.6805043 -0.63558596 0.8216017 0.7420645
165 0.41250000000000003 -0.17380947 -0.13038442 0.00795431 0.023640089 -0.68435866 -0.6328658 0.844434 0.7614523
166 0.41500000000000004 -0.18201438 -0.13793412 0.015690977 0.04314081 -0.67747 -0.63284147 0.8554497 0.7756135
167 0.4175 -0.18244967 -0.15554556 0.03760784 0.05685141 -0.67583567 -0.6422891 0.8788007 0.7824044
168 0.42 -0.17250217 -0.17979696 0.04496671 0.06866319 -0.69196934 -0.6571722 0.89424336 0.7856031
169 0.4225 -0.2272091 -0.20514706 0.05679231 0.07824269 -0.719752 -0.6711991 0.89318866 0.78412443
170 0.425 -0.24848136 -0.23553911 0.056598444 0.086718686 -0.72998464 -0.68914163 0.8888647 0.7802154
171 0.4275 -0.2783365 -0.2708526 0.07467688 0.0961355 -0.74628836 -0.7102158 0.89400935 0.77545923
172 0.43 -0.31396884 -0.30994383 0.087087214 0.106961764 -0.7695583 -0.7329424 0.88557833 0.7702757
173 0.4325 -0.35943982 -0.34479296 0.10737595 0.11528879 -0.8006027 -0.7493235 0.86218536 0.7629099
174 0.435 -0.39431223 -0.37983188 0.13045812 0.12366298 -0.81857467 -0.7653785 0.8405667 0.75464284
175 0.4375 -0.41330126 -0.4171322 0.15041406 0.13355261 -0.8306403 -0.78309435 0.830492 0.747796
176 0.44 -0.4480652 -0.4490048 0.1567058 0.14601533 -0.85338265 -0.79618007 0.8364123 0.7446272
177 0.4425 -0.48620293 -0.4718183 0.16442707 0.1604952 -0.8740143 -0.80322164 0.8102127 0.7463534
178 0.445 -0.5167388 -0.4895675 0.16919464 0.17616929 -0.8818027 -0.8069602 0.802819 0.7502328
179 0.4475 -0.5201624 -0.5050486 0.20071563 0.19279563 -0.872473 -0.8090306 0.82042736 0.75528425
180 0.45 -0.5471507 -0.51936424 0.2463909 0.21030334 -0.8658753 -0.8100795 0.83795935 0.7611507
181 0.4525 -0.5615247 -0.5326304 0.2678588 0.22932006 -0.86425465 -0.8099498 0.83316064 0.7678762
182 0.455 -0.545837 -0.5440403 0.30659217 0.25076205 -0.85426366 -0.8072707 0.841966 0.77364105
183 0.4575 -0.55310166 -0.55576503 0.33426934 0.27504638 -0.82999265 -0.8039287 0.86655366 0.78091455
184 0.46 -0.54487264 -0.56117743 0.37802967 0.30215478 -0.81764734 -0.79653305 0.891605 0.79194844
185 0.4625 -0.5474783 -0.5592706 0.4138997 0.33315808 -0.80473036 -0.78419125 0.897942 0.807618
186 0.465 -0.5501623 -0.5564076 0.4568591 0.36458066 -0.79082036 -0.7706067 0.905204 0.82298595
187 0.4675 -0.55138767 -0.5565811 0.48957226 0.39582777 -0.7722383 -0.7577761 0.93441135 0.83607197
188 0.47000000000000003 -0.55449533 -0.55489033 0.5384873 0.42510948 -0.7609067 -0.7453197 0.947098 0.8477886
189 0.47250000000000003 -0.5630467 -0.5496638 0.5747873 0.45308113 -0.75751334 -0.7317076 0.93313134 0.859057
190 0.47500000000000003 -0.587347 -0.5462257 0.57425934 0.47828364 -0.74826634 -0.720341 0.9254853 0.86794686
191 0.47750000000000004 -0.5925673 -0.55148476 0.57887566 0.49579376 -0.742193 -0.7155313 0.9315993 0.8684883
192 0.48 -0.617192 -0.56178087 0.5860483 0.50840276 -0.749969 -0.7147216 0.92448 0.8646749
193 0.4825 -0.64562064 -0.5746672 0.58324 0.5179947 -0.7647873 -0.71634203 0.8913677 0.85876167
194 0.485 -0.681488 -0.58903766 0.57478434 0.5264969 -0.77011436 -0.7186944 0.8693417 0.8514851
195 0.4875 -0.7022603 -0.6061861 0.5720273 0.53469926 -0.786274 -0.722456 0.85731965 0.84325475
196 0.49 -0.735788 -0.62526256 0.57019967 0.54217285 -0.79736066 -0.72741824 0.84111136 0.83442724
197 0.4925 -0.7519752 -0.6450685 0.56502444 0.54833996 -0.81604296 -0.7325033 0.8254415 0.8241882
198 0.495 -0.76920414 -0.66457206 0.5574975 0.5522087 -0.8189546 -0.7368465 0.8122271 0.81125855
199 0.4975 -0.7914905 -0.68338406 0.5281657 0.5516506 -0.82087284 -0.7411109 0.807789 0.79504687
200 0.5 -0.7825983 -0.70113665 0.5299872 0.54775095 -0.8369311 -0.74522215 0.7854528 0.7769536


==> graphs/tire/rolling_tire_error_BlackBox_test.txt <==
mse_test
1.0746856
1.38934
0.3352769
1.6375709
0.3503453
1.5991409
1.4191858
0.3379911
1.4802251
0.19895089
1.6614463
0.001856456
1.5941653
0.93816787
1.5855277
1.4163113
1.1118873
0.002385554
1.6090854
1.0726198
0.0006294984
0.016203051
0.005977552
1.735078
0.0016317229
1.559423
1.6376871
0.92966133
1.7613415
0.12569171
1.5017811
5.7614317e-05
0.00258131
1.635467
1.5666685
1.5771956
1.7937605
0.0023845711
0.0023849725


==> graphs/tire/rolling_tire_error_BlackBox_train.txt <==
mse_train
1.6935116
1.0557256
0.07703921
2.080423
0.3449826
0.05115359
1.7818059
1.3669587
1.7300961
1.6417114
1.8721712
1.4797087
1.5711851
1.5909561
7.928635e-05
5.165459e-05
1.4273708
0.9923348
4.460434e-06
0.37113032
1.5343255
1.6293712
2.11339
1.7994599
3.5448393e-05
0.3227442
1.9199797
1.3798738
1.0877665
0.024860285
0.00065263076
1.0793197
1.6939744
1.7533995
0.022441648
0.7858196
1.089855
0.0019861904
1.700393
0.0011931342
0.003938295
1.7319039
2.1156335
1.995917
1.595171
1.0846868
1.6988221
0.035299834
0.25721106
1.3863323
1.6639733
0.016344897
0.013797406
1.8368895
1.9487201
0.57707554
7.664386e-05
0.0005477617
1.5452149
0.0019682732
1.563855
0.33099282
1.0678041
1.5875216
0.10486461
0.4598623
1.7989542
0.00065714924
1.6410404
0.0072526974
1.6116349
1.7925239
1.6825209
1.575055
0.0020668427
0.0034050602
0.0007383527
1.3704867
1.8627993
1.1405731
0.34674034
1.6031256
1.2367609
4.260547e-05
1.4457488
2.031699
1.0900637
0.0022801822
1.8719864
0.14539559
1.6419547
1.0337599e-05
0.87118137
0.0018609783
1.3619193
0.4851941
1.8079039
1.6797761
1.4896654
0.396557
1.5826885
0.0024350667
1.6049415
1.7860506
1.9662747
1.1758695
1.5806234
0.014526118
0.0027403159
1.072401
1.691937
1.8550742
0.0014398084
1.9054574
0.00042188173
1.7939943
1.0789287
1.3670129
0.002591854
0.0055854227
1.3545237
0.0022186097
0.70096684
1.7808658
1.4542693
1.7979494
2.1002736
0.30007634
0.636288
0.07147406
1.821897
1.122058
1.3697004
1.6495634
2.0447078
0.0030896482
0.0009007768
1.0729098
2.0929916
1.5872937
1.632143
0.22457153
1.6722293
0.00048774327
0.42179272
0.00055752404
0.52492887
1.6295346
0.33312047
0.042637795
1.7977365
0.0026867625
1.296197
1.0813974
0.36709532
1.7690551
1.5750139
0.3706277
0.014416163


==> graphs/tire/rolling_tire_error_noDegen_test.txt <==
mse_test
0.03700319
0.026708623
0.041255478
0.005991271
0.08605847
0.005025188
0.003162681
0.030798623
0.019371005
0.107889935
0.0031131795
0.00096920476
0.0109094335
0.0156198125
0.008590339
0.038769297
0.012458018
0.00038064705
0.011218507
0.02583218
0.00031323973
0.0037626002
0.0015999458
0.008542831
0.0004337844
0.014179036
0.0074217906
0.045447145
0.025812846
0.0067777247
0.062173195
9.662022e-05
0.0008229129
0.003006239
0.012116659
0.012252821
0.010914515
0.00043473218
0.00066430675


==> graphs/tire/rolling_tire_error_noDegen_train.txt <==
mse_train
0.055477258
0.029452749
0.0035039345
0.009147231
0.057627644
0.046054855
0.02074846
0.006264789
0.036815934
0.006839147
0.002371027
0.006312977
0.071883604
0.0046678856
7.0957e-05
2.989975e-05
0.022159182
0.036660373
8.540136e-05
0.059018485
0.013506235
0.0063453414
0.01113011
0.017626947
3.5513076e-05
0.11144141
0.011609736
0.016926715
0.021668337
0.036855575
0.00042927614
0.021056423
0.004566439
0.011379585
0.0031174675
0.05034204
0.027136793
0.0006291887
0.0036470895
0.00035066216
0.0016460274
0.004556086
0.00473055
0.006310084
0.017386667
0.028022008
0.0042195823
0.0395488
0.12862173
0.0053758854
0.009221121
0.0038452682
0.004229803
0.010835569
0.010342546
0.03179203
2.5023097e-05
0.00040056836
0.004993123
0.0008798114
0.013022085
0.05460074
0.034432556
0.015268321
0.06827113
0.022892421
0.014385309
0.00033307215
0.012724545
0.00263153
0.0074252617
0.010717168
0.006881464
0.00756725
0.0004085256
0.000979221
0.00031036735
0.005808939
0.003119113
0.01229212
0.025948368
0.024051322
0.02371984
3.3101358e-05
0.0033047316
0.010572482
0.01122146
0.0006279373
0.009771689
0.0860475
0.07188596
4.7936715e-06
0.052244447
0.00044400306
0.009825681
0.014682086
0.0101198265
0.0052394047
0.016042728
0.035906445
0.016502626
0.0009416082
0.0033776322
0.0024027966
0.014063921
0.016662398
0.018619169
0.003394724
0.0009175261
0.034219906
0.011311446
0.00872863
0.000462581
0.0063584484
0.00029132303
0.014145521
0.018167127
0.0030341651
0.00046194645
0.0007020089
0.026266433
0.00049283775
0.047801264
0.011834961
0.05383278
0.008863963
0.007231506
0.1290562
0.041860886
0.05252594
0.0060588084
0.014810209
0.017111424
0.009698383
0.0045237783
0.00045841685
0.0002967901
0.01792375
0.004298331
0.018036505
0.007896727
0.011111379
0.0076135686
0.0004443907
0.026507707
0.00042567833
0.026923805
0.011156995
0.06343111
0.0026534186
0.0026620268
0.00080498285
0.027999852
0.02090173
0.036012504
0.0029883068
0.008349121
0.04541517
0.002539202


==> graphs/tire/rolling_tire_error_noise_test.txt <==
mse_test
0.0011820593
0.003767667
0.0020683836
0.00049489946
0.001931508
0.0031581498
0.003994112
0.0018625094
0.0017261491
0.0019260349
0.0027328788
0.0018377634
0.0029416536
0.00023380098
0.0013562447
0.0034936422
0.0014560497
0.00034944326
0.001730538
0.0018032284
0.00024587783
0.0014362426
0.0014030575
0.004463597
0.000548569
0.003254221
0.0014720854
0.0013921654
0.0013534683
0.00065785134
0.003269723
3.7994167e-05
0.0012821193
0.0033551727
0.0027178011
0.0012267664
0.00286233
0.000546762
0.0009656704


==> graphs/tire/rolling_tire_error_noise_train.txt <==
mse_train
0.0009969329
0.001366463
0.00092205487
0.0056894193
0.0015406423
0.0019921234
0.0012526336
0.0035528515
0.0010314614
0.004357114
0.00036335134
0.004590071
0.0027881972
0.001927822
5.7910802e-05
3.6978905e-05
0.0018365727
0.0018286221
1.8925914e-05
0.0020964434
0.001503087
0.0032099816
0.0042881025
0.0016773668
6.593437e-05
0.0020005403
0.0036785412
0.00071888824
0.0020033293
0.0019386011
0.00028179906
0.0015174397
0.0016472889
0.0031965557
0.0021111907
0.0013398641
0.0019582822
0.00052800565
0.0035730633
0.0005387112
0.001305028
0.00035481734
0.005185039
0.0022307911
0.005917899
0.0026221226
0.003390702
0.0019941092
0.0019749273
0.0036337164
0.0033110876
0.0022175265
0.0019294396
0.0018336172
0.002278067
0.0014828988
7.4405375e-06
0.00039941294
0.004106768
0.0019056996
0.002367489
0.0020391224
0.0011017505
0.0016393553
0.0021440822
0.0016002837
0.0022387449
0.00034115804
0.0008570251
0.0012410058
0.0016236675
0.0042652604
0.0025843987
0.0018628279
0.00041168334
0.002040193
0.00034447786
0.0032650596
0.0003318135
0.0017500824
0.002154062
0.00133269
0.0019621546
1.4154544e-05
0.0043972787
0.005440555
0.0016467102
0.0008565665
0.0029594288
0.0021921014
0.0016402893
9.211205e-06
0.0012422032
0.00042233232
0.003287899
0.00065212825
0.0022525091
0.0040490036
0.0008428702
0.0013627806
0.005228821
0.0015964587
0.00358544
0.0013577971
0.003495517
0.002385185
0.0017523287
0.0015207696
0.0015546037
0.0026990308
0.0036540711
0.003727764
0.0003508267
0.0004675369
0.0003097138
0.0018463273
0.0018517673
0.00362188
0.0005745604
0.0018674654
0.00196607
0.00081709283
0.0014079739
0.00347597
0.003120494
0.00076754246
0.0065341447
0.0021891159
0.001554458
0.0020461425
0.0011851619
0.000669613
0.004210525
0.0031223716
0.0028228173
0.00046985882
0.0002816198
0.0016699886
0.003465678
0.0014236891
0.0036831673
0.00069231144
0.004403993
0.00023438546
0.0015497055
0.00047395998
0.0017463588
0.006009232
0.0015881588
0.0013972138
0.0014201276
0.0015121676
0.0020379287
0.0015616161
0.0022876172
0.0019053202
0.0014021676
0.0016084212
0.0013907343


==> graphs/tire/rolling_tire_error_noiseless_test.txt <==
mse_test
0.012958871
0.012635426
0.0023357708
0.001818041
0.019155847
0.0030342801
0.14534366
0.0020617587
0.00869473
0.039863277
0.011561866
0.00039876075
0.013551469
0.0021812366
0.0061719143
0.010082669
0.0028324227
5.910291e-05
0.009224496
0.00665482
6.856319e-05
0.0012263842
0.000900923
0.0038598934
6.339331e-05
0.020253744
0.0025615522
0.005385425
0.007024603
0.0014379589
0.018495454
3.899871e-05
0.0002939504
0.019675815
0.016545165
0.009817167
0.0041934513
7.998222e-05
0.00015282385


==> graphs/tire/rolling_tire_error_noiseless_train.txt <==
mse_train
0.009207229
0.0052542863
0.0008965829
0.0016111706
0.0033965525
0.009175537
0.005251448
0.13759606
0.006570094
0.013044242
0.002105173
0.102708586
0.01826351
0.0036333066
2.9737383e-05
1.0843673e-05
0.008837372
0.00436256
1.0976419e-05
0.011462153
0.006250662
0.0045561725
0.0029673332
0.0051914793
1.9173867e-05
0.03030252
0.00243142
0.003246544
0.006435147
0.006147625
0.00085848337
0.0038952609
0.0022653968
0.0075388635
0.0010485443
0.008224942
0.0076453453
0.0002795157
0.0104485545
3.6496727e-05
0.00047830626
0.0011759227
0.0019848763
0.0033700916
0.025141785
0.007418635
0.009802068
0.0071218107
0.04737045
0.15512545
0.0037157056
0.0013441845
0.0014944915
0.004474935
0.0053960998
0.0047875647
4.358035e-06
7.16608e-05
0.0644277
0.0002473209
0.009082001
0.003196364
0.008760063
0.009873946
0.020718709
0.0038134349
0.0058756783
0.0006093171
0.0044178795
0.00086085417
0.0058357697
0.0057322145
0.003158326
0.0043371236
5.7939324e-05
0.00021837807
0.00019941086
0.054455455
0.0013864764
0.00368335
0.002721577
0.018635562
0.009325692
9.5232435e-06
0.1290874
0.0022927849
0.0020501267
0.00016799878
0.0051684994
0.029573329
0.015050908
1.335949e-05
0.0082475925
0.00010091224
0.03607308
0.0019890794
0.00392692
0.010654565
0.00424356
0.0028979483
0.024493653
0.00041469664
0.036722455
0.0007651619
0.0029426536
0.0057969224
0.011945388
0.0011281145
0.0002507441
0.0114641525
0.0058111865
0.0035491167
9.8916e-05
0.0046114367
0.0002664645
0.0052863844
0.004488947
0.0919222
9.560745e-05
0.0004426732
0.008384225
0.00010439059
0.0060871327
0.0059570763
0.01826721
0.0035233481
0.001987883
0.04333474
0.004967789
0.012884398
0.001552714
0.0025663571
0.023453047
0.0058004223
0.0026230433
0.00011018755
0.00010684602
0.0044234022
0.0022091223
0.011933432
0.008388672
0.0017243808
0.005004285
0.0007361608
0.0027340925
0.00010962764
0.006290607
0.018596811
0.004165983
0.0007850015
0.00046271706
0.00031554294
0.010034197
0.005896777
0.0054099523
0.0011879655
0.0050744927
0.0029665318
0.0008745446


==> graphs/tire/rolling_tire_thermodynamics.txt <==
tsnap tspan dEdt dSdt
1 0.0025 0.0 0.0
2 0.005 0.26376766 60.106667
3 0.0075 -0.022375995 68.28426
4 0.01 -0.04589714 79.34352
5 0.0125 0.15975043 124.14643
6 0.015 0.028070234 156.98796
7 0.0175 0.06134071 189.08345
8 0.02 -0.0068967664 245.20946
9 0.0225 0.1009267 255.8614
10 0.025 0.2409269 328.9774
11 0.0275 -0.6305049 418.92725
12 0.03 -1.182656 493.96103
13 0.0325 -0.5281037 507.62112
14 0.035 -0.49967992 526.8832
15 0.0375 -0.39038754 459.9365
16 0.04 -0.28729814 375.18875
17 0.0425 -0.016336799 308.1108
18 0.045 -0.13852173 258.4386
19 0.0475 -0.09885812 218.9256
20 0.05 -0.103738666 174.48827
21 0.0525 -0.22222233 136.00395
22 0.055 -0.09703624 112.95399
23 0.0575 0.11254525 97.52926
24 0.06 -0.04922402 96.42285
25 0.0625 -0.12513494 107.30505
26 0.065 -0.19873917 119.79427
27 0.0675 -0.26735818 134.67929
28 0.07 -0.03222406 172.28342
29 0.0725 -0.16669822 228.62186
30 0.075 -0.05950308 277.93835
31 0.0775 0.035742998 308.60043
32 0.08 0.071350336 326.27707
33 0.0825 -0.101308465 324.33087
34 0.085 0.19378626 332.91455
35 0.08750000000000001 0.2550205 337.62186
36 0.09 -0.11171627 337.34964
37 0.0925 -0.047802925 363.82855
38 0.095 0.6286464 450.91647
39 0.0975 -0.26507044 199.78798
40 0.1 -0.09769106 181.60646
41 0.10250000000000001 -0.191432 132.8862
42 0.105 -0.028418064 126.91127
43 0.1075 -0.0181036 111.81076
44 0.11 0.056482077 104.36215
45 0.1125 0.38825274 108.572845
46 0.115 0.21596241 117.08789
47 0.11750000000000001 0.05105424 155.49445
48 0.12 0.045832157 186.00655
49 0.1225 -0.027811825 211.05936
50 0.125 0.16642928 242.88724
51 0.1275 -0.14779496 305.54318
52 0.13 -0.6474376 442.99838
53 0.1325 -0.7657275 658.9012
54 0.135 0.03812647 720.0721
55 0.1375 3.6302366 709.1522
56 0.14 1.9105473 660.0382
57 0.14250000000000002 -0.3522308 629.778
58 0.145 0.6279566 506.46036
59 0.1475 -0.24853349 314.83807
60 0.15 -0.12924409 270.29953
61 0.1525 -0.054950595 135.6419
62 0.155 0.4257118 119.43467
63 0.1575 0.42114574 98.59863
64 0.16 -0.68357337 99.802444
65 0.1625 -1.2330036 97.017456
66 0.165 -0.9763693 83.51782
67 0.1675 -0.6520969 71.456665
68 0.17 0.45333177 88.634445
69 0.17250000000000001 -0.08869195 53.04087
70 0.17500000000000002 -0.21586886 69.97308
71 0.1775 -0.069943726 109.48344
72 0.18 -0.25693798 173.79909
73 0.1825 -0.17810905 269.82465
74 0.185 -0.18837196 247.92722
75 0.1875 -0.25359625 255.38951
76 0.19 -0.27476478 249.55602
77 0.1925 -0.30682027 244.42854
78 0.195 -0.25017804 205.35509
79 0.1975 -0.34695503 205.82542
80 0.2 -0.44326633 244.08115
81 0.2025 -0.7453377 177.20757
82 0.20500000000000002 -0.16418648 164.91301
83 0.20750000000000002 0.18459988 189.11038
84 0.21 1.2617027 160.19858
85 0.2125 -0.23690534 112.253
86 0.215 1.3847628 86.63991
87 0.2175 1.6494263 72.311325
88 0.22 0.8184819 88.72663
89 0.2225 -0.04995667 135.5383
90 0.225 0.060596168 184.27693
91 0.2275 0.34378967 245.08325
92 0.23 0.5886089 335.0024
93 0.2325 0.41855025 508.72742
94 0.23500000000000001 0.4695965 539.92847
95 0.23750000000000002 -0.9083338 354.5445
96 0.24 -0.8528738 222.6106
97 0.2425 -0.14655387 162.50879
98 0.245 -1.3058325 110.214615
99 0.2475 -0.37155697 77.60305
100 0.25 0.30796325 65.267914
101 0.2525 0.6808486 59.460968
102 0.255 0.74985707 56.42462
103 0.2575 0.49848258 41.363773
104 0.26 0.272457 25.897915
105 0.2625 0.46799964 33.397125
106 0.265 1.2864048 53.12198
107 0.2675 1.3061271 73.27793
108 0.27 1.0409269 60.80085
109 0.2725 0.89945626 42.98447
110 0.275 0.7780478 33.564083
111 0.2775 1.0740275 38.68032
112 0.28 1.6107965 66.30644
113 0.28250000000000003 1.723836 129.57669
114 0.28500000000000003 0.6363287 206.73663
115 0.28750000000000003 0.4251156 272.46454
116 0.29 -0.61546206 274.8518
117 0.2925 -1.4692917 353.0279
118 0.295 -0.09826374 438.54367
119 0.2975 0.5905128 385.57855
120 0.3 0.8087909 291.41122
121 0.3025 0.95869464 337.64893
122 0.305 0.94048786 319.34338
123 0.3075 1.0682168 242.60355
124 0.31 1.0504752 205.3596
125 0.3125 1.0065624 193.66899
126 0.315 1.176357 178.23624
127 0.3175 0.7193295 157.04124
128 0.32 0.012852788 122.86365
129 0.3225 0.43055162 173.01161
130 0.325 -0.4928685 210.65878
131 0.3275 0.08733928 118.296074
132 0.33 -0.07588795 144.0589
133 0.3325 -0.3671674 148.22125
134 0.335 -0.108655095 113.24907
135 0.3375 0.39719874 147.72002
136 0.34 0.7294466 200.04704
137 0.3425 0.95460415 242.68341
138 0.34500000000000003 0.35561255 240.14648
139 0.34750000000000003 0.18568191 351.6027
140 0.35000000000000003 0.30933964 361.34717
141 0.3525 0.3861475 281.59406
142 0.355 0.84050614 260.69583
143 0.3575 0.8953841 214.72687
144 0.36 0.043393314 105.130905
145 0.3625 -0.034123078 82.01546
146 0.365 0.072969764 32.93631
147 0.3675 0.12868017 33.211258
148 0.37 0.22295101 38.05232
149 0.3725 0.07695323 41.09787
150 0.375 0.09638232 50.117012
151 0.3775 0.11840364 69.34893
152 0.38 0.05344622 68.06442
153 0.3825 0.13717012 49.984875
154 0.385 0.17305914 44.025085
155 0.3875 0.2102174 48.41954
156 0.39 0.3100195 96.617584
157 0.3925 0.93022907 211.12108
158 0.395 0.258249 234.45618
159 0.3975 0.37180665 241.48619
160 0.4 0.54856944 275.3872
161 0.4025 0.18314569 345.57516
162 0.405 0.10952449 260.2446
163 0.40750000000000003 0.32081568 230.67767
164 0.41000000000000003 0.39858004 237.63498
165 0.41250000000000003 0.7420281 227.206
166 0.41500000000000004 0.6214938 168.2399
167 0.4175 0.1735603 121.32951
168 0.42 -0.2829917 90.29228
169 0.4225 -0.18467148 49.957157
170 0.425 -0.10554105 45.30511
171 0.4275 -0.060275584 40.1298
172 0.43 -0.32127863 38.313854
173 0.4325 -0.24174273 21.305243
174 0.435 -0.18248558 12.010615
175 0.4375 -0.15211654 12.743095
176 0.44 -0.016689897 58.053623
177 0.4425 -0.4245251 90.865814
178 0.445 0.016570076 127.44014
179 0.4475 -0.15120848 149.86957
180 0.45 -0.47473952 162.86458
181 0.4525 -0.29568094 202.69336
182 0.455 -0.23351063 239.05815
183 0.4575 -0.11811689 213.36017
184 0.46 0.01525338 175.76376
185 0.4625 0.114328235 136.16776
186 0.465 0.048796713 98.245766
187 0.4675 0.26102403 49.605118
188 0.47000000000000003 0.8339585 34.288086
189 0.47250000000000003 1.7865407 82.2389
190 0.47500000000000003 1.1007872 110.08572
191 0.47750000000000004 0.7463987 127.58949
192 0.48 0.0047314763 132.9852
193 0.4825 -0.40890318 109.88419
194 0.485 -0.4530866 86.84813
195 0.4875 -0.67319214 79.26646
196 0.49 -0.7168261 69.13551
197 0.4925 -0.8504368 60.25846
198 0.495 -0.9825394 54.553005
199 0.4975 -1.0865434 51.205795
200 0.5 -1.3077519 50.755997


==> graphs/visco/eigen_POD.txt <==
variable eigen_val
1 8.712978e+03
2 5.393796e+02
3 3.220325e+01
4 7.589281e+00
5 9.687670e-01
6 1.636689e-01
7 4.385217e-02
8 1.519856e-02
9 3.774881e-03
10 2.085650e-03
11 3.426682e-04
12 1.428325e-04
13 1.103542e-04
14 2.790305e-05
15 1.335422e-05
16 1.756192e-06
17 1.009621e-06
18 3.597744e-07
19 8.659296e-08
20 3.226708e-08
21 1.932870e-08


==> graphs/visco/error_AE.txt <==
tsnap tspan MSE_q MSE_vx MSE_e MSE_tau
1 0.006666666666666667 2.8931263e-05 0.0015115981 9.908926e-06 0.00010875969
2 0.013333333333333334 8.19283e-06 0.00046597756 5.6324698e-06 4.0606777e-05
3 0.02 1.7119036e-06 6.9633425e-05 4.151037e-06 6.721866e-06
4 0.02666666666666667 8.043155e-07 1.824496e-05 1.5397198e-06 8.2684323e-07
5 0.03333333333333333 1.7380567e-07 5.7588036e-06 5.40199e-07 5.901061e-07
6 0.04 3.0725335e-08 5.46951e-06 8.6679415e-07 3.333216e-07
7 0.04666666666666667 7.869487e-08 8.436485e-06 2.1767423e-06 1.4993763e-06
8 0.05333333333333334 1.7555368e-07 1.3094506e-05 3.877039e-06 1.712208e-06
9 0.060000000000000005 3.1169458e-07 1.6612883e-05 5.3529116e-06 3.451115e-06
10 0.06666666666666667 4.513613e-07 2.1208856e-05 6.7199953e-06 3.895379e-06
11 0.07333333333333333 2.5565726e-07 3.0541676e-05 6.807665e-06 2.3423247e-06
12 0.08 3.7491637e-07 3.5419213e-05 6.2002423e-06 3.8232824e-06
13 0.08666666666666667 6.5350207e-07 3.9248174e-05 4.6237333e-06 5.1913903e-06
14 0.09333333333333334 4.849964e-07 5.634474e-05 2.3530076e-06 7.061885e-06
15 0.1 5.97989e-07 7.237368e-05 2.135308e-06 9.766185e-06
16 0.10666666666666667 1.6988915e-07 1.5921618e-05 1.5571594e-06 4.378284e-06
17 0.11333333333333334 6.907616e-08 1.2343088e-05 1.8815459e-06 1.2051754e-06
18 0.12000000000000001 1.8489294e-07 2.6050533e-05 2.2063184e-06 1.6147133e-06
19 0.12666666666666668 2.2059987e-07 4.0502957e-05 2.378662e-06 3.4553952e-06
20 0.13333333333333333 2.5355214e-07 4.857587e-05 2.318232e-06 5.166712e-06
21 0.14 8.743292e-07 5.1674917e-05 3.2257649e-06 1.594541e-05
22 0.14666666666666667 3.6985264e-07 4.7325306e-05 1.9519314e-06 6.711978e-06
23 0.15333333333333335 1.3920571e-07 3.9311653e-05 1.2836645e-06 4.431023e-06
24 0.16 5.8941932e-08 2.3776274e-05 1.0112952e-06 4.3293567e-06
25 0.16666666666666669 6.0398534e-08 1.616098e-05 4.677865e-07 1.9599233e-06
26 0.17333333333333334 3.412352e-08 7.09211e-06 3.0211325e-07 1.4186901e-06
27 0.18000000000000002 9.155844e-08 2.3950834e-06 1.6304195e-07 5.6039016e-07
28 0.18666666666666668 8.273294e-08 6.5240283e-07 2.9117925e-07 1.176178e-06
29 0.19333333333333336 7.570968e-07 2.8887546e-06 3.199436e-07 1.8273399e-06
30 0.2 1.4373921e-07 2.6176224e-06 1.8805916e-07 8.875034e-07
31 0.2066666666666667 7.888262e-08 1.7435876e-06 1.7791167e-07 6.217301e-07
32 0.21333333333333335 5.8251425e-07 1.1512892e-06 3.040367e-07 1.5624978e-06
33 0.22 6.8874556e-07 1.8256223e-06 1.9628486e-07 1.1072095e-06
34 0.22666666666666668 3.7092375e-06 9.303023e-07 9.048609e-07 5.5358682e-06
35 0.23333333333333334 1.0872513e-06 1.0207909e-06 2.2894977e-07 1.2208816e-06
36 0.24000000000000002 4.112458e-07 1.3076926e-06 9.6870146e-08 5.10442e-07
37 0.24666666666666667 2.4598698e-08 1.6628447e-06 8.494236e-08 8.013052e-07
38 0.25333333333333335 3.9765524e-08 1.1214496e-06 1.223814e-07 5.1754165e-07
39 0.26 2.9123262e-07 1.2403714e-06 1.548185e-07 7.426393e-07
40 0.26666666666666666 1.6633689e-07 8.761365e-07 1.5559746e-07 4.5290508e-07
41 0.2733333333333334 2.503463e-07 7.086717e-07 1.2515278e-07 5.0409784e-07
42 0.28 7.482704e-09 5.1701716e-07 1.5254881e-07 3.3206027e-07
43 0.2866666666666667 1.3490737e-08 6.8788233e-07 1.1067288e-07 3.8861654e-07
44 0.29333333333333333 7.067525e-08 5.9695714e-07 2.407131e-07 2.71936e-07
45 0.30000000000000004 3.4342175e-08 5.8525e-07 1.4758794e-07 3.1785098e-07
46 0.3066666666666667 8.132241e-07 5.387627e-07 6.827773e-08 8.465702e-07
47 0.31333333333333335 8.0452634e-07 8.0536637e-07 1.1403677e-07 1.0161363e-06
48 0.32 1.1389911e-06 1.4609209e-06 1.6186024e-07 1.1382161e-06
49 0.32666666666666666 1.8065631e-07 1.688308e-06 6.560079e-07 3.0149727e-07
50 0.33333333333333337 7.181035e-08 1.7164894e-06 3.3122558e-07 1.032069e-07
51 0.34 1.3260856e-08 1.6489944e-06 2.9485247e-07 2.568174e-07
52 0.3466666666666667 1.00032146e-07 1.1799748e-06 3.4916516e-07 3.469238e-07
53 0.35333333333333333 3.1732327e-07 6.275628e-07 3.2772223e-07 4.7018793e-07
54 0.36000000000000004 2.878536e-07 4.8334414e-07 3.0451943e-07 5.8238044e-07
55 0.3666666666666667 2.3886963e-07 5.604262e-07 3.2121113e-07 1.0369822e-06
56 0.37333333333333335 2.1439964e-08 1.1138306e-06 1.5094187e-07 1.3248591e-07
57 0.38 1.6192996e-07 1.3461515e-06 1.3519829e-07 4.3953108e-07
58 0.3866666666666667 1.1291837e-07 2.3030202e-06 1.5723434e-07 7.3244587e-07
59 0.39333333333333337 1.3292606e-07 2.5110264e-06 2.0985726e-07 1.2602762e-06
60 0.4 1.1775915e-06 1.3009521e-06 9.344105e-07 3.0044405e-06
61 0.4066666666666667 6.1594756e-07 1.3985305e-06 8.1322776e-07 3.1123068e-06
62 0.4133333333333334 1.312937e-07 1.5381243e-06 6.6633123e-07 3.1773975e-06
63 0.42000000000000004 2.9782387e-07 1.010726e-06 9.393823e-07 3.6672573e-06
64 0.4266666666666667 4.635179e-07 5.9369955e-07 1.108124e-06 3.866848e-06
65 0.43333333333333335 2.5617983e-06 9.2686506e-08 1.9739696e-06 4.8126876e-06
66 0.44 1.1806488e-06 8.994782e-08 1.1491529e-06 3.3228941e-06
67 0.4466666666666667 3.4715936e-07 8.9081965e-08 4.785951e-07 1.999724e-06
68 0.45333333333333337 1.627405e-07 1.0623698e-07 4.2404076e-07 1.5926066e-06
69 0.46 3.360333e-08 2.557751e-07 3.2102977e-07 1.0695433e-06
70 0.4666666666666667 9.536524e-08 6.230888e-07 1.3461921e-07 5.391866e-07
71 0.4733333333333334 1.792383e-07 6.2863023e-07 1.8696555e-07 7.736207e-07
72 0.48000000000000004 8.495975e-07 3.1144953e-07 2.7147908e-07 1.3138931e-06
73 0.4866666666666667 4.8690726e-08 6.52925e-07 5.1993834e-07 1.5350481e-06
74 0.49333333333333335 1.9712726e-07 3.9903057e-07 5.2754325e-07 1.7998057e-06
75 0.5 2.414497e-07 7.8954275e-07 7.786213e-07 1.9475294e-06
76 0.5066666666666667 3.0474757e-06 1.6442239e-06 1.4546127e-06 2.5370384e-06
77 0.5133333333333334 2.1683306e-06 1.1957158e-06 1.064207e-06 2.1447847e-06
78 0.52 4.3102503e-08 3.1993687e-07 6.21016e-07 1.2008323e-06
79 0.5266666666666667 2.6824756e-07 2.5364636e-07 9.119934e-07 7.564283e-07
80 0.5333333333333333 1.9933391e-07 2.972469e-07 1.4178304e-06 4.656367e-07
81 0.54 1.821539e-08 4.7965534e-07 1.8545047e-06 2.066872e-07
82 0.5466666666666667 2.1765172e-07 8.3211984e-07 3.0163835e-06 1.18740964e-07
83 0.5533333333333333 9.778337e-07 3.0790238e-07 2.6067753e-06 3.9996758e-07
84 0.56 6.8910454e-06 2.1583232e-07 4.4824315e-06 2.1341195e-06
85 0.5666666666666667 7.215474e-06 6.538741e-08 4.1234257e-06 2.4610624e-06
86 0.5733333333333334 1.1156212e-05 7.0923434e-08 4.950137e-06 3.6920385e-06
87 0.5800000000000001 7.1389845e-06 1.6400588e-07 3.4546276e-06 2.5396962e-06
88 0.5866666666666667 3.2221851e-06 3.7997205e-07 2.0040716e-06 1.2955034e-06
89 0.5933333333333334 1.7045907e-06 6.4429145e-07 1.3123282e-06 8.1121374e-07
90 0.6000000000000001 5.6956725e-07 9.0353353e-07 8.752763e-07 4.924622e-07
91 0.6066666666666667 9.2650436e-07 9.001415e-07 9.459512e-07 5.1711436e-07
92 0.6133333333333334 9.253939e-07 8.69979e-07 8.2270947e-07 3.399787e-07
93 0.62 1.4773045e-06 1.5073326e-06 4.7201348e-07 5.8451997e-07
94 0.6266666666666667 4.6198054e-09 1.3493044e-06 2.9067812e-07 7.4039654e-08
95 0.6333333333333334 2.7181784e-07 1.552704e-06 3.449227e-07 1.7616894e-07
96 0.64 6.9847033e-07 1.5990455e-06 5.1647925e-07 3.8347542e-07
97 0.6466666666666667 2.6901273e-07 1.4324826e-06 4.0897993e-07 2.9482578e-07
98 0.6533333333333333 2.694937e-07 1.195415e-06 3.1398054e-07 2.5455475e-07
99 0.66 1.2622321e-06 9.493163e-07 4.5768772e-07 5.951182e-07
100 0.6666666666666667 6.7578674e-07 9.464098e-07 3.1175284e-07 2.536367e-07
101 0.6733333333333333 9.431917e-10 1.3222358e-06 1.5233739e-07 3.4940477e-08
102 0.68 3.7013788e-09 1.5821294e-06 3.3982525e-07 7.609181e-08
103 0.6866666666666668 1.6192192e-06 1.7026457e-06 1.6570791e-06 3.9803487e-07
104 0.6933333333333334 1.09215325e-05 1.744927e-06 5.7448483e-06 2.983105e-06
105 0.7000000000000001 1.5812742e-05 1.8733456e-06 8.097111e-06 4.0925243e-06
106 0.7066666666666667 8.296992e-06 2.022278e-06 5.7061466e-06 1.7095891e-06
107 0.7133333333333334 1.0258952e-05 2.0208702e-06 6.982936e-06 2.1128278e-06
108 0.7200000000000001 2.8573472e-06 2.0489265e-06 3.7178647e-06 7.540182e-07
109 0.7266666666666667 1.3694589e-06 1.9644049e-06 2.934112e-06 8.467528e-07
110 0.7333333333333334 1.430109e-07 1.8502562e-06 1.7621277e-06 1.3150166e-06
111 0.7400000000000001 3.462752e-07 1.661701e-06 2.203169e-06 1.288791e-06
112 0.7466666666666667 5.745685e-07 1.4789298e-06 2.5929332e-06 1.3224626e-06
113 0.7533333333333334 1.8704829e-07 1.3224283e-06 2.086521e-06 1.5374487e-06
114 0.76 6.857794e-08 1.1965861e-06 1.3654462e-06 2.0104746e-06
115 0.7666666666666667 1.4353251e-06 1.0842866e-06 5.385993e-07 3.246042e-06
116 0.7733333333333334 3.0475758e-06 1.0276956e-06 4.2463023e-07 4.055422e-06
117 0.78 4.657438e-06 8.6662067e-07 5.0945914e-07 4.88407e-06
118 0.7866666666666667 5.9333506e-06 6.329267e-07 6.2030756e-07 5.62017e-06
119 0.7933333333333333 6.6557095e-06 4.4790187e-07 7.4102036e-07 6.041909e-06
120 0.8 5.0195977e-06 3.4668227e-07 7.2029064e-07 5.257824e-06
121 0.8066666666666668 2.7537424e-06 3.107101e-07 7.900656e-07 4.060871e-06
122 0.8133333333333334 7.222945e-06 1.3804328e-07 1.0231113e-06 6.16101e-06
123 0.8200000000000001 3.8490693e-06 1.7372767e-07 8.6133053e-07 4.4371645e-06
124 0.8266666666666668 9.415248e-07 2.9313208e-07 1.0874497e-06 2.7120152e-06
125 0.8333333333333334 2.815845e-07 3.8149108e-07 1.3467978e-06 2.0949926e-06
126 0.8400000000000001 6.4947824e-07 3.8614908e-07 1.0594015e-06 2.183736e-06
127 0.8466666666666667 1.7786167e-06 3.86409e-07 8.3253997e-07 2.5817694e-06
128 0.8533333333333334 9.3371455e-06 3.2992503e-07 1.942262e-06 5.3530766e-06
129 0.8600000000000001 2.0080493e-05 3.9595588e-07 5.006599e-06 8.811938e-06
130 0.8666666666666667 1.4036054e-05 5.22751e-07 3.6351673e-06 6.2053023e-06
131 0.8733333333333334 3.8769804e-06 7.244281e-07 1.108807e-06 2.266635e-06
132 0.88 4.8222964e-06 8.1514133e-07 1.4566219e-06 2.2362656e-06
133 0.8866666666666667 5.191012e-06 9.1644705e-07 1.7976093e-06 2.0501684e-06
134 0.8933333333333334 1.3316578e-06 1.0803975e-06 6.7711153e-07 6.2006234e-07
135 0.9 1.045872e-06 1.1657602e-06 6.9102805e-07 3.6706376e-07
136 0.9066666666666667 1.7062281e-06 1.2181623e-06 1.2453139e-06 3.8887745e-07
137 0.9133333333333334 3.3115223e-06 1.25747e-06 2.4925178e-06 6.119512e-07
138 0.92 3.9251613e-06 1.3021075e-06 3.4205889e-06 6.2918366e-07
139 0.9266666666666667 3.3210713e-06 1.3339602e-06 3.7307552e-06 4.518273e-07
140 0.9333333333333333 8.038046e-07 1.3512347e-06 2.3152616e-06 1.2840525e-07
141 0.9400000000000001 3.4668716e-08 1.3426103e-06 1.5839187e-06 4.385543e-07
142 0.9466666666666668 2.0072243e-07 1.3197132e-06 1.2231721e-06 1.0713773e-06
143 0.9533333333333334 2.6003357e-07 1.2772612e-06 1.7502305e-06 1.4741174e-06
144 0.9600000000000001 8.647996e-07 1.2222672e-06 1.7559654e-06 2.3903772e-06
145 0.9666666666666667 5.4328807e-06 1.1359434e-06 7.565431e-07 5.3220597e-06
146 0.9733333333333334 1.0187145e-05 1.0431091e-06 7.5626554e-07 8.032195e-06
147 0.9800000000000001 1.1580309e-05 9.450998e-07 1.0452499e-06 9.389547e-06
148 0.9866666666666667 1.2429172e-05 8.5201805e-07 1.52962e-06 1.0711166e-05
149 0.9933333333333334 2.6046371e-05 7.1385494e-07 1.8419199e-06 1.6961316e-05
150 1.0 3.6392743e-05 6.2051697e-07 2.6133234e-06 2.155062e-05


==> graphs/visco/error_POD.txt <==
tsnap tspan MSE_q MSE_vx MSE_e MSE_tau 
1 6.666667e-03 7.927024e-07 3.577571e-05 1.535885e-06 3.599224e-06 
2 1.333333e-02 2.040554e-06 1.106432e-04 5.964184e-06 9.471951e-06 
3 2.000000e-02 2.433539e-06 1.863474e-04 1.204749e-05 1.271661e-05 
4 2.666667e-02 1.901026e-06 2.439582e-04 1.842355e-05 1.261000e-05 
5 3.333333e-02 5.324016e-06 2.856238e-04 2.570030e-05 2.165372e-05 
6 4.000000e-02 7.860956e-06 3.027747e-04 3.142980e-05 2.702719e-05 
7 4.666667e-02 1.327021e-05 3.034748e-04 3.626677e-05 3.780007e-05 
8 5.333333e-02 1.638097e-05 2.874727e-04 3.800963e-05 4.255707e-05 
9 6.000000e-02 2.033364e-05 2.626592e-04 3.762703e-05 4.903961e-05 
10 6.666667e-02 2.241167e-05 2.317132e-04 3.432451e-05 5.207014e-05 
11 7.333333e-02 1.429723e-05 1.938047e-04 2.597804e-05 3.493336e-05 
12 8.000000e-02 1.457424e-05 1.624567e-04 1.984771e-05 3.623437e-05 
13 8.666667e-02 1.838554e-05 1.358585e-04 1.501185e-05 4.667687e-05 
14 9.333333e-02 1.336652e-05 1.089288e-04 1.098336e-05 4.029926e-05 
15 1.000000e-01 1.318761e-05 8.863122e-05 1.243278e-05 4.692391e-05 
16 1.066667e-01 7.648396e-06 1.492185e-05 6.885552e-06 3.014926e-05 
17 1.133333e-01 2.048043e-06 1.835501e-05 5.013221e-06 1.345694e-05 
18 1.200000e-01 2.967067e-07 6.138681e-05 5.697904e-06 7.139060e-06 
19 1.266667e-01 7.091616e-07 1.138604e-04 7.907329e-06 7.016432e-06 
20 1.333333e-01 2.513478e-06 1.595693e-04 1.052328e-05 1.069179e-05 
21 1.400000e-01 1.036107e-05 1.935151e-04 1.426703e-05 2.575817e-05 
22 1.466667e-01 7.729481e-06 2.040798e-04 1.490078e-05 2.325743e-05 
23 1.533333e-01 7.733380e-06 2.014527e-04 1.573900e-05 2.478221e-05 
24 1.600000e-01 1.123091e-05 1.889446e-04 1.619603e-05 3.301806e-05 
25 1.666667e-01 9.616032e-06 1.661920e-04 1.563489e-05 3.078692e-05 
26 1.733333e-01 1.242748e-05 1.409024e-04 1.449432e-05 3.696559e-05 
27 1.800000e-01 1.128833e-05 1.127887e-04 1.290441e-05 3.495774e-05 
28 1.866667e-01 1.581931e-05 8.706229e-05 1.092689e-05 4.390866e-05 
29 1.933333e-01 7.639504e-06 6.070176e-05 9.688414e-06 2.824102e-05 
30 2.000000e-01 9.988114e-06 4.118046e-05 7.220459e-06 3.205868e-05 
31 2.066667e-01 1.327845e-05 2.579245e-05 4.907754e-06 3.646798e-05 
32 2.133333e-01 1.566779e-05 1.419412e-05 3.248429e-06 3.926681e-05 
33 2.200000e-01 1.228572e-05 6.225675e-06 2.035226e-06 3.202416e-05 
34 2.266667e-01 2.019357e-05 2.810043e-06 1.156325e-06 4.137565e-05 
35 2.333333e-01 9.512733e-06 1.614457e-06 5.815753e-07 2.428088e-05 
36 2.400000e-01 5.724127e-06 3.574842e-06 3.830118e-07 1.669482e-05 
37 2.466667e-01 1.702320e-06 7.719297e-06 5.408886e-07 8.437832e-06 
38 2.533333e-01 1.313194e-06 1.307230e-05 7.122259e-07 6.454460e-06 
39 2.600000e-01 1.449393e-07 1.962089e-05 1.170289e-06 3.229220e-06 
40 2.666667e-01 8.702324e-08 2.613778e-05 1.642110e-06 2.387942e-06 
41 2.733333e-01 3.666917e-07 3.268115e-05 2.206577e-06 2.030448e-06 
42 2.800000e-01 3.075578e-07 3.825007e-05 2.926019e-06 1.838140e-06 
43 2.866667e-01 1.202892e-06 4.340992e-05 3.556230e-06 2.928190e-06 
44 2.933333e-01 1.151766e-06 4.729913e-05 4.343019e-06 3.217291e-06 
45 3.000000e-01 3.206357e-06 5.074455e-05 4.701386e-06 6.451233e-06 
46 3.066667e-01 7.548997e-06 5.343483e-05 4.825045e-06 1.255713e-05 
47 3.133333e-01 9.135060e-06 5.442809e-05 5.133148e-06 1.566613e-05 
48 3.200000e-01 1.139350e-05 5.453942e-05 5.259269e-06 1.964530e-05 
49 3.266667e-01 4.457456e-06 5.208531e-05 6.579419e-06 1.252403e-05 
50 3.333333e-01 8.553588e-06 5.079366e-05 6.028576e-06 1.943801e-05 
51 3.400000e-01 9.699519e-06 4.829893e-05 5.910018e-06 2.230166e-05 
52 3.466667e-01 9.186219e-06 4.507266e-05 5.906000e-06 2.277195e-05 
53 3.533333e-01 9.197319e-06 4.138669e-05 5.795481e-06 2.423620e-05 
54 3.600000e-01 1.028191e-05 3.758312e-05 5.389809e-06 2.698813e-05 
55 3.666667e-01 1.597315e-05 3.410011e-05 4.257998e-06 3.484865e-05 
56 3.733333e-01 1.143108e-05 2.945734e-05 4.536748e-06 3.048273e-05 
57 3.800000e-01 1.236339e-05 2.547713e-05 3.977973e-06 3.233476e-05 
58 3.866667e-01 8.286740e-06 2.116057e-05 4.343141e-06 2.778385e-05 
59 3.933333e-01 7.836598e-06 1.746148e-05 3.970469e-06 2.739162e-05 
60 4.000000e-01 1.556337e-05 1.464446e-05 2.234731e-06 3.670672e-05 
61 4.066667e-01 1.238356e-05 1.132503e-05 2.278851e-06 3.312155e-05 
62 4.133333e-01 8.606913e-06 8.376464e-06 2.574941e-06 2.837712e-05 
63 4.200000e-01 9.183985e-06 6.124100e-06 2.099953e-06 2.854239e-05 
64 4.266667e-01 9.197249e-06 4.237970e-06 1.806514e-06 2.782455e-05 
65 4.333333e-01 1.403007e-05 2.963781e-06 9.675176e-07 3.204923e-05 
66 4.400000e-01 9.292776e-06 1.694668e-06 1.306568e-06 2.586582e-05 
67 4.466667e-01 5.525786e-06 8.649583e-07 1.784961e-06 2.028580e-05 
68 4.533333e-01 4.131943e-06 4.990681e-07 1.927999e-06 1.736095e-05 
69 4.600000e-01 2.672239e-06 4.660470e-07 2.130854e-06 1.405255e-05 
70 4.666667e-01 1.265485e-06 7.473986e-07 2.538245e-06 1.063384e-05 
71 4.733333e-01 5.932732e-07 1.326955e-06 2.787787e-06 8.186476e-06 
72 4.800000e-01 1.490015e-07 2.139130e-06 3.533403e-06 5.134249e-06 
73 4.866667e-01 3.802512e-07 3.145594e-06 2.439290e-06 5.500168e-06 
74 4.933333e-01 1.246911e-07 4.330682e-06 2.961317e-06 3.249190e-06 
75 5.000000e-01 1.904463e-07 5.596524e-06 2.278351e-06 3.222507e-06 
76 5.066667e-01 1.767699e-06 6.898640e-06 1.913415e-06 4.150595e-06 
77 5.133333e-01 6.510732e-07 8.321521e-06 2.035922e-06 2.256450e-06 
78 5.200000e-01 8.800157e-07 9.893532e-06 2.735818e-06 6.880976e-07 
79 5.266667e-01 2.753032e-06 1.138860e-05 3.150591e-06 1.127280e-06 
80 5.333333e-01 3.975652e-06 1.283990e-05 3.243147e-06 1.778664e-06 
81 5.400000e-01 4.284732e-06 1.419578e-05 3.060116e-06 2.260499e-06 
82 5.466667e-01 7.247617e-06 1.548177e-05 3.300557e-06 4.219158e-06 
83 5.533333e-01 9.128037e-06 1.667977e-05 3.306938e-06 5.936160e-06 
84 5.600000e-01 2.012313e-05 1.789290e-05 4.886109e-06 1.243925e-05 
85 5.666667e-01 2.059761e-05 1.877503e-05 4.302439e-06 1.407890e-05 
86 5.733333e-01 2.638757e-05 1.963998e-05 4.753746e-06 1.846344e-05 
87 5.800000e-01 2.042534e-05 2.014026e-05 3.165597e-06 1.699278e-05 
88 5.866667e-01 1.370798e-05 2.047353e-05 2.072976e-06 1.494213e-05 
89 5.933333e-01 1.036969e-05 2.073997e-05 1.815336e-06 1.435029e-05 
90 6.000000e-01 7.397165e-06 2.088440e-05 1.982960e-06 1.367645e-05 
91 6.066667e-01 8.532032e-06 2.096216e-05 1.912123e-06 1.591163e-05 
92 6.133333e-01 8.631425e-06 2.080541e-05 2.010990e-06 1.776689e-05 
93 6.200000e-01 9.133579e-07 2.033128e-05 5.899733e-06 1.136686e-05 
94 6.266667e-01 4.039288e-06 2.007262e-05 3.897207e-06 1.681445e-05 
95 6.333333e-01 2.219416e-06 1.954007e-05 5.562964e-06 1.602763e-05 
96 6.400000e-01 1.358575e-06 1.893186e-05 7.030644e-06 1.595518e-05 
97 6.466667e-01 1.916325e-06 1.829175e-05 6.865361e-06 1.802136e-05 
98 6.533333e-01 1.992722e-06 1.755782e-05 7.240007e-06 1.918272e-05 
99 6.600000e-01 9.220898e-07 1.670702e-05 9.435691e-06 1.819860e-05 
100 6.666667e-01 1.460037e-06 1.586248e-05 8.907730e-06 2.017697e-05 
101 6.733333e-01 3.511298e-06 1.499368e-05 6.979312e-06 2.402477e-05 
102 6.800000e-01 2.962051e-06 1.403464e-05 7.810520e-06 2.400589e-05 
103 6.866667e-01 5.309945e-07 1.299533e-05 1.261890e-05 1.974906e-05 
104 6.933333e-01 2.772489e-06 1.190752e-05 2.307077e-05 1.425854e-05 
105 7.000000e-01 5.314458e-06 1.090143e-05 2.759556e-05 1.303769e-05 
106 7.066667e-01 1.846221e-06 9.969469e-06 2.148685e-05 1.557553e-05 
107 7.133333e-01 2.804879e-06 8.991448e-06 2.366248e-05 1.480413e-05 
108 7.200000e-01 4.059688e-07 8.109133e-06 1.584759e-05 1.865326e-05 
109 7.266667e-01 4.782595e-07 7.223711e-06 1.353830e-05 1.987967e-05 
110 7.333333e-01 1.465361e-06 6.394794e-06 1.012161e-05 2.186396e-05 
111 7.400000e-01 9.749607e-07 5.542990e-06 1.087610e-05 2.035662e-05 
112 7.466667e-01 6.666222e-07 4.737932e-06 1.145468e-05 1.903021e-05 
113 7.533333e-01 1.032089e-06 4.013999e-06 9.832680e-06 1.898481e-05 
114 7.600000e-01 2.041655e-06 3.350554e-06 7.644037e-06 1.958879e-05 
115 7.666667e-01 5.223368e-06 2.771157e-06 4.686252e-06 2.164635e-05 
116 7.733333e-01 7.515295e-06 2.236288e-06 3.434406e-06 2.211318e-05 
117 7.800000e-01 9.202403e-06 1.762791e-06 2.676915e-06 2.171722e-05 
118 7.866667e-01 1.004475e-05 1.351035e-06 2.208518e-06 2.055777e-05 
119 7.933333e-01 1.012045e-05 1.002861e-06 1.968470e-06 1.895231e-05 
120 8.000000e-01 7.489364e-06 7.021880e-07 2.072930e-06 1.581422e-05 
121 8.066667e-01 4.251910e-06 4.640786e-07 2.446852e-06 1.223860e-05 
122 8.133333e-01 8.461612e-06 3.930413e-07 1.561913e-06 1.305623e-05 
123 8.200000e-01 4.392005e-06 2.974436e-07 1.672373e-06 9.309340e-06 
124 8.266667e-01 1.058540e-06 2.608525e-07 2.314709e-06 5.691559e-06 
125 8.333333e-01 2.450424e-07 3.299803e-07 2.532887e-06 3.682338e-06 
126 8.400000e-01 3.845816e-07 5.153707e-07 1.718651e-06 2.864977e-06 
127 8.466667e-01 9.859957e-07 7.952079e-07 1.037446e-06 2.409882e-06 
128 8.533333e-01 6.346877e-06 1.238402e-06 2.032787e-06 3.631181e-06 
129 8.600000e-01 1.421061e-05 1.762521e-06 5.854405e-06 4.897446e-06 
130 8.666667e-01 8.691885e-06 2.174875e-06 4.457692e-06 2.452854e-06 
131 8.733333e-01 1.262362e-06 2.569591e-06 1.389299e-06 2.183223e-07 
132 8.800000e-01 1.503523e-06 3.193253e-06 2.180335e-06 1.973028e-07 
133 8.866667e-01 1.435722e-06 3.893667e-06 2.974529e-06 4.240626e-07 
134 8.933333e-01 2.194427e-08 4.550595e-06 1.468606e-06 1.378720e-06 
135 9.000000e-01 9.437372e-08 5.366438e-06 1.823293e-06 2.632196e-06 
136 9.066667e-01 7.147075e-08 6.303015e-06 3.137112e-06 3.853966e-06 
137 9.133333e-01 2.109779e-07 7.313923e-06 5.726672e-06 5.046238e-06 
138 9.200000e-01 2.854734e-07 8.358289e-06 7.852904e-06 6.998047e-06 
139 9.266667e-01 2.005407e-07 9.438315e-06 9.041267e-06 9.843791e-06 
140 9.333333e-01 9.864658e-07 1.050858e-05 7.261930e-06 1.474089e-05 
141 9.400000e-01 3.085458e-06 1.164968e-05 6.576342e-06 2.056619e-05 
142 9.466667e-01 5.838100e-06 1.289504e-05 6.343398e-06 2.677541e-05 
143 9.533333e-01 6.603727e-06 1.426481e-05 7.970262e-06 3.195735e-05 
144 9.600000e-01 9.421131e-06 1.564635e-05 8.535344e-06 3.909552e-05 
145 9.666667e-01 2.027174e-05 1.695076e-05 6.264424e-06 5.161337e-05 
146 9.733333e-01 2.931733e-05 1.840180e-05 5.926524e-06 6.303456e-05 
147 9.800000e-01 3.250434e-05 1.999714e-05 7.167345e-06 7.188436e-05 
148 9.866667e-01 3.486827e-05 2.164938e-05 8.957750e-06 8.112886e-05 
149 9.933333e-01 5.622095e-05 2.317588e-05 7.427348e-06 1.003279e-04 
150 1 7.109765e-05 2.485418e-05 7.887861e-06 1.168066e-04 


==> graphs/visco/error_SPNN.txt <==
tsnap tspan MSE_q MSE_vx MSE_e MSE_tau
1 0.006666666666666667 2.9738361e-05 0.0015290722 1.007156e-05 0.00011122742
2 0.013333333333333334 8.767575e-06 0.00047821575 5.6388812e-06 4.2515887e-05
3 0.02 1.8230558e-06 7.379527e-05 4.016036e-06 7.0741708e-06
4 0.02666666666666667 9.1240514e-07 2.2148157e-05 1.3936727e-06 6.670118e-07
5 0.03333333333333333 4.3498338e-07 1.911369e-05 2.2667231e-07 1.1325942e-06
6 0.04 1.1901112e-07 1.8982106e-05 8.363965e-07 8.008916e-07
7 0.04666666666666667 1.7805542e-08 1.6477927e-05 2.504562e-06 3.5105013e-06
8 0.05333333333333334 1.355322e-08 1.7516784e-05 4.5675843e-06 4.2676747e-06
9 0.060000000000000005 2.2357412e-08 1.9249792e-05 6.2946287e-06 7.751908e-06
10 0.06666666666666667 3.247228e-08 2.8565291e-05 8.342699e-06 9.867226e-06
11 0.07333333333333333 6.8659716e-08 4.4982942e-05 8.8484485e-06 2.6230537e-06
12 0.08 1.0339168e-07 5.6068795e-05 8.405946e-06 4.259132e-06
13 0.08666666666666667 1.3887296e-07 6.37535e-05 6.885091e-06 9.262908e-06
14 0.09333333333333334 2.0307068e-07 8.8391884e-05 4.2659744e-06 9.584011e-06
15 0.1 2.2669091e-07 0.00011916669 3.4496704e-06 1.34896745e-05
16 0.10666666666666667 3.563448e-07 6.200654e-05 2.8969616e-06 8.630945e-06
17 0.11333333333333334 9.581277e-07 5.9828213e-05 3.3026452e-06 3.89163e-06
18 0.12000000000000001 1.5473588e-06 7.2360854e-05 3.7226314e-06 3.949503e-06
19 0.12666666666666668 1.9098532e-06 8.065605e-05 3.8567296e-06 5.899848e-06
20 0.13333333333333333 2.3143805e-06 8.2926104e-05 3.7165798e-06 7.2857133e-06
21 0.14 2.6268833e-06 8.071736e-05 4.3473583e-06 1.3860401e-05
22 0.14666666666666667 2.5977029e-06 7.085764e-05 3.1766406e-06 9.133004e-06
23 0.15333333333333335 1.9029694e-06 5.5897388e-05 2.305468e-06 9.103756e-06
24 0.16 1.4447645e-06 4.1146275e-05 1.769752e-06 7.1245427e-06
25 0.16666666666666669 1.5637872e-06 3.0594765e-05 1.2559788e-06 8.805326e-06
26 0.17333333333333334 1.4079541e-06 2.6240454e-05 9.120988e-07 6.088631e-06
27 0.18000000000000002 9.2918856e-07 2.5101916e-05 6.334058e-07 6.3895736e-06
28 0.18666666666666668 6.5987524e-07 2.6244079e-05 6.550931e-07 3.7608695e-06
29 0.19333333333333336 1.4110498e-06 2.3240978e-05 6.7304717e-07 1.6154652e-05
30 0.2 2.6384007e-06 1.9939642e-05 6.055161e-07 1.2897933e-05
31 0.2066666666666667 4.7160083e-06 1.7457833e-05 6.8978306e-07 9.729478e-06
32 0.21333333333333335 7.46626e-06 1.5896394e-05 9.713887e-07 9.876801e-06
33 0.22 1.081734e-05 1.5225243e-05 1.177591e-06 1.4992608e-05
34 0.22666666666666668 1.0737618e-05 1.80036e-05 1.7845772e-06 9.616865e-06
35 0.23333333333333334 7.3969554e-06 2.5772346e-05 1.099992e-06 9.668679e-06
36 0.24000000000000002 5.1228526e-06 2.7764421e-05 9.2298853e-07 9.378558e-06
37 0.24666666666666667 3.8447515e-06 2.741699e-05 7.0493735e-07 1.3585033e-05
38 0.25333333333333335 2.568832e-06 2.8839344e-05 7.127024e-07 8.646748e-06
39 0.26 2.126996e-06 3.0022056e-05 6.2559434e-07 1.2260312e-05
40 0.26666666666666666 2.0134412e-06 3.106725e-05 7.4004015e-07 1.0415191e-05
41 0.2733333333333334 2.38123e-06 3.1712232e-05 8.923334e-07 1.2231241e-05
42 0.28 3.0153687e-06 3.175811e-05 1.1070954e-06 9.393481e-06
43 0.2866666666666667 3.4067111e-06 3.0858595e-05 1.2312988e-06 1.1435675e-05
44 0.29333333333333333 3.366235e-06 3.17246e-05 1.3936199e-06 8.39108e-06
45 0.30000000000000004 2.9090627e-06 3.4102955e-05 1.4005635e-06 1.06596435e-05
46 0.3066666666666667 2.7615295e-06 3.614895e-05 2.012949e-06 1.8510818e-05
47 0.31333333333333335 2.674755e-06 4.0609626e-05 2.3437544e-06 1.8399627e-05
48 0.32 2.459051e-06 4.7757803e-05 2.7928952e-06 1.944228e-05
49 0.32666666666666666 2.0514667e-06 5.3663654e-05 2.4148076e-06 4.9489277e-06
50 0.33333333333333337 2.2816719e-06 5.840565e-05 2.3309215e-06 7.833034e-06
51 0.34 2.4372669e-06 6.14078e-05 2.4848225e-06 7.9247575e-06
52 0.3466666666666667 2.41142e-06 6.3051455e-05 2.4362405e-06 6.291757e-06
53 0.35333333333333333 2.159154e-06 6.259026e-05 2.254553e-06 4.840795e-06
54 0.36000000000000004 1.685544e-06 5.9727365e-05 2.1144695e-06 3.837206e-06
55 0.3666666666666667 1.2136836e-06 5.6556095e-05 2.8892475e-06 8.20325e-06
56 0.37333333333333335 9.5264147e-07 5.34805e-05 1.7905257e-06 2.3921416e-06
57 0.38 1.348781e-06 5.2117473e-05 2.3741943e-06 3.3788701e-06
58 0.3866666666666667 1.854694e-06 5.0947252e-05 1.7211137e-06 7.1807096e-07
59 0.39333333333333337 2.5815557e-06 4.996e-05 2.120452e-06 1.2063698e-06
60 0.4 3.7026932e-06 4.9070957e-05 7.738331e-06 1.5008242e-05
61 0.4066666666666667 5.6192353e-06 4.8636324e-05 7.936864e-06 1.4305043e-05
62 0.4133333333333334 6.69358e-06 4.7997604e-05 6.4271803e-06 9.892775e-06
63 0.42000000000000004 5.7290204e-06 4.7081245e-05 7.112713e-06 1.11671425e-05
64 0.4266666666666667 5.1888364e-06 4.551442e-05 7.4835643e-06 1.2150177e-05
65 0.43333333333333335 5.024008e-06 4.3586406e-05 1.2951902e-05 2.5876105e-05
66 0.44 5.129785e-06 4.1462303e-05 8.8816205e-06 1.7299044e-05
67 0.4466666666666667 5.5626256e-06 3.959839e-05 6.0898324e-06 1.0963761e-05
68 0.45333333333333337 5.954725e-06 3.7965598e-05 5.569215e-06 1.0164632e-05
69 0.46 6.168149e-06 3.6583744e-05 4.482972e-06 8.463556e-06
70 0.4666666666666667 6.2089075e-06 3.2595115e-05 3.1603518e-06 5.511484e-06
71 0.4733333333333334 6.079159e-06 2.70339e-05 2.684057e-06 4.183412e-06
72 0.48000000000000004 5.775823e-06 2.2360484e-05 1.0630782e-06 1.3950578e-06
73 0.4866666666666667 5.3363383e-06 1.8566807e-05 3.873717e-06 6.3611283e-06
74 0.49333333333333335 4.302347e-06 1.7009525e-05 1.7507155e-06 2.732155e-06
75 0.5 3.1925692e-06 1.6949614e-05 3.8267845e-06 6.506434e-06
76 0.5066666666666667 3.3758356e-06 1.662458e-05 1.1188278e-05 2.2174812e-05
77 0.5133333333333334 5.0171193e-06 1.6156559e-05 1.0214582e-05 2.2919183e-05
78 0.52 6.721233e-06 1.5801159e-05 2.5115205e-06 8.096798e-06
79 0.5266666666666667 7.998788e-06 1.5493244e-05 9.905682e-07 6.0015127e-06
80 0.5333333333333333 8.708549e-06 1.5275575e-05 5.880481e-07 6.9428834e-06
81 0.54 9.5604755e-06 1.4760058e-05 7.713024e-07 9.958779e-06
82 0.5466666666666667 1.3550939e-05 1.2530978e-05 6.387325e-07 6.462954e-06
83 0.5533333333333333 1.7202125e-05 1.0712263e-05 9.553946e-07 5.5948967e-06
84 0.56 2.0167838e-05 9.221866e-06 6.280686e-07 4.7986066e-07
85 0.5666666666666667 2.2248125e-05 7.994087e-06 5.260563e-07 6.115044e-07
86 0.5733333333333334 2.3335035e-05 6.977245e-06 1.3117542e-06 1.1649199e-06
87 0.5800000000000001 2.3400364e-05 6.148629e-06 5.478867e-07 7.801246e-07
88 0.5866666666666667 2.3618068e-05 5.5928253e-06 1.8325677e-06 3.5830867e-06
89 0.5933333333333334 2.3614642e-05 5.243225e-06 3.835584e-06 6.960484e-06
90 0.6000000000000001 2.3388842e-05 5.0213903e-06 6.6991097e-06 1.18248145e-05
91 0.6066666666666667 2.3021144e-05 4.680416e-06 5.5096225e-06 9.529197e-06
92 0.6133333333333334 2.271402e-05 3.764388e-06 5.620271e-06 8.615328e-06
93 0.62 2.2198705e-05 3.0328117e-06 2.4874804e-05 3.7146656e-05
94 0.6266666666666667 2.14869e-05 2.481579e-06 1.2781347e-05 1.7467264e-05
95 0.6333333333333334 2.059211e-05 2.0402733e-06 1.7850554e-05 2.41707e-05
96 0.64 1.9529984e-05 1.6491842e-06 2.1156022e-05 2.8632592e-05
97 0.6466666666666667 1.8319299e-05 1.2952546e-06 1.745631e-05 2.3537721e-05
98 0.6533333333333333 1.6982782e-05 9.568996e-07 1.5928907e-05 2.1946682e-05
99 0.66 1.6575468e-05 1.0947911e-06 2.2590817e-05 2.7387152e-05
100 0.6666666666666667 1.6078435e-05 1.3553669e-06 1.9723717e-05 2.0303496e-05
101 0.6733333333333333 1.5425809e-05 1.6352847e-06 1.2294297e-05 9.6017175e-06
102 0.68 1.4664052e-05 1.8874953e-06 1.3760433e-05 9.591023e-06
103 0.6866666666666668 1.3985903e-05 2.1574185e-06 2.8445125e-05 2.2313314e-05
104 0.6933333333333334 1.337973e-05 2.3838993e-06 6.389062e-05 5.7218458e-05
105 0.7000000000000001 1.28405445e-05 2.543215e-06 7.925137e-05 7.015135e-05
106 0.7066666666666667 1.2363722e-05 2.6230998e-06 5.640155e-05 4.302745e-05
107 0.7133333333333334 1.1932297e-05 2.624332e-06 6.332572e-05 4.7602036e-05
108 0.7200000000000001 1.1521328e-05 2.560128e-06 3.5743185e-05 2.0506135e-05
109 0.7266666666666667 1.1120736e-05 2.449061e-06 2.7936452e-05 1.3443092e-05
110 0.7333333333333334 1.0729663e-05 2.3107455e-06 1.754955e-05 5.835881e-06
111 0.7400000000000001 1.0346927e-05 2.1669434e-06 1.9913981e-05 7.2153193e-06
112 0.7466666666666667 9.972539e-06 2.0517252e-06 2.1766631e-05 8.4240955e-06
113 0.7533333333333334 9.606871e-06 1.9940787e-06 1.7329538e-05 5.726622e-06
114 0.76 9.247386e-06 2.0077932e-06 1.12840125e-05 2.708489e-06
115 0.7666666666666667 8.894579e-06 2.1142716e-06 3.8330063e-06 8.1140837e-07
116 0.7733333333333334 8.547406e-06 2.3365596e-06 1.4419439e-06 1.6409188e-06
117 0.78 8.517237e-06 2.1338296e-06 6.591624e-07 3.3352005e-06
118 0.7866666666666667 8.501924e-06 1.919441e-06 5.041944e-07 4.835494e-06
119 0.7933333333333333 8.48555e-06 1.72819e-06 5.717024e-07 5.7902375e-06
120 0.8 8.468143e-06 1.5649441e-06 7.899024e-07 4.0118375e-06
121 0.8066666666666668 8.449303e-06 1.426493e-06 2.0905318e-06 1.969981e-06
122 0.8133333333333334 8.429675e-06 1.3028076e-06 8.3128435e-07 6.447814e-06
123 0.8200000000000001 8.409398e-06 1.2035988e-06 1.2796937e-06 2.7734425e-06
124 0.8266666666666668 8.388994e-06 1.1155968e-06 4.990614e-06 1.3074496e-06
125 0.8333333333333334 8.368404e-06 1.0386184e-06 7.760473e-06 2.0557302e-06
126 0.8400000000000001 8.348642e-06 9.702634e-07 5.4698535e-06 1.4279173e-06
127 0.8466666666666667 8.329864e-06 9.138214e-07 2.5296113e-06 1.0399292e-06
128 0.8533333333333334 8.286899e-06 8.7931136e-07 2.1360613e-06 7.0936826e-06
129 0.8600000000000001 8.209915e-06 8.6923103e-07 1.1790378e-05 2.0244217e-05
130 0.8666666666666667 8.098884e-06 8.763555e-07 6.4406718e-06 1.1718039e-05
131 0.8733333333333334 7.9548545e-06 8.9384724e-07 4.8313444e-07 1.1575665e-06
132 0.88 7.7785635e-06 9.124305e-07 6.1850767e-07 1.4843656e-06
133 0.8866666666666667 7.5709545e-06 9.3774923e-07 9.1104715e-07 1.5177465e-06
134 0.8933333333333334 7.3334336e-06 9.61509e-07 6.432302e-07 3.8692565e-07
135 0.9 7.0681695e-06 9.855122e-07 5.690274e-07 5.694276e-07
136 0.9066666666666667 6.77628e-06 1.0124852e-06 1.0149781e-07 1.5247826e-07
137 0.9133333333333334 6.1991923e-06 1.0417536e-06 1.0092036e-06 1.3685963e-07
138 0.92 5.2100468e-06 1.0723509e-06 2.4598153e-06 4.5817225e-07
139 0.9266666666666667 3.936386e-06 1.0966723e-06 3.1182146e-06 4.3732715e-07
140 0.9333333333333333 2.5495474e-06 1.1115231e-06 8.768792e-07 3.3263396e-07
141 0.9400000000000001 1.2630511e-06 1.1152658e-06 2.8565537e-07 1.5508141e-06
142 0.9466666666666668 3.278592e-07 1.1051773e-06 2.1678444e-07 2.8606948e-06
143 0.9533333333333334 2.9147134e-08 1.0781697e-06 1.0272789e-06 2.0434243e-06
144 0.9600000000000001 6.832785e-07 1.0380268e-06 1.5156398e-06 2.4501642e-06
145 0.9666666666666667 2.6345276e-06 9.810456e-07 6.1506705e-07 7.797556e-06
146 0.9733333333333334 6.253309e-06 9.0747824e-07 1.005873e-06 1.1001688e-05
147 0.9800000000000001 1.1932791e-05 8.218313e-07 1.0424778e-06 8.893623e-06
148 0.9866666666666667 2.0086867e-05 7.275701e-07 2.5889367e-06 6.544878e-06
149 0.9933333333333334 3.1148706e-05 6.2721085e-07 1.6044575e-06 1.385648e-05
150 1.0 4.5565554e-05 5.2358274e-07 2.0129278e-06 1.6478129e-05


==> graphs/visco/latent_AE.txt <==
tsnap tspan var_1 var_2 var_3 var_4 var_5 var_6 var_7 var_8 var_9 var_10
1 0.006666666666666667 0.02712135 0.006588691 -0.002117535 -0.005230249 0.3424067 0.27835137 0.0080495365 0.0395946 -0.22169068 0.09284571 
2 0.013333333333333334 0.025712725 0.0043902546 -0.0014838371 -0.005808497 0.37448627 0.2714927 0.0067123245 0.037607875 -0.22792494 0.09196201 
3 0.02 0.024642814 0.0012431946 -0.0021995176 -0.0049656834 0.41768768 0.2387022 0.004808317 0.035339877 -0.2220619 0.08206904 
4 0.02666666666666667 0.023204004 -1.3485551e-06 -0.0029192548 -0.0041842014 0.4765571 0.16379641 0.003965077 0.033515945 -0.1956839 0.0573988 
5 0.03333333333333333 0.021251298 -0.00083316304 -0.0030677635 -0.003736359 0.54497856 0.0777477 0.0030276887 0.031101232 -0.16643488 0.029252201 
6 0.04 0.018884338 -0.00096396916 -0.002532415 -0.003707339 0.611018 -0.016015597 0.0023348974 0.028138213 -0.13219664 -0.0007672794 
7 0.04666666666666667 0.016404977 -0.001048686 -0.0019469243 -0.0036394214 0.68051004 -0.116466835 0.0016358411 0.024923034 -0.095240645 -0.032855306 
8 0.05333333333333334 0.014207387 -0.001208311 -0.0012357812 -0.0035099266 0.7468956 -0.22223398 0.0009913668 0.02134186 -0.05447812 -0.06647724 
9 0.060000000000000005 0.01253565 -0.0013542362 -0.00063035265 -0.0031574443 0.81223744 -0.33377096 0.0005435273 0.01803121 -0.010980759 -0.1018967 
10 0.06666666666666667 0.010980373 -0.0012795441 -0.00011431612 -0.002618758 0.87492263 -0.45007125 0.00038538408 0.014908262 0.035389468 -0.13841441 
11 0.07333333333333333 0.008907661 -0.0004198905 -2.2538006e-07 -0.001579023 0.9258817 -0.5707706 0.00078075845 0.012872864 0.085268095 -0.17515874 
12 0.08 0.0066400096 0.0003189724 1.5646219e-06 -0.00052523613 0.9829061 -0.6960603 0.00087929424 0.010425795 0.13615751 -0.21349247 
13 0.08666666666666667 0.0048550405 0.00057139806 -0.00082902797 0.00054892804 1.0390354 -0.82454824 0.0009632781 0.0072832815 0.18899998 -0.25171426 
14 0.09333333333333334 0.003181845 0.00041383505 0.0002368968 0.0009980546 1.0775738 -0.9540168 0.0005436875 0.00461749 0.24427968 -0.28981116 
15 0.1 0.0013071448 5.291216e-05 0.0018909834 0.0013400177 1.1177102 -1.086419 -1.6002916e-05 0.002101045 0.30001396 -0.32921952 
16 0.10666666666666667 -2.6091933e-05 0.00031587854 0.0024095662 0.0011415621 1.1010416 -1.176906 -0.0006563291 0.00157566 0.3445793 -0.35634166 
17 0.11333333333333334 -0.000523895 0.00013389066 0.0022348668 0.0010035625 1.0610192 -1.2486963 -0.0007974189 0.0006352775 0.383882 -0.37700632 
18 0.12000000000000001 -0.0008186437 1.9866973e-05 0.0019956138 0.0008426914 1.013863 -1.3102567 -0.0008437084 -6.6272914e-06 0.41947305 -0.3944151 
19 0.12666666666666668 -0.00096991286 -5.8138743e-05 0.0017234962 0.00070594344 0.9620501 -1.3640169 -0.00080711674 -0.00040749833 0.4520639 -0.4094334 
20 0.13333333333333333 -0.0009982958 -9.328127e-05 0.0014114752 0.00055780355 0.90577763 -1.4109707 -0.0007111868 -0.0006270297 0.4821084 -0.42229328 
21 0.14 -0.00083963573 -5.7520345e-05 0.0010078847 0.00037230458 0.83653057 -1.450506 -0.00051716436 -0.0005879514 0.51046675 -0.43260723 
22 0.14666666666666667 -0.0008242391 -7.8476965e-05 0.0007348545 0.00024950318 0.78767395 -1.4892607 -0.0004212549 -0.0007208921 0.5356772 -0.44314325 
23 0.15333333333333335 -0.0007256977 -7.307343e-05 0.00048064627 0.00017031655 0.73190504 -1.5218278 -0.00031171553 -0.00071895495 0.5588267 -0.45162252 
24 0.16 -0.0005160421 -2.2029504e-05 0.00016374514 6.083306e-05 0.6682965 -1.5493082 -0.00014085416 -0.0005582422 0.5806523 -0.45838407 
25 0.16666666666666669 -0.00038844347 1.5441328e-06 -6.7744404e-05 2.6077032e-07 0.61276335 -1.5741222 -3.7241727e-05 -0.00047646463 0.6000161 -0.4645107 
26 0.17333333333333334 -0.00031754747 2.1841377e-05 -0.00022060983 -6.2491745e-07 0.5508237 -1.5923418 -5.4119155e-06 -0.0004069917 0.61677414 -0.4684687 
27 0.18000000000000002 -0.0002492033 3.9985403e-05 -0.00036123954 -1.03376806e-07 0.4944916 -1.6088394 2.545584e-05 -0.0003386177 0.63199264 -0.4720411 
28 0.18666666666666668 -8.9321285e-05 9.799749e-05 -0.00055346824 -2.2079796e-05 0.42967036 -1.6208535 0.00010539498 -0.00013529882 0.64621556 -0.47406444 
29 0.19333333333333336 -4.600361e-05 0.000106094405 -0.0006573014 -1.2839213e-05 0.38427392 -1.6343969 0.00012215506 -9.563193e-05 0.6585824 -0.4770091 
30 0.2 1.8395483e-05 0.00014204718 -0.0007454455 4.4759363e-06 0.3237246 -1.6400974 0.00012938026 -5.5506825e-07 0.6688866 -0.47723767 
31 0.2066666666666667 3.1732023e-05 0.00016542897 -0.0007770322 3.9950013e-05 0.26390246 -1.6422997 9.7377226e-05 3.1434e-05 0.6772004 -0.47643742 
32 0.21333333333333335 2.9426068e-05 0.0001828596 -0.00078501925 7.908698e-05 0.20695594 -1.6426959 5.4564327e-05 3.9875507e-05 0.6842172 -0.47516677 
33 0.22 3.863126e-06 0.00018155016 -0.0007654801 0.00012186542 0.15838501 -1.6428728 -5.7462603e-07 6.2435865e-06 0.69002384 -0.47403005 
34 0.22666666666666668 5.494803e-06 0.00016434304 -0.0006852932 0.00013739336 0.09708637 -1.6363902 -4.2296946e-05 4.272908e-06 0.694036 -0.4705694 
35 0.23333333333333334 -3.0450523e-05 0.000100305304 -0.0005715471 0.00013233535 0.05928582 -1.6354592 -6.3689426e-05 -5.959347e-05 0.69799894 -0.4693165 
36 0.24000000000000002 -2.1919608e-05 4.8147514e-05 -0.000460241 0.00010931492 0.014898043 -1.6306957 -5.886238e-05 -5.7578087e-05 0.7009411 -0.46674916 
37 0.24666666666666667 -1.6018748e-07 5.1148236e-06 -0.00036601909 8.6686574e-05 -0.025085874 -1.6255519 -4.5598485e-05 -3.587082e-05 0.7031969 -0.46417865 
38 0.25333333333333335 5.352497e-05 -5.6874007e-05 -0.00022856332 4.337635e-05 -0.07292781 -1.615763 -2.3600645e-05 1.5027821e-05 0.7040696 -0.4600016 
39 0.26 8.814037e-05 -0.00016379543 -4.5621768e-05 2.1572225e-05 -0.11194902 -1.6064904 -1.8466264e-05 2.6445836e-05 0.703941 -0.45620885 
40 0.26666666666666666 0.00013616681 -0.000341326 0.00023309886 -1.1266209e-05 -0.15516901 -1.5933537 -1.8429942e-05 2.9612333e-05 0.7021228 -0.45114797 
41 0.2733333333333334 0.00021216646 -0.00051842444 0.0005184524 -3.1396747e-05 -0.19533741 -1.5797974 -7.382594e-06 5.7198107e-05 0.6997598 -0.44603404 
42 0.28 0.00031127036 -0.00075614266 0.0008914545 -6.750319e-05 -0.23872861 -1.5629293 2.7362257e-06 8.165464e-05 0.6959629 -0.43981385 
43 0.2866666666666667 0.00041428953 -0.0010025203 0.001264669 -0.00011078641 -0.2757247 -1.5466732 1.440011e-05 0.000100813806 0.6916573 -0.43391973 
44 0.29333333333333333 0.0005231835 -0.0012019817 0.0016120244 -0.00015856978 -0.31709886 -1.5274112 7.599313e-05 0.00021193177 0.6863006 -0.42713633 
45 0.30000000000000004 0.0004996583 -0.001082547 0.0015112069 -0.00021656789 -0.3522777 -1.5092343 0.00014382601 0.00020207465 0.68063533 -0.4209011 
46 0.3066666666666667 0.00044104457 -0.0008990634 0.0012806617 -0.00027936418 -0.38496676 -1.4910733 0.00018234178 0.0001177378 0.67472076 -0.4146638 
47 0.31333333333333335 0.0003719777 -0.0007311553 0.0010736044 -0.0003725486 -0.4221879 -1.4693084 0.00022177026 -9.134412e-06 0.66727084 -0.4071899 
48 0.32 0.00031742454 -0.0006183665 0.00093638524 -0.00048660394 -0.4572563 -1.4468786 0.00026473776 -0.00014816225 0.659111 -0.39951167 
49 0.32666666666666666 0.0002216585 -0.000472283 0.0007638596 -0.00064501073 -0.50508964 -1.4174442 0.00030735694 -0.0003687963 0.64851475 -0.3893888 
50 0.33333333333333337 0.00016886741 -0.00039687194 0.00065039657 -0.0005533807 -0.535524 -1.395481 0.0002537109 -0.0003616549 0.64018124 -0.38191563 
51 0.34 9.992346e-05 -0.00031237118 0.00052527525 -0.0004498642 -0.5705223 -1.3706505 0.00018629245 -0.00036514178 0.6307931 -0.37345135 
52 0.3466666666666667 2.9083341e-05 -0.0002212692 0.00039225258 -0.00034190807 -0.6072092 -1.3444622 0.00011648517 -0.00036543235 0.6208779 -0.36453336 
53 0.35333333333333333 -2.7697533e-05 -0.00012479164 0.0002533663 -0.00023653824 -0.64280444 -1.3182347 5.6901947e-05 -0.00034540147 0.61087984 -0.35563856 
54 0.36000000000000004 -6.80536e-05 -2.4396926e-05 0.0001109615 -0.00013613794 -0.67650837 -1.2924864 9.7686425e-06 -0.00030355528 0.6009912 -0.346946 
55 0.3666666666666667 -5.1483512e-05 9.3504786e-07 6.344542e-05 -0.00011993572 -0.70298177 -1.2691754 1.810398e-05 -0.00025542825 0.5911144 -0.33918518 
56 0.37333333333333335 -7.8264624e-05 3.989786e-06 4.0676445e-05 -0.00010540709 -0.73979944 -1.2399546 -4.10527e-06 -0.00027279928 0.5788241 -0.32934296 
57 0.38 -7.34739e-05 1.7615035e-05 6.819144e-06 -9.159371e-05 -0.7703165 -1.2137321 -4.272908e-06 -0.0002447404 0.56765217 -0.320576 
58 0.3866666666666667 -9.4272196e-05 1.1615455e-05 -4.850328e-06 -7.618405e-05 -0.8062404 -1.1842412 -2.3530796e-05 -0.0002575703 0.55506104 -0.31064177 
59 0.39333333333333337 -9.2454255e-05 1.2481585e-05 -2.178736e-05 -6.429665e-05 -0.837316 -1.1570637 -2.599787e-05 -0.00023878366 0.54333884 -0.30153558 
60 0.4 -4.0881336e-05 4.2241067e-05 -7.0851296e-05 -5.3809024e-05 -0.85875195 -1.1349843 7.2885305e-06 -0.00014329702 0.53369683 -0.29426458 
61 0.4066666666666667 -4.487112e-05 4.020706e-05 -8.406304e-05 -4.1945837e-05 -0.89180726 -1.1064054 5.1409006e-07 -0.00013264641 0.52137744 -0.2846762 
62 0.4133333333333334 -5.23068e-05 3.67146e-05 -9.523705e-05 -2.9996037e-05 -0.92573464 -1.0772737 -8.618459e-06 -0.00012651086 0.5088261 -0.27489498 
63 0.42000000000000004 -3.2629818e-05 4.9350783e-05 -0.00012425706 -1.8860213e-05 -0.9541598 -1.0511429 1.9902363e-06 -7.8611076e-05 0.49750656 -0.26618922 
64 0.4266666666666667 -1.5065074e-05 6.0979277e-05 -0.00015200861 -7.652678e-06 -0.9830319 -1.0247551 1.1135824e-05 -3.388524e-05 0.4860807 -0.25739288 
65 0.43333333333333335 2.8029084e-05 8.596107e-05 -0.00019350834 2.702698e-06 -1.00617 -1.0015188 3.8886443e-05 4.8909336e-05 0.47592205 -0.24971463 
66 0.44 1.7028302e-05 7.548183e-05 -0.00019335933 1.4578924e-05 -1.0394741 -0.97261345 2.7973205e-05 4.600361e-05 0.46336398 -0.23999213 
67 0.4466666666666667 5.479902e-06 6.503053e-05 -0.00019285828 2.651196e-05 -1.0725495 -0.94393694 1.6939826e-05 4.2259693e-05 0.45090586 -0.23034577 
68 0.45333333333333337 7.2196126e-06 6.2922016e-05 -0.0002015587 3.7930906e-05 -1.102544 -0.9171171 1.5713274e-05 5.9124082e-05 0.4392271 -0.22135656 
69 0.46 3.8817525e-06 5.8013946e-05 -0.00020669028 4.9423426e-05 -1.1329061 -0.89029276 1.1218712e-05 6.809458e-05 0.42755604 -0.21235389 
70 0.4666666666666667 -5.953014e-06 3.0398369e-05 -0.00019304454 6.789714e-05 -1.1634517 -0.8632232 2.8163195e-06 5.641952e-05 0.41556877 -0.20324354 
71 0.4733333333333334 -1.277402e-05 -6.955117e-06 -0.00017263554 9.023119e-05 -1.1923932 -0.8370601 -2.8507784e-06 4.265085e-05 0.40383267 -0.19444013 
72 0.48000000000000004 -3.6366284e-05 -5.64456e-05 -0.00013864599 0.00011388585 -1.2238522 -0.80969846 -1.9987114e-05 1.758337e-06 0.39158142 -0.18519121 
73 0.4866666666666667 -1.3139099e-05 -6.787479e-05 -0.00014451519 0.00013260543 -1.2453461 -0.78835726 -3.5045668e-06 3.8329512e-05 0.3819638 -0.17808601 
74 0.49333333333333335 -3.9689243e-05 -0.00011805445 -0.00010886416 0.00015586428 -1.2759033 -0.7620232 -2.2095628e-05 -7.342547e-06 0.37017673 -0.1691748 
75 0.5 -2.7205795e-05 -0.00013653561 -0.00010644086 0.00017497595 -1.2980082 -0.74085 -1.2744218e-05 1.1447817e-05 0.36064887 -0.16209786 
76 0.5066666666666667 -1.7248094e-06 -0.00014353916 -0.000115444884 0.0001923209 -1.3166399 -0.72199655 6.3236803e-06 5.214289e-05 0.35214233 -0.155834 
77 0.5133333333333334 -3.383681e-05 -0.00019556098 -7.6441094e-05 0.00021493342 -1.3458118 -0.69732094 -1.5284866e-05 -2.4847686e-06 0.3411057 -0.14746507 
78 0.52 -0.00011124089 -0.00028292835 2.3469329e-07 0.0002417611 -1.3832127 -0.66812944 -6.8885274e-05 -0.00013201684 0.32810664 -0.13746117 
79 0.5266666666666667 -0.00015648082 -0.00036812574 5.5141747e-05 0.00028288644 -1.4133055 -0.64336896 -9.962078e-05 -0.00019457564 0.31689042 -0.12900953 
80 0.5333333333333333 -0.00018794835 -0.000486359 0.00010871142 0.0003545843 -1.4399658 -0.6206378 -0.00012140814 -0.00021050125 0.30627888 -0.121238455 
81 0.54 -0.00021430105 -0.000595063 0.00015653856 0.00042220205 -1.464805 -0.5992569 -0.00013911724 -0.00022003427 0.29629394 -0.113937795 
82 0.5466666666666667 -0.00018884242 -0.0006607212 0.00017922185 0.00042779744 -1.492745 -0.57670414 -0.00014459249 -0.00016220659 0.285872 -0.1062596 
83 0.5533333333333333 -0.00012977794 -0.00069046766 0.00017842092 0.00040328968 -1.5184913 -0.5558367 -0.00013477914 -5.9597194e-05 0.2762669 -0.099196866 
84 0.56 -0.00013525039 -0.0006094016 0.00017842837 0.0003376715 -1.5507705 -0.532006 -0.00014059432 -3.1620264e-05 0.26545313 -0.090942174 
85 0.5666666666666667 -0.00010401383 -0.000539504 0.0001473669 0.000306556 -1.573727 -0.5139319 -0.00011792686 3.4064054e-05 0.25720719 -0.08472243 
86 0.5733333333333334 -8.3524734e-05 -0.00046995096 0.00012342818 0.00027499255 -1.6001445 -0.49422202 -0.0001025293 8.072704e-05 0.24822313 -0.0778645 
87 0.5800000000000001 -4.8417598e-05 -0.00040587597 9.0356916e-05 0.00025241915 -1.6187325 -0.47921643 -7.579196e-05 0.00014744699 0.24135941 -0.072699875 
88 0.5866666666666667 -1.5027821e-05 -0.00034595095 5.921349e-05 0.0002320297 -1.6360581 -0.46520272 -4.977919e-05 0.00021068752 0.23494709 -0.06787783 
89 0.5933333333333334 4.4852495e-06 -0.00026269816 3.7161633e-05 0.0002019722 -1.6553679 -0.45034876 -3.225822e-05 0.00024060532 0.22805858 -0.06270118 
90 0.6000000000000001 1.7814338e-05 -0.00015524961 1.9028783e-05 0.00016467832 -1.674296 -0.4360073 -1.7493963e-05 0.00024673715 0.2212745 -0.057639334 
91 0.6066666666666667 1.44690275e-05 -4.0248036e-05 1.2300909e-05 0.00012029242 -1.6976575 -0.41942808 -1.4205463e-05 0.00022316724 0.21344605 -0.051728647 
92 0.6133333333333334 1.07474625e-05 6.859191e-05 6.8116933e-06 8.014031e-05 -1.71978 -0.40386793 -1.0977499e-05 0.00019811094 0.20609349 -0.046157185 
93 0.62 3.88287e-05 0.00013960525 -1.8641353e-05 6.310269e-05 -1.7291279 -0.39567325 1.464691e-05 0.00023393705 0.20219237 -0.043311838 
94 0.6266666666666667 8.556992e-06 0.0002591256 -5.7499856e-06 1.2468547e-05 -1.7581123 -0.37671039 -5.280599e-07 0.00016099215 0.19325158 -0.036442917 
95 0.6333333333333334 3.0770898e-06 0.0003481824 -8.406118e-06 -1.9777566e-05 -1.7769295 -0.36364478 1.9930303e-06 0.00013573468 0.18707442 -0.031753357 
96 0.64 -8.929521e-06 0.00043730624 -6.2026083e-06 -5.365815e-05 -1.796986 -0.35006613 -1.09896064e-07 9.891763e-05 0.18065935 -0.026860002 
97 0.6466666666666667 -3.4410506e-05 0.00053301826 5.1409006e-06 -9.317789e-05 -1.8207022 -0.33463115 -1.1396594e-05 3.7826598e-05 0.17337698 -0.021262255 
98 0.6533333333333333 -3.629923e-05 0.00058917515 2.8312206e-06 -0.00010885019 -1.8425996 -0.32042632 -7.607974e-06 1.0415912e-05 0.1663146 -0.016058955 
99 0.66 -2.547726e-05 0.00062390417 -6.7949295e-06 -0.00011211634 -1.8610164 -0.3083597 4.758127e-06 4.6156347e-06 0.16015261 -0.011624534 
100 0.6666666666666667 -2.4400651e-05 0.00065956824 -9.475276e-06 -0.00011723861 -1.8842429 -0.29376927 1.01411715e-05 -2.1867454e-05 0.15270486 -0.0062244236 
101 0.6733333333333333 -2.9988587e-05 0.0006945655 -7.374212e-06 -0.00012322981 -1.9101013 -0.2778685 1.0714866e-05 -6.202608e-05 0.14458928 -0.00031765923 
102 0.68 -3.0938536e-05 0.000723999 -8.078292e-06 -0.00012658816 -1.9307661 -0.26500455 1.507625e-05 -8.898601e-05 0.13801938 0.00445129 
103 0.6866666666666668 -1.5836209e-05 0.0007243734 -1.7594546e-05 -0.000120594166 -1.9451 -0.25582877 2.7981587e-05 -7.3976815e-05 0.13326201 0.007868031 
104 0.6933333333333334 4.3176115e-06 0.0007159803 -2.9861927e-05 -0.000111305155 -1.9549016 -0.24933505 4.4289976e-05 -4.4472516e-05 0.12985975 0.010286804 
105 0.7000000000000001 1.949817e-05 0.0006937571 -3.7204474e-05 -0.000100313686 -1.9723121 -0.23870966 5.408004e-05 -2.4098903e-05 0.12430257 0.014299892 
106 0.7066666666666667 2.9303133e-05 0.0006542336 -3.8906932e-05 -8.700695e-05 -1.999607 -0.22266239 5.593337e-05 -1.3869256e-05 0.11591799 0.02040136 
107 0.7133333333333334 3.9696693e-05 0.0006262809 -4.2259693e-05 -7.526204e-05 -2.0189965 -0.21113625 6.1801635e-05 -1.6279519e-06 0.10988962 0.024775323 
108 0.7200000000000001 4.506111e-05 0.0005806275 -4.0119514e-05 -6.127544e-05 -2.048658 -0.19395247 5.9752725e-05 7.8231096e-07 0.100910924 0.031326663 
109 0.7266666666666667 5.0779432e-05 0.0005430281 -3.9333478e-05 -4.822854e-05 -2.0727997 -0.17992458 6.056018e-05 4.6230853e-06 0.09357693 0.03667211 
110 0.7333333333333334 5.5491924e-05 0.0005024541 -3.7388876e-05 -3.478583e-05 -2.0985909 -0.1650002 5.9901737e-05 6.508082e-06 0.085775234 0.042363714 
111 0.7400000000000001 5.7589263e-05 0.00047413073 -3.63905e-05 -2.8179958e-05 -2.1186066 -0.15338454 6.0342252e-05 1.0434538e-05 0.07970869 0.046798334 
112 0.7466666666666667 5.5916607e-05 0.00044773705 -3.4196302e-05 -2.5928952e-05 -2.1389 -0.14167888 5.8591366e-05 1.283735e-05 0.073602945 0.0512776 
113 0.7533333333333334 5.2880496e-05 0.00041719154 -3.0832365e-05 -2.4029054e-05 -2.162107 -0.12834793 5.4536387e-05 1.3254583e-05 0.06665207 0.056382563 
114 0.76 4.823506e-05 0.0003846176 -2.6309863e-05 -2.2293068e-05 -2.1865304 -0.11437687 4.8993155e-05 1.1734664e-05 0.059367813 0.06173638 
115 0.7666666666666667 4.1965395e-05 0.00034848042 -2.055429e-05 -2.0807609e-05 -2.2134485 -0.09903167 4.143454e-05 7.797033e-06 0.051368773 0.06762057 
116 0.7733333333333334 3.5852194e-05 0.00031512417 -1.498498e-05 -1.8831342e-05 -2.2378469 -0.085145995 3.5126694e-05 3.7103891e-06 0.044128314 0.07294695 
117 0.78 3.0316412e-05 0.00028279983 -9.791926e-06 -1.6671605e-05 -2.2612932 -0.07179743 2.9565766e-05 6.7055225e-08 0.037167013 0.0780673 
118 0.7866666666666667 2.5372952e-05 0.0002518408 -5.165115e-06 -1.4257617e-05 -2.2838514 -0.058934778 2.4734996e-05 -2.5890768e-06 0.0304586 0.082999974 
119 0.7933333333333333 2.0511448e-05 0.00022145174 -3.5203993e-07 -1.1758879e-05 -2.3056877 -0.04649979 2.0246953e-05 -5.6028366e-06 0.023972232 0.08777009 
120 0.8 1.6182661e-05 0.00019441359 3.8072467e-06 -8.547679e-06 -2.3248713 -0.035579845 1.7388724e-05 -8.1807375e-06 0.018273462 0.09195979 
121 0.8066666666666668 1.2490898e-05 0.00016880035 7.4300915e-06 -5.291775e-06 -2.342726 -0.025412634 1.5409663e-05 -1.0218471e-05 0.012966085 0.09586069 
122 0.8133333333333334 5.669892e-06 0.00013230368 1.3574958e-05 -3.4803525e-06 -2.3694963 -0.01018247 7.674098e-06 -1.5255064e-05 0.0050263777 0.1017032 
123 0.8200000000000001 2.4586916e-06 0.000107897446 1.6897917e-05 7.264316e-08 -2.3865871 -0.00043607503 6.4428896e-06 -1.6506761e-05 -6.239861e-05 0.105441794 
124 0.8266666666666668 5.1781535e-07 8.571893e-05 1.9241124e-05 3.851019e-06 -2.4021692 0.008490808 6.591901e-06 -1.6234815e-05 -0.0047245957 0.10886361 
125 0.8333333333333334 -2.2053719e-06 5.993247e-05 2.2169203e-05 7.1479008e-06 -2.4207475 0.019128852 4.924834e-06 -1.6726553e-05 -0.010276401 0.11294092 
126 0.8400000000000001 -6.187707e-06 2.93497e-05 2.5929883e-05 9.580515e-06 -2.4435027 0.032155022 8.363277e-07 -1.7873943e-05 -0.017069895 0.11793278 
127 0.8466666666666667 -1.0319054e-05 -2.7846545e-06 2.9860064e-05 1.1904165e-05 -2.467621 0.045968916 -3.9488077e-06 -1.9088387e-05 -0.02427284 0.12322591 
128 0.8533333333333334 -1.6190112e-05 -4.2382628e-05 3.4924597e-05 1.30767e-05 -2.4982915 0.06353847 -1.244992e-05 -2.1345913e-05 -0.03342837 0.12995654 
129 0.8600000000000001 -2.0768493e-05 -7.9525635e-05 3.898889e-05 1.4559366e-05 -2.527299 0.08019707 -1.936499e-05 -2.1923333e-05 -0.042110156 0.13633569 
130 0.8666666666666667 -2.0254403e-05 -0.000101707876 3.9273873e-05 1.7940067e-05 -2.5444288 0.09015253 -1.8161722e-05 -1.7162412e-05 -0.04730636 0.14014123 
131 0.8733333333333334 -1.6767532e-05 -0.00011662394 3.7604943e-05 2.2203662e-05 -2.5558236 0.0968899 -1.2986362e-05 -9.395182e-06 -0.050828833 0.14270991 
132 0.88 -1.622364e-05 -0.00014409237 3.776513e-05 2.4599023e-05 -2.5782602 0.10995633 -1.3937242e-05 -3.2037497e-06 -0.057641745 0.1477014 
133 0.8866666666666667 -1.4964491e-05 -0.00017037243 3.7472695e-05 2.7161092e-05 -2.5999084 0.12259126 -1.4149584e-05 3.747642e-06 -0.06423033 0.15252635 
134 0.8933333333333334 -1.0617077e-05 -0.00018817 3.4909695e-05 3.0656345e-05 -2.614918 0.13149558 -9.70345e-06 1.4137477e-05 -0.068878785 0.15591775 
135 0.9 -7.5548887e-06 -0.00021209754 3.3168122e-05 3.332179e-05 -2.6354046 0.1435473 -8.254312e-06 2.3938715e-05 -0.07516351 0.16051339 
136 0.9066666666666667 -5.2191317e-06 -0.00023859926 3.173016e-05 3.5502017e-05 -2.6581824 0.15690571 -8.137897e-06 3.3218414e-05 -0.082127735 0.16560963 
137 0.9133333333333334 -1.8812716e-06 -0.00026571192 2.9731542e-05 3.7479214e-05 -2.6822193 0.17105612 -7.792376e-06 4.4435263e-05 -0.08950311 0.17100434 
138 0.92 3.5502017e-06 -0.00028982013 2.6112422e-05 3.970228e-05 -2.7043197 0.18416673 -5.4789707e-06 5.853176e-05 -0.09633763 0.17599596 
139 0.9266666666666667 1.045689e-05 -0.0003113523 2.1405518e-05 4.203897e-05 -2.7246614 0.19632296 -1.5255064e-06 7.453188e-05 -0.10267521 0.18061836 
140 0.9333333333333333 1.89282e-05 -0.00032738596 1.5303493e-05 4.513748e-05 -2.7407877 0.20609346 5.269423e-06 9.2249364e-05 -0.10777245 0.18432516 
141 0.9400000000000001 2.8964132e-05 -0.0003440287 8.568168e-06 4.7796406e-05 -2.7579982 0.21656227 1.2385659e-05 0.00011241436 -0.11323198 0.18829387 
142 0.9466666666666668 3.851205e-05 -0.00036125258 1.6577542e-06 5.0522387e-05 -2.7759414 0.22745195 1.9093975e-05 0.00013239309 -0.11891058 0.19242361 
143 0.9533333333333334 4.7698617e-05 -0.00038159266 -5.023554e-06 5.2705407e-05 -2.7968676 0.2400719 2.4349429e-05 0.00015255809 -0.12548858 0.19721414 
144 0.9600000000000001 5.6874007e-05 -0.00040076487 -1.3919547e-05 5.417876e-05 -2.815766 0.25158697 3.0111521e-05 0.00017328188 -0.13149218 0.20157985 
145 0.9666666666666667 2.2873282e-05 -0.00045477785 -5.13494e-05 3.6261044e-05 -2.8292477 0.26006144 1.8281862e-06 0.00015423074 -0.1359266 0.2048255 
146 0.9733333333333334 -2.1439046e-05 -0.0005210303 -9.378046e-05 1.3563782e-05 -2.845742 0.27026483 -3.60338e-05 0.00012576953 -0.14126262 0.20874302 
147 0.9800000000000001 -7.792562e-05 -0.00060156547 -0.00014253333 -1.4733523e-05 -2.8658183 0.28253657 -8.532498e-05 8.653104e-05 -0.147677 0.21346346 
148 0.9866666666666667 -0.00013508275 -0.00068371743 -0.00019322895 -4.4083223e-05 -2.8863819 0.29514885 -0.00013560709 4.7542155e-05 -0.15426838 0.21831198 
149 0.9933333333333334 -0.0001761131 -0.00073030964 -0.00023112074 -7.273257e-05 -2.89893 0.3032204 -0.00017266534 4.1387975e-05 -0.15850565 0.22137614 
150 1.0 -0.00029540434 -0.0007687863 -0.00037498772 -0.00016150158 -2.9150333 0.31329167 -0.0002219975 -8.479878e-05 -0.16364202 0.22536546 


==> graphs/visco/results_SPNN.txt <==
tsnap tspan x_AE_1 x_SPNN_1 x_AE_2 x_SPNN_2 x_AE_3 x_SPNN_3 x_AE_4 x_SPNN_4 x_AE_5 x_SPNN_5
1 0.006666666666666667 0.09284571 0.09284571 -0.22169068 -0.22169068 0.27835137 0.27835137 0.3424067 0.3424067
2 0.013333333333333334 0.09196201 0.091392435 -0.22792494 -0.22780876 0.2714927 0.2708984 0.37448627 0.374106
3 0.02 0.08206904 0.08167393 -0.2220619 -0.22164959 0.2387022 0.2382263 0.41768768 0.4178942
4 0.02666666666666667 0.0573988 0.05742761 -0.1956839 -0.19506466 0.16379641 0.16258988 0.4765571 0.476777
5 0.03333333333333333 0.029252201 0.02827434 -0.16643488 -0.1622237 0.0777477 0.07184774 0.54497856 0.54226214
6 0.04 -0.0007672794 -0.0023429096 -0.13219664 -0.12737168 -0.016015597 -0.02334755 0.611018 0.6092214
7 0.04666666666666667 -0.032855306 -0.034407817 -0.095240645 -0.09042367 -0.116466835 -0.12299903 0.68051004 0.6772423
8 0.05333333333333334 -0.06647724 -0.068019696 -0.05447812 -0.049829077 -0.22223398 -0.22880463 0.7468956 0.74244153
9 0.060000000000000005 -0.1018967 -0.10286605 -0.010980759 -0.0061487146 -0.33377096 -0.3398596 0.81223744 0.804251
10 0.06666666666666667 -0.13841441 -0.13885643 0.035389468 0.040635455 -0.45007125 -0.456184 0.87492263 0.8618884
11 0.07333333333333333 -0.17515874 -0.17581636 0.085268095 0.09022935 -0.5707706 -0.57737166 0.9258817 0.9152364
12 0.08 -0.21349247 -0.21341987 0.13615751 0.14118934 -0.6960603 -0.70147145 0.9829061 0.96870893
13 0.08666666666666667 -0.25171426 -0.25177506 0.18899998 0.19387515 -0.82454824 -0.8287375 1.0390354 1.0204501
14 0.09333333333333334 -0.28981116 -0.29098022 0.24427968 0.2493955 -0.9540168 -0.959641 1.0775738 1.0615427
15 0.1 -0.32921952 -0.32818025 0.30001396 0.30349934 -1.086419 -1.0861259 1.1177102 1.0946405
16 0.10666666666666667 -0.35634166 -0.35358387 0.3445793 0.34697822 -1.176906 -1.1720246 1.1010416 1.0735013
17 0.11333333333333334 -0.37700632 -0.3730389 0.383882 0.38585806 -1.2486963 -1.2407079 1.0610192 1.0300677
18 0.12000000000000001 -0.3944151 -0.38891214 0.41947305 0.4210679 -1.3102567 -1.2986872 1.013863 0.978588
19 0.12666666666666668 -0.4094334 -0.40291956 0.4520639 0.45345736 -1.3640169 -1.3502566 0.9620501 0.9239623
20 0.13333333333333333 -0.42229328 -0.41519165 0.4821084 0.48318562 -1.4109707 -1.3958586 0.90577763 0.8666761
21 0.14 -0.43260723 -0.42594922 0.51046675 0.5103893 -1.450506 -1.4361482 0.83653057 0.8080335
22 0.14666666666666667 -0.44314325 -0.43546066 0.5356772 0.53522104 -1.4892607 -1.4719007 0.78767395 0.7496403
23 0.15333333333333335 -0.45162252 -0.44384307 0.5588267 0.5578801 -1.5218278 -1.5035455 0.73190504 0.69168586
24 0.16 -0.45838407 -0.4512006 0.5806523 0.57854825 -1.5493082 -1.5314676 0.6682965 0.63431823
25 0.16666666666666669 -0.4645107 -0.45713347 0.6000161 0.5968937 -1.5741222 -1.554829 0.61276335 0.5766696
26 0.17333333333333334 -0.4684687 -0.46130165 0.61677414 0.6126928 -1.5923418 -1.5729063 0.5508237 0.51810396
27 0.18000000000000002 -0.4720411 -0.46434525 0.63199264 0.6268784 -1.6088394 -1.5873996 0.4944916 0.45969462
28 0.18666666666666668 -0.47406444 -0.46631157 0.64621556 0.63953835 -1.6208535 -1.5985447 0.42967036 0.4014435
29 0.19333333333333336 -0.4770091 -0.4674238 0.6585824 0.650885 -1.6343969 -1.6070935 0.38427392 0.34384677
30 0.2 -0.47723767 -0.4677342 0.6688866 0.6610109 -1.6400974 -1.6132087 0.3237246 0.28690478
31 0.2066666666666667 -0.47643742 -0.46729136 0.6772004 0.6700016 -1.6422997 -1.6170413 0.26390246 0.23061645
32 0.21333333333333335 -0.47516677 -0.46605882 0.6842172 0.67762387 -1.6426959 -1.6184422 0.20695594 0.17583917
33 0.22 -0.47403005 -0.46408838 0.69002384 0.6839075 -1.6428728 -1.6175294 0.15838501 0.122809395
34 0.22666666666666668 -0.4705694 -0.46168002 0.694036 0.6882298 -1.6363902 -1.6140354 0.09708637 0.07500129
35 0.23333333333333334 -0.4693165 -0.45907205 0.69799894 0.6909541 -1.6354592 -1.6086154 0.05928582 0.032238495
36 0.24000000000000002 -0.46674916 -0.45618442 0.7009411 0.69343174 -1.6306957 -1.6026238 0.014898043 -0.010620151
37 0.24666666666666667 -0.46417865 -0.45284092 0.7031969 0.69487417 -1.6255519 -1.5950327 -0.025085874 -0.052958433
38 0.25333333333333335 -0.4600016 -0.4490578 0.7040696 0.6952696 -1.615763 -1.585823 -0.07292781 -0.0948063
39 0.26 -0.45620885 -0.4448362 0.703941 0.69463086 -1.6064904 -1.5750251 -0.11194902 -0.13613792
40 0.26666666666666666 -0.45114797 -0.4401777 0.7021228 0.6929722 -1.5933537 -1.5626706 -0.15516901 -0.17692955
41 0.2733333333333334 -0.44603404 -0.43508434 0.6997598 0.69030887 -1.5797974 -1.5487926 -0.19533741 -0.21715865
42 0.28 -0.43981385 -0.4295586 0.6959629 0.6866574 -1.5629293 -1.5334257 -0.23872861 -0.2568038
43 0.2866666666666667 -0.43391973 -0.4236035 0.6916573 0.6820354 -1.5466732 -1.5166055 -0.2757247 -0.29584482
44 0.29333333333333333 -0.42713633 -0.41722247 0.6863006 0.6764612 -1.5274112 -1.4983686 -0.31709886 -0.33426267
45 0.30000000000000004 -0.4209011 -0.4104194 0.68063533 0.6699543 -1.5092343 -1.4787529 -0.3522777 -0.3720395
46 0.3066666666666667 -0.4146638 -0.40319863 0.67472076 0.66253483 -1.4910733 -1.4577968 -0.38496676 -0.40915868
47 0.31333333333333335 -0.4071899 -0.39556488 0.66727084 0.65422374 -1.4693084 -1.4355397 -0.4221879 -0.4456047
48 0.32 -0.39951167 -0.38752332 0.659111 0.6450427 -1.4468786 -1.4120215 -0.4572563 -0.4813633
49 0.32666666666666666 -0.3893888 -0.37933615 0.64851475 0.63553756 -1.4174442 -1.3880413 -0.50508964 -0.51662195
50 0.33333333333333337 -0.38191563 -0.37105426 0.64018124 0.6258089 -1.395481 -1.3637503 -0.535524 -0.5514091
51 0.34 -0.37345135 -0.36268413 0.6307931 0.6158661 -1.3706505 -1.3391672 -0.5705223 -0.58572125
52 0.3466666666666667 -0.36453336 -0.35423204 0.6208779 0.60571855 -1.3444622 -1.3143101 -0.6072092 -0.6195552
53 0.35333333333333333 -0.35563856 -0.3457093 0.61087984 0.59537685 -1.3182347 -1.2892092 -0.64280444 -0.65289617
54 0.36000000000000004 -0.346946 -0.33712327 0.6009912 0.58485043 -1.2924864 -1.2638857 -0.67650837 -0.6857388
55 0.3666666666666667 -0.33918518 -0.3284394 0.5911144 0.5741084 -1.2691754 -1.2382181 -0.70298177 -0.71832025
56 0.37333333333333335 -0.32934296 -0.31962016 0.5788241 0.5631158 -1.2399546 -1.2120756 -0.73979944 -0.7508833
57 0.38 -0.320576 -0.31066877 0.56765217 0.5518763 -1.2137321 -1.1854677 -0.7703165 -0.7834209
58 0.3866666666666667 -0.31064177 -0.30158845 0.55506104 0.5403939 -1.1842412 -1.1584039 -0.8062404 -0.8159262
59 0.39333333333333337 -0.30153558 -0.29234833 0.54333884 0.5287112 -1.1570637 -1.1308221 -0.837316 -0.8486222
60 0.4 -0.29426458 -0.282919 0.53369683 0.51686525 -1.1349843 -1.1026618 -0.85875195 -0.88170946
61 0.4066666666666667 -0.2846762 -0.27329874 0.52137744 0.5048575 -1.1064054 -1.0739192 -0.89180726 -0.9151914
62 0.4133333333333334 -0.27489498 -0.26395246 0.5088261 0.49302557 -1.0772737 -1.0459505 -0.92573464 -0.9468905
63 0.42000000000000004 -0.26618922 -0.25511792 0.49750656 0.4815125 -1.0511429 -1.0194839 -0.9541598 -0.9756587
64 0.4266666666666667 -0.25739288 -0.24624741 0.4860807 0.4699957 -1.0247551 -0.9929302 -0.9830319 -1.0048232
65 0.43333333333333335 -0.24971463 -0.23733802 0.47592205 0.45847222 -1.0015188 -0.9662816 -1.00617 -1.034393
66 0.44 -0.23999213 -0.22841886 0.46336398 0.44696745 -0.97261345 -0.93962145 -1.0394741 -1.0642339
67 0.4466666666666667 -0.23034577 -0.2196409 0.45090586 0.43561423 -0.94393694 -0.91337866 -1.0725495 -1.0936693
68 0.45333333333333337 -0.22135656 -0.21100223 0.4392271 0.4244088 -0.9171171 -0.8875456 -1.102544 -1.1227057
69 0.46 -0.21235389 -0.2025001 0.42755604 0.41334835 -0.89029276 -0.862114 -1.1329061 -1.1513503
70 0.4666666666666667 -0.20324354 -0.19413187 0.41556877 0.40243015 -0.8632232 -0.837076 -1.1634517 -1.17961
71 0.4733333333333334 -0.19444013 -0.1858949 0.40383267 0.39165157 -0.8370601 -0.81242377 -1.1923932 -1.2074919
72 0.48000000000000004 -0.18519121 -0.17778668 0.39158142 0.38100997 -0.80969846 -0.78814965 -1.2238522 -1.2350025
73 0.4866666666666667 -0.17808601 -0.1698047 0.3819638 0.37050283 -0.78835726 -0.76424634 -1.2453461 -1.2621485
74 0.49333333333333335 -0.1691748 -0.1618898 0.37017673 0.35990167 -0.7620232 -0.74056685 -1.2759033 -1.288212
75 0.5 -0.16209786 -0.15396467 0.36064887 0.34920007 -0.74085 -0.7168842 -1.2980082 -1.313848
76 0.5066666666666667 -0.155834 -0.14574721 0.35214233 0.33838344 -0.72199655 -0.6923358 -1.3166399 -1.3416344
77 0.5133333333333334 -0.14746507 -0.13721661 0.3411057 0.327454 -0.69732094 -0.6668789 -1.3458118 -1.3716618
78 0.52 -0.13746117 -0.1288918 0.32810664 0.31679574 -0.66812944 -0.64212745 -1.3832127 -1.4012324
79 0.5266666666666667 -0.12900953 -0.1208923 0.31689042 0.3065063 -0.64336896 -0.6184116 -1.4133055 -1.4299002
80 0.5333333333333333 -0.121238455 -0.11321069 0.30627888 0.29655734 -0.6206378 -0.59568423 -1.4399658 -1.4577004
81 0.54 -0.113937795 -0.105829634 0.29629394 0.2869325 -0.5992569 -0.5738931 -1.464805 -1.4846754
82 0.5466666666666667 -0.1062596 -0.098732926 0.285872 0.27761635 -0.57670414 -0.5529892 -1.492745 -1.5108647
83 0.5533333333333333 -0.099196866 -0.091910064 0.2762669 0.26859167 -0.5558367 -0.53296643 -1.5184913 -1.536296
84 0.56 -0.090942174 -0.085356906 0.26545313 0.25983763 -0.532006 -0.5138867 -1.5507705 -1.5609772
85 0.5666666666666667 -0.08472243 -0.079054855 0.25720719 0.2513404 -0.5139319 -0.4956985 -1.573727 -1.5849435
86 0.5733333333333334 -0.0778645 -0.0729867 0.24822313 0.24308693 -0.49422202 -0.47835392 -1.6001445 -1.608228
87 0.5800000000000001 -0.072699875 -0.06713651 0.24135941 0.23506495 -0.47921643 -0.4618081 -1.6187325 -1.6308614
88 0.5866666666666667 -0.06787783 -0.061408997 0.23494709 0.22720382 -0.46520272 -0.4456818 -1.6360581 -1.6532505
89 0.5933333333333334 -0.06270118 -0.05578257 0.22805858 0.2194853 -0.45034876 -0.42989102 -1.6553679 -1.6754794
90 0.6000000000000001 -0.057639334 -0.05025318 0.2212745 0.21190412 -0.4360073 -0.41442335 -1.674296 -1.697554
91 0.6066666666666667 -0.051728647 -0.044816945 0.21344605 0.20445524 -0.41942808 -0.39926696 -1.6976575 -1.7194797
92 0.6133333333333334 -0.046157185 -0.039470162 0.20609349 0.19713382 -0.40386793 -0.38441053 -1.71978 -1.7412616
93 0.62 -0.043311838 -0.03420929 0.20219237 0.18993524 -0.39567325 -0.3698432 -1.7291279 -1.7629048
94 0.6266666666666667 -0.036442917 -0.029030936 0.19325158 0.18285502 -0.37671039 -0.35555467 -1.7581123 -1.784414
95 0.6333333333333334 -0.031753357 -0.02393186 0.18707442 0.17588891 -0.36364478 -0.34153497 -1.7769295 -1.805794
96 0.64 -0.026860002 -0.018908964 0.18065935 0.16903283 -0.35006613 -0.3277746 -1.796986 -1.8270489
97 0.6466666666666667 -0.021262255 -0.013959272 0.17337698 0.16228282 -0.33463115 -0.31426448 -1.8207022 -1.848183
98 0.6533333333333333 -0.016058955 -0.009079938 0.1663146 0.15563512 -0.32042632 -0.30099583 -1.8425996 -1.8692005
99 0.66 -0.011624534 -0.0042682346 0.16015261 0.1490861 -0.3083597 -0.2879603 -1.8610164 -1.890105
100 0.6666666666666667 -0.0062244236 0.00047845114 0.15270486 0.14263228 -0.29376927 -0.27514982 -1.8842429 -1.9109004
101 0.6733333333333333 -0.00031765923 0.005162623 0.14458928 0.1362703 -0.2778685 -0.26255676 -1.9101013 -1.9315901
102 0.68 0.00445129 0.009796746 0.13801938 0.12998366 -0.26500455 -0.25014442 -1.9307661 -1.9522007
103 0.6866666666666668 0.007868031 0.014435942 0.13326201 0.12369957 -0.25582877 -0.23775224 -1.9451 -1.9728572
104 0.6933333333333334 0.010286804 0.019080626 0.12985975 0.117417425 -0.24933505 -0.22537915 -1.9549016 -1.9935601
105 0.7000000000000001 0.014299892 0.023731206 0.12430257 0.11113666 -0.23870966 -0.21302408 -1.9723121 -2.0143096
106 0.7066666666666667 0.02040136 0.028388081 0.11591799 0.10485672 -0.22266239 -0.20068596 -1.999607 -2.0351064
107 0.7133333333333334 0.024775323 0.03305066 0.10988962 0.098576434 -0.21113625 -0.1883672 -2.0189965 -2.0559404
108 0.7200000000000001 0.031326663 0.037714038 0.100910924 0.09229721 -0.19395247 -0.17606968 -2.048658 -2.0767937
109 0.7266666666666667 0.03667211 0.042372204 0.09357693 0.08602294 -0.17992458 -0.16378999 -2.0727997 -2.0976596
110 0.7333333333333334 0.042363714 0.04702538 0.085775234 0.0797533 -0.1650002 -0.15152743 -2.0985909 -2.1185384
111 0.7400000000000001 0.046798334 0.051673774 0.07970869 0.073487975 -0.15338454 -0.13928133 -2.1186066 -2.1394303
112 0.7466666666666667 0.0512776 0.0563176 0.073602945 0.067226656 -0.14167888 -0.12705101 -2.1389 -2.1603355
113 0.7533333333333334 0.056382563 0.06095706 0.06665207 0.060969047 -0.12834793 -0.11483582 -2.162107 -2.1812546
114 0.76 0.06173638 0.065592356 0.059367813 0.05471485 -0.11437687 -0.10263511 -2.1865304 -2.2021875
115 0.7666666666666667 0.06762057 0.070223674 0.051368773 0.048463777 -0.09903167 -0.09044825 -2.2134485 -2.2231348
116 0.7733333333333334 0.07294695 0.074851215 0.044128314 0.042215545 -0.085145995 -0.07827464 -2.2378469 -2.2440965
117 0.78 0.0780673 0.07947516 0.037167013 0.035969876 -0.07179743 -0.06611365 -2.2612932 -2.2650728
118 0.7866666666666667 0.082999974 0.08409569 0.0304586 0.029726498 -0.058934778 -0.053964715 -2.2838514 -2.2860641
119 0.7933333333333333 0.08777009 0.088712975 0.023972232 0.02348514 -0.04649979 -0.041827247 -2.3056877 -2.3070707
120 0.8 0.09195979 0.0933272 0.018273462 0.017245546 -0.035579845 -0.029700682 -2.3248713 -2.3280928
121 0.8066666666666668 0.09586069 0.09793853 0.012966085 0.011007458 -0.025412634 -0.017584473 -2.342726 -2.3491306
122 0.8133333333333334 0.1017032 0.102547124 0.0050263777 0.0047706235 -0.01018247 -0.005478072 -2.3694963 -2.3701844
123 0.8200000000000001 0.105441794 0.10715315 -6.239861e-05 -0.0014652042 -0.00043607503 0.00661905 -2.3865871 -2.3912542
124 0.8266666666666668 0.10886361 0.11175675 -0.0047245957 -0.007700268 0.008490808 0.01870741 -2.4021692 -2.4123404
125 0.8333333333333334 0.11294092 0.116358094 -0.010276401 -0.013934808 0.019128852 0.030787522 -2.4207475 -2.433443
126 0.8400000000000001 0.11793278 0.12095732 -0.017069895 -0.02016905 0.032155022 0.042859875 -2.4435027 -2.4545627
127 0.8466666666666667 0.12322591 0.12555458 -0.02427284 -0.026403226 0.045968916 0.054924957 -2.467621 -2.4756992
128 0.8533333333333334 0.12995654 0.13015473 -0.03342837 -0.0326311 0.06353847 0.06701465 -2.4982915 -2.4968216
129 0.8600000000000001 0.13633569 0.13475926 -0.042110156 -0.038849816 0.08019707 0.079139635 -2.527299 -2.517918
130 0.8666666666666667 0.14014123 0.13936777 -0.04730636 -0.04505868 0.09015253 0.09129861 -2.5444288 -2.5389879
131 0.8733333333333334 0.14270991 0.14397986 -0.050828833 -0.051257014 0.0968899 0.10349029 -2.5558236 -2.5600307
132 0.88 0.1477014 0.14859515 -0.057641745 -0.057444155 0.10995633 0.115713425 -2.5782602 -2.5810459
133 0.8866666666666667 0.15252635 0.15321328 -0.06423033 -0.06361945 0.12259126 0.12796676 -2.5999084 -2.602033
134 0.8933333333333334 0.15591775 0.15783387 -0.068878785 -0.069782265 0.13149558 0.14024909 -2.614918 -2.6229916
135 0.9 0.16051339 0.16245659 -0.07516351 -0.07593198 0.1435473 0.15255922 -2.6354046 -2.6439214
136 0.9066666666666667 0.16560963 0.16708106 -0.082127735 -0.08206799 0.15690571 0.16489598 -2.6581824 -2.6648219
137 0.9133333333333334 0.17100434 0.17165886 -0.08950311 -0.088153675 0.17105612 0.1770809 -2.6822193 -2.6854093
138 0.92 0.17599596 0.1761565 -0.09633763 -0.094163835 0.18416673 0.18898933 -2.7043197 -2.7054858
139 0.9266666666666667 0.18061836 0.18057641 -0.10267521 -0.10010034 0.19632296 0.20062831 -2.7246614 -2.7250645
140 0.9333333333333333 0.18432516 0.18492089 -0.10777245 -0.105965 0.20609346 0.21200468 -2.7407877 -2.7441578
141 0.9400000000000001 0.18829387 0.1891922 -0.11323198 -0.11175957 0.21656227 0.22312501 -2.7579982 -2.7627773
142 0.9466666666666668 0.19242361 0.19339249 -0.11891058 -0.11748573 0.22745195 0.23399559 -2.7759414 -2.7809348
143 0.9533333333333334 0.19721414 0.19752382 -0.12548858 -0.1231451 0.2400719 0.2446225 -2.7968676 -2.7986414
144 0.9600000000000001 0.20157985 0.2015882 -0.13149218 -0.12873927 0.25158697 0.25501165 -2.815766 -2.815908
145 0.9666666666666667 0.2048255 0.20558755 -0.1359266 -0.13426973 0.26006144 0.26516867 -2.8292477 -2.8327448
146 0.9733333333333334 0.20874302 0.20952374 -0.14126262 -0.13973795 0.27026483 0.27509904 -2.845742 -2.8491619
147 0.9800000000000001 0.21346346 0.21339856 -0.147677 -0.14514536 0.28253657 0.28480807 -2.8658183 -2.865169
148 0.9866666666666667 0.21831198 0.21721375 -0.15426838 -0.15049331 0.29514885 0.29430082 -2.8863819 -2.8807755
149 0.9933333333333334 0.22137614 0.22097099 -0.15850565 -0.15578313 0.3032204 0.30358222 -2.89893 -2.8959904
150 1.0 0.22536546 0.22467189 -0.16364202 -0.1610161 0.31329167 0.31265703 -2.9150333 -2.9108226


==> graphs/visco/viscolastic_error_BlackBox_test.txt <==
mse_test
1.8144816e-05
2.8103193e-05
3.756041e-05
3.7231464e-05
2.9815443e-05
2.9184135e-05
4.7828835e-05
5.024027e-05
6.584708e-05
3.4088473e-05
4.9835915e-05
0.000101702026
8.938276e-05
0.00011901909
0.00010185432
0.00011674744
7.773944e-05
7.969461e-05
5.7743695e-05
8.0646285e-05
9.13395e-05
8.562433e-05
9.518509e-05
8.3202365e-05
9.576324e-05
9.329168e-05
7.797054e-05
7.8837315e-05
7.388875e-05


==> graphs/visco/viscolastic_error_BlackBox_train.txt <==
mse_train
0.00042491755
0.00013053362
1.8689689e-05
6.4287015e-06
2.2624101e-06
2.545941e-06
5.3213457e-06
9.675372e-06
9.792817e-06
1.4148338e-05
2.2273776e-05
2.6591448e-05
2.9263476e-05
4.5953155e-05
2.2771977e-05
2.9642386e-05
3.0011695e-05
2.9634915e-05
3.3420816e-05
2.7061684e-05
3.2264605e-05
2.931911e-05
2.9057948e-05
3.08894e-05
3.656558e-05
3.0403367e-05
3.6506135e-05
3.4471086e-05
3.1047322e-05
3.894402e-05
4.3814507e-05
4.4739172e-05
5.2722353e-05
4.655663e-05
5.082435e-05
5.357247e-05
6.135616e-05
5.3382264e-05
4.421141e-05
4.756836e-05
4.5644218e-05
5.3060507e-05
4.3811706e-05
6.251791e-05
8.719871e-05
0.00011028814
0.00010614833
8.427142e-05
9.751468e-05
0.00011262607
0.00013144907
0.00013550291
0.00012629996
0.0001143309
9.99706e-05
0.00010084318
0.00010921839
8.6796324e-05
8.2807725e-05
8.787398e-05
8.363356e-05
8.267945e-05
8.892467e-05
9.0890266e-05
8.496522e-05
8.587897e-05
7.4059746e-05
6.571501e-05
7.261083e-05
5.4401058e-05
5.1521678e-05
6.068138e-05
7.0862035e-05
7.6875964e-05
7.35742e-05
8.681326e-05
8.7675995e-05
8.387641e-05
9.9497076e-05
9.220872e-05
9.223353e-05
0.000106332685
9.4285446e-05
8.9326786e-05
9.0767295e-05
8.0472724e-05
8.047398e-05
9.13707e-05
0.00011099525
0.00011167825
0.00010881451
8.871439e-05
9.019174e-05
7.826825e-05
7.7942175e-05
8.233438e-05
9.236149e-05
0.00010886177
0.00011382039
0.0001178622
0.000118962846
0.00012026387
0.00012725308
0.00012632315
8.220792e-05
7.05766e-05
6.896365e-05
8.076939e-05
7.307251e-05
9.546894e-05
0.000101086625
9.343726e-05
9.5343574e-05
7.4087766e-05
6.9397574e-05
7.02787e-05
6.125497e-05
7.508796e-05
7.4440606e-05
9.3737595e-05


==> graphs/visco/viscolastic_error_noDegen_test.txt <==
mse_test
1.7800967e-05
2.0830346e-05
3.5653196e-05
3.5079265e-05
3.121112e-05
3.269805e-05
4.654887e-05
4.9004964e-05
4.0996158e-05
2.8269049e-05
3.0441079e-05
3.304773e-05
1.5067857e-05
1.9551951e-05
1.3178974e-05
1.5890379e-05
8.81033e-06
1.4438453e-05
7.962078e-06
1.9516774e-05
2.1158237e-05
3.1388976e-05
4.403293e-05
3.895497e-05
3.5618697e-05
3.6789148e-05
4.0124625e-05
4.623616e-05
4.8662132e-05


==> graphs/visco/viscolastic_error_noDegen_train.txt <==
mse_train
0.00042491755
0.00013073097
1.8538592e-05
5.7334796e-06
2.3161274e-06
2.3182995e-06
5.4898105e-06
1.0141246e-05
9.714696e-06
1.4640398e-05
2.0342593e-05
2.5299169e-05
2.9827172e-05
4.154693e-05
2.0688392e-05
2.9177882e-05
2.995862e-05
2.8830244e-05
3.149044e-05
2.8241373e-05
2.9728755e-05
3.138231e-05
3.130613e-05
3.5924044e-05
4.037822e-05
3.515288e-05
3.9009465e-05
3.706247e-05
3.271409e-05
4.0676052e-05
4.5593017e-05
4.59519e-05
5.2368363e-05
4.732176e-05
4.661486e-05
4.531393e-05
4.234378e-05
3.300434e-05
2.999688e-05
3.1496525e-05
3.1494117e-05
3.388469e-05
2.8371534e-05
3.1244148e-05
3.3389442e-05
3.241129e-05
2.3281633e-05
1.875037e-05
2.0528769e-05
2.095141e-05
2.3759567e-05
2.2513836e-05
1.9818062e-05
1.516597e-05
1.0724566e-05
1.1157485e-05
1.3476195e-05
9.577739e-06
1.0727804e-05
1.2027058e-05
8.889829e-06
1.0912761e-05
1.33756475e-05
1.4506899e-05
1.4125668e-05
1.5291824e-05
1.1101303e-05
8.887659e-06
1.0889675e-05
1.1404306e-05
1.2265419e-05
1.43477755e-05
1.4547458e-05
1.442488e-05
1.2928138e-05
1.9098801e-05
2.1258986e-05
2.15784e-05
2.6834481e-05
1.9432257e-05
1.9442283e-05
2.9159533e-05
2.6748865e-05
2.8272756e-05
3.2070537e-05
2.9588711e-05
2.992467e-05
3.5291345e-05
4.4978937e-05
4.552709e-05
4.877704e-05
4.331808e-05
4.450616e-05
3.5152934e-05
3.368511e-05
3.4288016e-05
3.7820548e-05
4.536644e-05
4.6153782e-05
4.695174e-05
4.6643334e-05
4.71609e-05
5.2027266e-05
5.2739553e-05
2.9923816e-05
2.2701754e-05
2.3004672e-05
2.8669925e-05
2.5174437e-05
3.8830694e-05
4.2578293e-05
3.92599e-05
4.306166e-05
3.287902e-05
4.331526e-05
4.671647e-05
4.114189e-05
5.1482144e-05
4.5726676e-05
5.436032e-05


==> graphs/visco/viscolastic_error_noise_test.txt <==
mse_test
8.293999e-06
4.258277e-06
2.2338201e-05
1.0040303e-05
6.9658026e-06
3.0141307e-06
5.2861583e-06
6.8361755e-06
6.5847685e-06
5.844787e-06
1.2755597e-05
1.8507133e-05
1.7749315e-05
2.251661e-05
1.5688382e-05
1.6094504e-05
1.1872588e-05
1.6082602e-05
9.373366e-06
1.19098395e-05
1.779874e-05
2.02648e-05
2.451344e-05
2.1449703e-05
1.6473256e-05
1.7970186e-05
2.3299428e-05
2.5887664e-05
2.7194572e-05


==> graphs/visco/viscolastic_error_noise_train.txt <==
mse_train
0.00052077573
0.00015927618
2.230056e-05
1.0298679e-05
4.363599e-06
3.264937e-06
3.525259e-06
4.9159057e-06
5.861882e-06
6.512346e-06
1.0362462e-05
1.2479843e-05
1.5068826e-05
2.035013e-05
5.4376087e-06
1.1347387e-05
1.7813985e-05
2.3455825e-05
2.5414676e-05
1.6500167e-05
1.2623686e-05
4.4891594e-06
3.41557e-06
2.6494063e-06
2.5519269e-06
1.9462796e-06
1.9353383e-06
1.921044e-06
1.7797034e-06
2.2471522e-06
2.8561158e-06
2.7031865e-06
4.902491e-06
4.393497e-06
6.038342e-06
5.345484e-06
5.0539857e-06
5.646682e-06
8.130252e-06
1.0422268e-05
1.0807762e-05
1.3433655e-05
1.085772e-05
1.4052041e-05
1.7721224e-05
2.1586327e-05
1.593521e-05
1.5238973e-05
2.1177417e-05
2.4879677e-05
2.9391242e-05
2.889148e-05
2.4668798e-05
1.6552e-05
1.1415792e-05
1.2530263e-05
1.7317196e-05
1.1567059e-05
1.2232139e-05
1.5412741e-05
1.246593e-05
1.3580225e-05
1.6552494e-05
1.789944e-05
1.6133283e-05
1.7562808e-05
1.2951603e-05
9.623776e-06
1.2699241e-05
1.31725965e-05
1.4058571e-05
1.5877227e-05
1.5193267e-05
1.3530117e-05
1.0322122e-05
1.4154526e-05
1.4444344e-05
1.2435442e-05
1.789376e-05
1.5116192e-05
1.6198628e-05
2.444599e-05
2.0062984e-05
2.0081034e-05
2.2274615e-05
1.7249353e-05
1.6021602e-05
1.9159046e-05
2.6193891e-05
2.6003101e-05
2.8440707e-05
2.4462915e-05
2.6394206e-05
1.7249788e-05
1.4487723e-05
1.33273015e-05
1.486843e-05
2.0358328e-05
2.137851e-05
2.253198e-05
2.286742e-05
2.393667e-05
2.8721171e-05
3.01469e-05
1.2270245e-05
7.031057e-06
7.2017515e-06
1.1185e-05
8.5485235e-06
2.0682997e-05
2.5659012e-05
2.4291736e-05
2.8606994e-05
1.882616e-05
2.1695192e-05
2.3444964e-05
1.9221992e-05
2.7784214e-05
2.7352144e-05
3.871362e-05


==> graphs/visco/viscolastic_error_noiseless_test.txt <==
mse_test
1.8110684e-05
2.155995e-05
3.5504905e-05
3.446995e-05
3.0590756e-05
3.216112e-05
4.63119e-05
4.871095e-05
4.0280516e-05
2.717992e-05
2.932308e-05
3.3248813e-05
1.4111129e-05
1.28103475e-05
9.559293e-06
1.0669764e-05
4.0329155e-06
2.3211135e-06
1.1767025e-06
1.1426459e-06
2.069379e-06
4.2292245e-06
5.9427907e-06
9.770521e-06
1.0191255e-05
8.963507e-06
8.856409e-06
1.12052e-05
9.438562e-06


==> graphs/visco/viscolastic_error_noiseless_train.txt <==
mse_train
0.00042491755
0.00013320563
1.829956e-05
5.8227947e-06
2.300381e-06
2.344365e-06
5.5608443e-06
1.02743215e-05
9.9620875e-06
1.49596335e-05
2.0883517e-05
2.5949555e-05
3.0868556e-05
4.2780557e-05
2.156574e-05
2.9386463e-05
3.0277473e-05
2.9134462e-05
3.162881e-05
2.777657e-05
2.940531e-05
3.1216157e-05
3.1265e-05
3.403194e-05
3.8358354e-05
3.373689e-05
3.8577982e-05
3.6466037e-05
3.1798976e-05
3.9813174e-05
4.4708373e-05
4.518649e-05
5.2032337e-05
4.6806024e-05
4.636559e-05
4.485447e-05
4.1793246e-05
3.207484e-05
2.8727341e-05
3.0504172e-05
3.0399453e-05
3.2295313e-05
2.7019478e-05
3.1365682e-05
3.358548e-05
3.1774944e-05
2.3371864e-05
1.8754174e-05
1.8585077e-05
1.5961437e-05
1.7702794e-05
1.6810336e-05
1.4057256e-05
1.0502405e-05
8.21026e-06
8.3261675e-06
9.822539e-06
6.627519e-06
6.196679e-06
6.6254684e-06
4.733218e-06
4.0516675e-06
4.684948e-06
5.0281656e-06
3.8873513e-06
3.479584e-06
1.9540792e-06
1.7281604e-06
1.6973432e-06
1.1051305e-06
1.0606389e-06
1.3737626e-06
1.1859199e-06
9.625369e-07
1.6168881e-06
1.0744258e-06
1.0849135e-06
8.4403274e-07
1.7399667e-06
1.0460084e-06
1.4215549e-06
4.8520874e-06
3.1786394e-06
3.302247e-06
4.374107e-06
4.0836617e-06
4.1038447e-06
4.5651577e-06
6.0560105e-06
5.544154e-06
6.4912556e-06
6.7526767e-06
8.2689485e-06
1.1484575e-05
1.2267933e-05
1.188683e-05
1.0372346e-05
1.0610828e-05
9.428887e-06
8.918693e-06
8.544191e-06
8.949405e-06
1.1817052e-05
1.4891927e-05
1.0757643e-05
9.122634e-06
9.8334685e-06
1.2149318e-05
7.5839966e-06
7.3501624e-06
8.005929e-06
6.324339e-06
8.463567e-06
5.605188e-06
9.849286e-06
1.0709466e-05
9.507457e-06
1.0884472e-05
8.377915e-06
9.474839e-06


==> graphs/visco/viscolastic_thermodynamics.txt <==
tsnap tspan dEdt dSdt
1 0.006666666666666667 0.0 0.0
2 0.013333333333333334 0.00078282505 4.044485
3 0.02 -0.026141644 10.646183
4 0.02666666666666667 0.020351544 29.529457
5 0.03333333333333333 -0.003957331 30.828024
6 0.04 0.012387395 35.065918
7 0.04666666666666667 -0.015044093 34.979206
8 0.05333333333333334 0.00030124187 35.59344
9 0.060000000000000005 0.019449592 37.207348
10 0.06666666666666667 -0.00097584724 34.91935
11 0.07333333333333333 0.012492895 35.853455
12 0.08 -0.14692521 34.32399
13 0.08666666666666667 -0.015535116 32.34777
14 0.09333333333333334 -0.0033078194 31.219872
15 0.1 -0.0010237694 28.79533
16 0.10666666666666667 -0.011626959 12.425005
17 0.11333333333333334 0.013129473 7.630152
18 0.12000000000000001 0.0013920665 5.8175592
19 0.12666666666666668 -0.0059393644 5.491148
20 0.13333333333333333 -0.0024701357 5.4431973
21 0.14 0.007834017 6.456642
22 0.14666666666666667 0.0035884678 7.512409
23 0.15333333333333335 -0.009957939 8.099614
24 0.16 0.0010383427 8.597277
25 0.16666666666666669 0.02592656 9.130092
26 0.17333333333333334 0.07202185 9.493843
27 0.18000000000000002 0.06295876 9.640418
28 0.18666666666666668 -0.013515711 9.693516
29 0.19333333333333336 0.0045103068 10.245105
30 0.2 0.008472249 10.280971
31 0.2066666666666667 -0.011483014 10.22549
32 0.21333333333333335 0.0057968423 9.914744
33 0.22 0.0016142912 9.613374
34 0.22666666666666668 -0.019524522 8.328369
35 0.23333333333333334 0.004945483 8.215401
36 0.24000000000000002 -0.0045109764 11.13282
37 0.24666666666666667 -0.010866635 10.141817
38 0.25333333333333335 -0.0149887875 9.264913
39 0.26 -0.025519311 8.479057
40 0.26666666666666666 -0.008592948 7.1488466
41 0.2733333333333334 -0.013638429 7.303013
42 0.28 -0.07124084 7.1539335
43 0.2866666666666667 -0.01641503 7.485428
44 0.29333333333333333 0.014228001 7.842598
45 0.30000000000000004 0.010611355 7.992134
46 0.3066666666666667 -0.014273018 6.5950556
47 0.31333333333333335 -0.00667578 5.6837873
48 0.32 0.0037145913 5.5990086
49 0.32666666666666666 -0.0023759604 6.2616844
50 0.33333333333333337 -0.01992464 6.982911
51 0.34 0.004747957 6.510736
52 0.3466666666666667 0.014107227 5.985623
53 0.35333333333333333 -0.011388481 5.29222
54 0.36000000000000004 -0.009544849 6.204914
55 0.3666666666666667 -0.015591621 6.162223
56 0.37333333333333335 0.0034345388 5.004314
57 0.38 0.013497293 4.1137843
58 0.3866666666666667 0.012620211 3.3195763
59 0.39333333333333337 0.0016267896 2.9042072
60 0.4 0.0016040802 2.9681804
61 0.4066666666666667 0.0013324022 3.0343254
62 0.4133333333333334 0.0007903576 3.102668
63 0.42000000000000004 -4.7564507e-05 3.173231
64 0.4266666666666667 -0.0012983084 3.238782
65 0.43333333333333335 -0.0051220655 3.0450587
66 0.44 -0.008975983 2.8551354
67 0.4466666666666667 -0.012855172 2.6728497
68 0.45333333333333337 -0.016859531 2.495957
69 0.46 0.0010644197 2.560264
70 0.4666666666666667 -0.0076488256 2.6641853
71 0.4733333333333334 -0.010001659 2.7888212
72 0.48000000000000004 -0.01323545 2.816265
73 0.4866666666666667 -0.019343734 2.619656
74 0.49333333333333335 -0.026188135 2.4320889
75 0.5 -0.026134133 2.3610678
76 0.5066666666666667 -0.024543166 2.302271
77 0.5133333333333334 -0.023422837 2.245699
78 0.52 -0.022735834 2.191218
79 0.5266666666666667 -0.02245915 2.1386838
80 0.5333333333333333 -0.022567272 2.0879774
81 0.54 -0.0147224665 1.922638
82 0.5466666666666667 -0.007917762 1.7658014
83 0.5533333333333333 -0.002358377 1.6219318
84 0.56 -0.0076155066 1.4751804
85 0.5666666666666667 -0.010045528 1.5668982
86 0.5733333333333334 -0.013602257 1.6655407
87 0.5800000000000001 -0.006061673 1.4356741
88 0.5866666666666667 0.0050703883 1.1154232
89 0.5933333333333334 0.012595892 0.9273399
90 0.6000000000000001 -0.0039979815 1.0477967
91 0.6066666666666667 -0.006055832 1.0320498
92 0.6133333333333334 -0.004109144 1.0213757
93 0.62 -0.0029478073 1.0178627
94 0.6266666666666667 -0.0031206608 1.063846
95 0.6333333333333334 -0.003880024 1.1113521
96 0.64 -0.005286336 1.1604644
97 0.6466666666666667 -0.0074032545 1.211275
98 0.6533333333333333 -0.010302663 1.2638783
99 0.66 -0.010998368 1.293771
100 0.6666666666666667 -0.0002322197 1.1732502
101 0.6733333333333333 0.0025128722 1.0860796
102 0.68 0.0040400624 1.005048
103 0.6866666666666668 0.0045404136 0.929626
104 0.6933333333333334 0.004180968 0.85933715
105 0.7000000000000001 0.00091424584 0.8045725
106 0.7066666666666667 -0.004606724 0.76231337
107 0.7133333333333334 -0.010201544 0.7215782
108 0.7200000000000001 -0.013497084 0.7093888
109 0.7266666666666667 -0.0055173337 0.8914888
110 0.7333333333333334 -0.0012664199 1.0620197
111 0.7400000000000001 -0.0044878423 1.1398917
112 0.7466666666666667 -0.0043156147 1.0482469
113 0.7533333333333334 -0.0025215745 0.9509743
114 0.76 -0.0013080835 0.8622529
115 0.7666666666666667 -0.004684955 0.8403188
116 0.7733333333333334 -0.008320659 0.8266626
117 0.78 -0.0035663843 0.6508815
118 0.7866666666666667 -0.0010942817 0.7076205
119 0.7933333333333333 -0.0023759902 0.8913461
120 0.8 -0.0017995834 1.1207016
121 0.8066666666666668 0.0008571148 1.4103789
122 0.8133333333333334 -0.00043848157 1.4097036
123 0.8200000000000001 -0.0005505383 1.3124257
124 0.8266666666666668 -0.00078719854 1.2235944
125 0.8333333333333334 -0.0011230111 1.1425037
126 0.8400000000000001 -0.0015351474 1.0684912
127 0.8466666666666667 -0.002004683 1.0009515
128 0.8533333333333334 -0.0011911839 0.81839216
129 0.8600000000000001 -0.0009621382 0.6716251
130 0.8666666666666667 -0.0005866289 0.6884992
131 0.8733333333333334 -0.0003760755 0.79438305
132 0.88 -0.00019583106 0.9170051
133 0.8866666666666667 -5.9515238e-05 1.059231
134 0.8933333333333334 2.6077032e-05 1.2244661
135 0.9 9.75728e-05 1.4164803
136 0.9066666666666667 0.0002322793 1.1770599
137 0.9133333333333334 0.0001308322 0.9756855
138 0.92 -0.00010550022 0.8100815
139 0.9266666666666667 -0.00041680038 0.6739153
140 0.9333333333333333 -0.000772208 0.5620972
141 0.9400000000000001 -0.0008853227 0.6002007
142 0.9466666666666668 -0.0008969158 0.6504642
143 0.9533333333333334 -0.000931561 0.7052498
144 0.9600000000000001 -0.0009951293 0.7650305
145 0.9666666666666667 -0.0010883659 0.8303085
146 0.9733333333333334 -0.0012158304 0.90170467
147 0.9800000000000001 -0.0013812184 0.9798756
148 0.9866666666666667 -0.0015853345 1.0655624
149 0.9933333333333334 -0.0015561283 0.9868569
150 1.0 -0.00020440668 0.39988148

